Improving Helium Abundance Determinations with Leo P as a Case Study

Currently, the primordial helium abundance is best estimated through spectroscopic observations of H II regions in metal-poor galaxies. However these determinations are limited by several systematic uncertainties which ultimately limit our ability to accurately ascertain the primordial abundance. In this study, we improve the methodologies for solving for the reddening, the emission contributions from collisional excitation of the H I atoms, the effects underlying absorption in the H I and He I emission lines, and the treatment of the blended H I and He I emission at $\lambda$3889 with the aim of lowering the systematic uncertainties in helium abundance determinations. To apply these methods, we have obtained observations of the He I $\lambda$10830 emission line in the brightest H II region in the extremely metal-poor (3$\%$ Z$_{\odot}$) galaxy Leo P with the LUCI1 instrument on the LBT. We combine this measurement with previous MODS/LBT observations to derive an improved helium abundance. In doing so, our present analysis results in a decrease in the uncertainty in the helium abundance of Leo P by approximately 70%. This result is combined with data from other observations to estimate the primordial helium mass fraction, Y$_{p}$ $=$ 0.2453 $\pm$ 0.0034.

==> HeEmissivities.dat <==
# HeI Emissivities, calculated by Ryan L. Porter, prepared June 19, 2013.
#
# Columns:
#	(1) Electron Temperature (K)
#	(2) log10( electron density / cm^-3 )
#	(3)-(46) log10 of emissivity of line with wavelength in header role.  Linear emissivities are 4 Pi j / n_e / n_He+ (erg cm^3 s^-1).
#
# Line wavelengths (Angstroms) correspond to the following transitions
#	2945	-- 5p^{3}P - 2s^{3}S
#	3188	-- 4p^{3}P - 2s^{3}S
#	3614	-- 5p^{1}P - 2s^{1}S
#	3889	-- 3p^{3}P - 2s^{3}S
#	3965	-- 4p^{1}P - 2s^{1}S
#	4026	-- 5d^{3}D - 2p^{3}P
#	4121	-- 5s^{3}S - 2p^{3}P
#	4388	-- 5d^{1}D - 2p^{1}P
#	4438	-- 5s^{1}S - 2p^{1}P
#	4471	-- 4d^{3}D - 2p^{3}P
#	4713	-- 4s^{3}S - 2p^{3}P
#	4922	-- 4d^{1}D - 2p^{1}P
#	5016	-- 3p^{1}P - 2s^{1}S
#	5048	-- 4s^{1}S - 2p^{1}P
#	5876	-- 3d^{3}D - 2p^{3}P
#	6678	-- 3d^{1}D - 2p^{1}P
#	7065	-- 3s^{3}S - 2p^{3}P
#	7281	-- 3s^{1}S - 2p^{1}P
#	9464	-- 5p^{3}P - 3s^{3}S
#	10830	-- 2p^{3}P - 2s^{3}S
#	11013 	-- 5p^{1}P - 3s^{1}S
#	11969	-- 5d^{3}D - 3p^{3}P
#	12527	-- 4p^{3}P - 3s^{3}S
#	12756	-- 5p^{1}P - 3d^{1}D 
#	12785	-- 5f^{3}F - 3d^{3}D 
#	12790	-- 5f^{1}F - 3d^{1}D
#	12846	-- 5s^{3}S - 3p^{3}P
#	12968	-- 5d^{1}D - 3p^{1}P
#	12985	-- 5p^{3}P - 3d^{3}D 
#	13412	-- 5s^{1}S - 3p^{1}P
#	15084	-- 4p^{1}P - 3s^{1}S
#	17003	-- 4d^{3}D - 3p^{3}P 
#	18556	-- 4p^{1}P - 3d^{1}D
#	18685	-- 4f^{3}F - 3d^{3}D
#	18697	-- 4f^{1}F - 3d^{1}D
#	19089	-- 4d^{1}D - 3p^{1}P
#	19543	-- 4p^{3}P - 3d^{3}D
#	20427	-- 6p^{3}P - 4s^{3}S
#	20581	-- 2p^{1}P - 2s^{1}S
#	20602	-- 7d^{3}D - 4p^{3}P 
#	21118	-- 4s^{3}S - 3p^{3}P
#	21130	-- 4s^{1}S - 3p^{1}P
#	21608	-- 7f^{3}F - 4d^{3}D 
#	21617	-- 7f^{1}F - 4d^{1}D 
#
# Fields are tab-delimited.  Two blank lines separate each fixed-density block.
#
#Temp	log n_e	2945A	3188A	3614A	3889A	3965A	4026A	4121A	4388A	4438A	4471A	4713A	4922A	5016A	5048A	5876A	6678A	7065A	7281A	9464A	10830A	11013A	11969A	12527A	12756A	12785A	12790A	12846A	12968A	12985A	13412A	15084A	17003A	18556A	18685A	18697A	19089A	19543A	20427A	20581A	20602A	21118A	21130A	21608A	21617A
10000	0.0000	-25.57038	-25.25312	-26.15944	-24.85778	-25.85078	-25.53710	-26.60914	-26.11324	-26.99094	-25.21439	-26.19652	-25.78279	-25.45160	-26.61176	-24.77280	-25.31882	-25.54299	-26.05472	-26.82769	-24.56044	-27.25731	-26.53340	-26.74763	-28.18147	-26.02650	-26.50383	-27.31513	-27.01103	-27.28394	-27.67239	-27.12520	-26.36488	-27.89123	-25.65335	-26.13088	-26.81725	-26.98188	-27.90847	-25.39267	-27.62531	-27.01281	-27.40219	-27.09242	-27.56928
10250	0.0000	-25.57747	-25.26032	-26.16736	-24.86538	-25.85877	-25.54717	-26.61372	-26.12347	-26.99657	-25.22494	-26.20155	-25.79352	-25.45992	-26.61761	-24.78461	-25.33078	-25.54900	-26.06111	-26.83478	-24.56945	-27.26523	-26.54347	-26.75483	-28.18939	-26.03917	-26.51649	-27.31971	-27.02126	-27.29104	-27.67802	-27.13319	-26.37543	-27.89922	-25.66690	-26.14442	-26.82798	-26.98908	-27.91556	-25.40229	-27.63510	-27.01785	-27.40804	-27.10440	-27.58126
10500	0.0000	-25.58442	-25.26737	-26.17512	-24.87283	-25.86660	-25.55704	-26.61819	-26.13350	-27.00206	-25.23528	-26.20645	-25.80402	-25.46808	-26.62332	-24.79615	-25.34248	-25.55488	-26.06734	-26.84173	-24.57826	-27.27299	-26.55335	-26.76188	-28.19715	-26.05156	-26.52889	-27.32419	-27.03129	-27.29799	-27.68350	-27.14102	-26.38577	-27.90704	-25.68015	-26.15766	-26.83849	-26.99614	-27.92250	-25.41171	-27.64469	-27.02275	-27.41376	-27.11614	-27.59299
10750	0.0000	-25.59123	-25.27429	-26.18273	-24.88012	-25.87427	-25.56673	-26.62255	-26.14334	-27.00743	-25.24541	-26.21124	-25.81432	-25.47606	-26.62891	-24.80746	-25.35394	-25.56061	-26.07344	-26.84854	-24.58688	-27.28061	-26.56304	-26.76880	-28.20476	-26.06371	-26.54103	-27.32855	-27.04113	-27.30480	-27.68888	-27.14869	-26.39590	-27.91471	-25.69312	-26.17062	-26.84879	-27.00305	-27.92930	-25.42092	-27.65410	-27.02754	-27.41935	-27.12764	-27.60449
11000	0.0000	-25.59791	-25.28106	-26.19019	-24.88726	-25.88179	-25.57622	-26.62681	-26.15298	-27.01267	-25.25534	-26.21591	-25.82442	-25.48389	-26.63438	-24.81853	-25.36516	-25.56622	-26.07941	-26.85522	-24.59531	-27.28807	-26.57253	-26.77557	-28.21223	-26.07561	-26.55293	-27.33281	-27.05077	-27.31147	-27.69412	-27.15621	-26.40583	-27.92224	-25.70581	-26.18331	-26.85889	-27.00982	-27.93597	-25.42993	-27.66333	-27.03221	-27.42481	-27.13892	-27.61577
11250	0.0000	-25.60445	-25.28770	-26.19752	-24.89425	-25.88918	-25.58554	-26.63098	-26.16246	-27.01781	-25.26509	-26.22048	-25.83433	-25.49157	-26.63972	-24.82939	-25.37615	-25.57170	-26.08524	-26.86176	-24.60356	-27.29539	-26.58185	-26.78221	-28.21955	-26.08728	-26.56459	-27.33697	-27.06025	-27.31802	-27.69926	-27.16360	-26.41558	-27.92962	-25.71825	-26.19574	-26.86880	-27.01646	-27.94251	-25.43877	-27.67239	-27.03678	-27.43015	-27.14999	-27.62684
11500	0.0000	-25.61088	-25.29422	-26.20471	-24.90112	-25.89642	-25.59469	-26.63504	-26.17175	-27.02284	-25.27465	-26.22495	-25.84405	-25.49910	-26.64496	-24.84002	-25.38693	-25.57706	-26.09096	-26.86819	-24.61165	-27.30258	-26.59099	-26.78872	-28.22674	-26.09871	-26.57603	-27.34104	-27.06954	-27.32444	-27.70429	-27.17085	-26.42513	-27.93687	-25.73043	-26.20791	-26.87852	-27.02298	-27.94893	-25.44742	-27.68129	-27.04125	-27.43539	-27.16085	-27.63770
11750	0.0000	-25.61719	-25.30061	-26.21177	-24.90785	-25.90354	-25.60368	-26.63902	-26.18089	-27.02776	-25.28403	-26.22932	-25.85360	-25.50650	-26.65008	-24.85045	-25.39750	-25.58231	-26.09656	-26.87450	-24.61956	-27.30965	-26.59998	-26.79512	-28.23380	-26.10994	-26.58726	-27.34501	-27.07868	-27.33075	-27.70921	-27.17796	-26.43452	-27.94399	-25.74238	-26.21985	-26.88806	-27.02937	-27.95523	-25.45590	-27.69004	-27.04562	-27.44052	-27.17151	-27.64836
12000	0.0000	-25.62338	-25.30689	-26.21871	-24.91445	-25.91054	-25.61250	-26.64292	-26.18986	-27.03258	-25.29325	-26.23359	-25.86297	-25.51376	-26.65510	-24.86068	-25.40787	-25.58745	-26.10205	-26.88069	-24.62733	-27.31658	-26.60881	-26.80140	-28.24074	-26.12096	-26.59827	-27.34891	-27.08765	-27.33694	-27.71403	-27.18496	-26.44374	-27.95098	-25.75409	-26.23156	-26.89744	-27.03565	-27.96142	-25.46423	-27.69863	-27.04989	-27.44553	-27.18198	-27.65883
12250	0.0000	-25.62946	-25.31306	-26.22553	-24.92094	-25.91741	-25.62118	-26.64672	-26.19868	-27.03731	-25.30231	-26.23778	-25.87218	-25.52089	-26.66002	-24.87072	-25.41805	-25.59248	-26.10743	-26.88677	-24.63494	-27.32340	-26.61749	-26.80757	-28.24756	-26.13177	-26.60909	-27.35272	-27.09647	-27.34302	-27.71875	-27.19183	-26.45279	-27.95785	-25.76558	-26.24304	-26.90665	-27.04182	-27.96750	-25.47239	-27.70708	-27.05408	-27.45045	-27.19227	-27.66911
12500	0.0000	-25.63544	-25.31911	-26.23224	-24.92732	-25.92416	-25.62971	-26.65045	-26.20735	-27.04195	-25.31120	-26.24188	-25.88124	-25.52790	-26.66485	-24.88058	-25.42804	-25.59742	-26.11271	-26.89275	-24.64241	-27.33012	-26.62601	-26.81362	-28.25427	-26.14240	-26.61971	-27.35645	-27.10514	-27.34900	-27.72340	-27.19858	-26.46169	-27.96461	-25.77687	-26.25431	-26.91571	-27.04788	-27.97348	-25.48041	-27.71539	-27.05818	-27.45528	-27.20238	-27.67922
12750	0.0000	-25.64132	-25.32507	-26.23884	-24.93358	-25.93080	-25.63810	-26.65411	-26.21589	-27.04649	-25.31995	-26.24589	-25.89014	-25.53480	-26.66958	-24.89026	-25.43786	-25.60226	-26.11788	-26.89863	-24.64974	-27.33671	-26.63441	-26.81958	-28.26087	-26.15284	-26.63015	-27.36011	-27.11368	-27.35488	-27.72793	-27.20522	-26.47044	-27.97125	-25.78794	-26.26538	-26.92460	-27.05383	-27.97936	-25.48828	-27.72356	-27.06219	-27.46001	-27.21232	-27.68916
13000	0.0000	-25.64711	-25.33094	-26.24533	-24.93973	-25.93734	-25.64636	-26.65770	-26.22428	-27.05095	-25.32855	-26.24984	-25.89889	-25.54157	-26.67422	-24.89977	-25.44751	-25.60701	-26.12298	-26.90442	-24.65694	-27.34320	-26.64266	-26.82544	-28.26736	-26.16310	-26.64040	-27.36369	-27.12207	-27.36067	-27.73240	-27.21176	-26.47904	-27.97779	-25.79882	-26.27625	-26.93336	-27.05970	-27.98514	-25.49601	-27.73161	-27.06614	-27.46466	-27.22209	-27.69893
13250	0.0000	-25.65279	-25.33669	-26.25171	-24.94578	-25.94377	-25.65448	-26.66122	-26.23254	-27.05533	-25.33702	-26.25370	-25.90751	-25.54824	-26.67879	-24.90912	-25.45699	-25.61166	-26.12796	-26.91010	-24.66401	-27.34959	-26.65079	-26.83120	-28.27375	-26.17319	-26.65049	-27.36721	-27.13033	-27.36636	-27.73678	-27.21819	-26.48751	-27.98422	-25.80951	-26.28692	-26.94197	-27.06545	-27.99083	-25.50360	-27.73953	-27.07000	-27.46923	-27.23171	-27.70855
13500	0.0000	-25.65839	-25.34236	-26.25800	-24.95173	-25.95010	-25.66247	-26.66467	-26.24068	-27.05963	-25.34535	-26.25749	-25.91598	-25.55480	-26.68326	-24.91831	-25.46631	-25.61624	-26.13287	-26.91570	-24.67096	-27.35588	-26.65878	-26.83687	-28.28004	-26.18311	-26.66041	-27.37066	-27.13847	-27.37196	-27.74108	-27.22452	-26.49583	-27.99055	-25.82001	-26.29742	-26.95044	-27.07113	-27.99642	-25.51107	-27.74732	-27.07379	-27.47370	-27.24117	-27.71801
13750	0.0000	-25.66390	-25.34794	-26.26420	-24.95758	-25.95634	-25.67035	-26.66805	-26.24868	-27.06386	-25.35354	-26.26121	-25.92433	-25.56126	-26.68767	-24.92735	-25.47548	-25.62072	-26.13769	-26.92121	-24.67778	-27.36207	-26.66665	-26.84245	-28.28623	-26.19287	-26.67017	-27.37404	-27.14648	-27.37747	-27.74530	-27.23076	-26.50403	-27.99679	-25.83034	-26.30774	-26.95879	-27.07670	-28.00193	-25.51841	-27.75500	-27.07751	-27.47810	-27.25049	-27.72732
14000	0.0000	-25.66933	-25.35344	-26.27030	-24.96335	-25.96248	-25.67810	-26.67138	-26.25657	-27.06801	-25.36160	-26.26486	-25.93254	-25.56761	-26.69200	-24.93623	-25.48450	-25.62514	-26.14242	-26.92664	-24.68450	-27.36817	-26.67441	-26.84795	-28.29233	-26.20247	-26.67977	-27.37737	-27.15436	-27.38290	-27.74946	-27.23690	-26.51209	-28.00292	-25.84049	-26.31788	-26.96700	-27.08220	-28.00736	-25.52564	-27.76257	-27.08116	-27.48243	-27.25966	-27.73649
14250	0.0000	-25.67467	-25.35885	-26.27631	-24.96902	-25.96853	-25.68574	-26.67465	-26.26435	-27.07209	-25.36956	-26.26845	-25.94063	-25.57388	-26.69625	-24.94498	-25.49338	-25.62947	-26.14708	-26.93198	-24.69109	-27.37419	-26.68205	-26.85336	-28.29834	-26.21193	-26.68922	-27.38064	-27.16214	-27.38824	-27.75354	-27.24295	-26.52005	-28.00898	-25.85048	-26.32786	-26.97510	-27.08761	-28.01270	-25.53274	-27.77002	-27.08475	-27.48668	-27.26869	-27.74551
14500	0.0000	-25.67994	-25.36417	-26.28224	-24.97461	-25.97449	-25.69327	-26.67786	-26.27201	-27.07611	-25.37738	-26.27197	-25.94860	-25.58004	-26.70043	-24.95360	-25.50211	-25.63373	-26.15166	-26.93725	-24.69759	-27.38011	-26.68958	-26.85868	-28.30427	-26.22123	-26.69852	-27.38385	-27.16980	-27.39351	-27.75755	-27.24891	-26.52787	-28.01494	-25.86031	-26.33768	-26.98307	-27.09294	-28.01797	-25.53973	-27.77737	-27.08827	-27.49086	-27.27758	-27.75441
14750	0.0000	-25.68513	-25.36943	-26.28808	-24.98011	-25.98037	-25.70069	-26.68101	-26.27956	-27.08005	-25.38510	-26.27544	-25.95646	-25.58613	-26.70454	-24.96208	-25.51072	-25.63792	-26.15616	-26.94244	-24.70398	-27.38595	-26.69700	-26.86394	-28.31011	-26.23040	-26.70769	-27.38700	-27.17735	-27.39870	-27.76150	-27.25479	-26.53559	-28.02082	-25.86999	-26.34734	-26.99092	-27.09819	-28.02316	-25.54662	-27.78462	-27.09174	-27.49497	-27.28635	-27.76317
15000	0.0000	-25.69025	-25.37460	-26.29384	-24.98553	-25.98617	-25.70801	-26.68411	-26.28701	-27.08394	-25.39270	-26.27884	-25.96420	-25.59212	-26.70859	-24.97043	-25.51920	-25.64204	-26.16060	-26.94756	-24.71027	-27.39171	-26.70432	-26.86911	-28.31587	-26.23943	-26.71671	-27.39010	-27.18480	-27.40381	-27.76539	-27.26059	-26.54319	-28.02661	-25.87951	-26.35686	-26.99866	-27.10337	-28.02828	-25.55339	-27.79177	-27.09514	-27.49902	-27.29499	-27.77180
15250	0.0000	-25.69529	-25.37971	-26.29952	-24.99087	-25.99188	-25.71522	-26.68716	-26.29435	-27.08777	-25.40020	-26.28219	-25.97183	-25.59803	-26.71257	-24.97865	-25.52754	-25.64609	-26.16497	-26.95260	-24.71646	-27.39740	-26.71153	-26.87422	-28.32155	-26.24833	-26.72561	-27.39315	-27.19214	-27.40886	-27.76921	-27.26630	-26.55069	-28.03233	-25.88889	-26.36623	-27.00630	-27.10847	-28.03332	-25.56007	-27.79881	-27.09849	-27.50300	-27.30350	-27.78032
15500	0.0000	-25.70027	-25.38474	-26.30513	-24.99614	-25.99752	-25.72234	-26.69016	-26.30159	-27.09153	-25.40759	-26.28549	-25.97936	-25.60385	-26.71649	-24.98675	-25.53577	-25.65008	-26.16926	-26.95758	-24.72256	-27.40300	-26.71865	-26.87925	-28.32716	-26.25710	-26.73437	-27.39615	-27.19938	-27.41383	-27.77298	-27.27194	-26.55808	-28.03797	-25.89813	-26.37545	-27.01383	-27.11350	-28.03830	-25.56665	-27.80577	-27.10179	-27.50693	-27.31190	-27.78871
15750	0.0000	-25.70518	-25.38971	-26.31066	-25.00133	-26.00308	-25.72936	-26.69311	-26.30874	-27.09524	-25.41487	-26.28873	-25.98678	-25.60960	-26.72035	-24.99474	-25.54388	-25.65400	-26.17350	-26.96249	-24.72857	-27.40853	-26.72567	-26.88422	-28.33269	-26.26574	-26.74301	-27.39911	-27.20653	-27.41874	-27.77669	-27.27750	-26.56536	-28.04353	-25.90723	-26.38454	-27.02125	-27.11847	-28.04321	-25.57313	-27.81263	-27.10503	-27.51079	-27.32018	-27.79698
16000	0.0000	-25.71002	-25.39461	-26.31612	-25.00644	-26.00857	-25.73629	-26.69602	-26.31579	-27.09889	-25.42207	-26.29192	-25.99411	-25.61527	-26.72416	-25.00261	-25.55187	-25.65787	-26.17767	-26.96733	-24.73449	-27.41399	-26.73260	-26.88912	-28.33815	-26.27427	-26.75153	-27.40201	-27.21358	-27.42359	-27.78034	-27.28299	-26.57256	-28.04902	-25.91621	-26.39350	-27.02858	-27.12337	-28.04806	-25.57952	-27.81940	-27.10822	-27.51459	-27.32834	-27.80515
16250	0.0000	-25.71480	-25.39944	-26.32151	-25.01150	-26.01399	-25.74313	-26.69888	-26.32276	-27.10249	-25.42916	-26.29506	-26.00133	-25.62086	-26.72791	-25.01037	-25.55975	-25.66167	-26.18178	-26.97211	-24.74032	-27.41938	-26.73944	-26.89395	-28.34354	-26.28267	-26.75994	-27.40487	-27.22055	-27.42837	-27.78394	-27.28841	-26.57965	-28.05444	-25.92505	-26.40233	-27.03580	-27.12820	-28.05284	-25.58581	-27.82609	-27.11136	-27.51834	-27.33640	-27.81320
16500	0.0000	-25.71952	-25.40421	-26.32683	-25.01648	-26.01935	-25.74988	-26.70170	-26.32963	-27.10604	-25.43616	-26.29816	-26.00847	-25.62638	-26.73160	-25.01803	-25.56753	-25.66542	-26.18583	-26.97683	-24.74607	-27.42470	-26.74618	-26.89872	-28.34886	-26.29096	-26.76822	-27.40769	-27.22742	-27.43308	-27.78748	-27.29377	-26.58665	-28.05979	-25.93376	-26.41103	-27.04294	-27.13297	-28.05756	-25.59202	-27.83269	-27.11446	-27.52204	-27.34435	-27.82115
16750	0.0000	-25.72418	-25.40891	-26.33209	-25.02139	-26.02463	-25.75654	-26.70448	-26.33642	-27.10953	-25.44307	-26.30121	-26.01551	-25.63184	-26.73524	-25.02558	-25.57519	-25.66911	-26.18982	-26.98149	-24.75174	-27.42996	-26.75285	-26.90342	-28.35412	-26.29914	-26.77640	-27.41047	-27.23421	-27.43774	-27.79098	-27.29905	-26.59356	-28.06507	-25.94236	-26.41962	-27.04998	-27.13767	-28.06222	-25.59815	-27.83921	-27.11751	-27.52568	-27.35220	-27.82899
17000	0.0000	-25.72878	-25.41357	-26.33728	-25.02625	-26.02985	-25.76313	-26.70721	-26.34312	-27.11298	-25.44989	-26.30421	-26.02247	-25.63722	-26.73883	-25.03303	-25.58276	-25.67275	-26.19376	-26.98609	-24.75733	-27.43515	-26.75943	-26.90808	-28.35931	-26.30721	-26.78447	-27.41320	-27.24091	-27.44234	-27.79443	-27.30427	-26.60038	-28.07030	-25.95084	-26.42808	-27.05693	-27.14233	-28.06682	-25.60419	-27.84565	-27.12051	-27.52927	-27.35995	-27.83673
17250	0.0000	-25.73332	-25.41815	-26.34241	-25.03104	-26.03501	-25.76963	-26.70991	-26.34974	-27.11638	-25.45663	-26.30717	-26.02933	-25.64253	-26.74237	-25.04037	-25.59022	-25.67634	-26.19764	-26.99063	-24.76284	-27.44028	-26.76593	-26.91266	-28.36444	-26.31518	-26.79243	-27.41590	-27.24753	-27.44688	-27.79783	-27.30943	-26.60712	-28.07545	-25.95920	-26.43643	-27.06380	-27.14692	-28.07137	-25.61015	-27.85201	-27.12347	-27.53280	-27.36760	-27.84438
17500	0.0000	-25.73781	-25.42269	-26.34747	-25.03577	-26.04010	-25.77605	-26.71257	-26.35628	-27.11973	-25.46328	-26.31009	-26.03611	-25.64778	-26.74586	-25.04763	-25.59759	-25.67988	-26.20147	-26.99512	-24.76828	-27.44535	-26.77235	-26.91720	-28.36951	-26.32304	-26.80029	-27.41856	-27.25407	-27.45137	-27.80118	-27.31452	-26.61377	-28.08054	-25.96744	-26.44467	-27.07057	-27.15145	-28.07586	-25.61603	-27.85830	-27.12639	-27.53630	-27.37515	-27.85193
17750	0.0000	-25.74224	-25.42717	-26.35248	-25.04044	-26.04513	-25.78239	-26.71519	-26.36274	-27.12304	-25.46985	-26.31296	-26.04281	-25.65296	-26.74931	-25.05479	-25.60486	-25.68337	-26.20525	-26.99955	-24.77365	-27.45036	-26.77870	-26.92168	-28.37452	-26.33080	-26.80805	-27.42118	-27.26053	-27.45581	-27.80449	-27.31955	-26.62034	-28.08558	-25.97559	-26.45279	-27.07727	-27.15593	-28.08030	-25.62185	-27.86451	-27.12926	-27.53974	-27.38261	-27.85938
18000	0.0000	-25.74662	-25.43159	-26.35743	-25.04506	-26.05010	-25.78866	-26.71777	-26.36913	-27.12630	-25.47634	-26.31580	-26.04942	-25.65809	-26.75271	-25.06186	-25.61205	-25.68681	-26.20898	-27.00393	-24.77894	-27.45531	-26.78497	-26.92610	-28.37947	-26.33847	-26.81571	-27.42376	-27.26692	-27.46019	-27.80775	-27.32452	-26.62683	-28.09055	-25.98362	-26.46082	-27.08389	-27.16036	-28.08468	-25.62758	-27.87065	-27.13210	-27.54314	-27.38998	-27.86674
18250	0.0000	-25.75095	-25.43597	-26.36233	-25.04961	-26.05502	-25.79486	-26.72032	-26.37544	-27.12952	-25.48275	-26.31860	-26.05596	-25.66315	-26.75607	-25.06884	-25.61914	-25.69020	-26.21267	-27.00826	-24.78416	-27.46020	-26.79117	-26.93048	-28.38436	-26.34604	-26.82328	-27.42631	-27.27324	-27.46452	-27.81097	-27.32944	-26.63324	-28.09547	-25.99156	-26.46874	-27.09043	-27.16473	-28.08902	-25.63324	-27.87672	-27.13490	-27.54650	-27.39726	-27.87402
18500	0.0000	-25.75524	-25.44029	-26.36717	-25.05412	-26.05989	-25.80099	-26.72284	-26.38169	-27.13270	-25.48910	-26.32135	-26.06243	-25.66816	-26.75938	-25.07574	-25.62614	-25.69355	-26.21629	-27.01255	-24.78932	-27.46504	-26.79729	-26.93480	-28.38920	-26.35352	-26.83075	-27.42883	-27.27948	-27.46880	-27.81415	-27.33431	-26.63959	-28.10033	-25.99939	-26.47656	-27.09690	-27.16906	-28.09330	-25.63883	-27.88272	-27.13765	-27.54981	-27.40445	-27.88121
18750	0.0000	-25.75947	-25.44457	-26.37195	-25.05857	-26.06469	-25.80704	-26.72532	-26.38786	-27.13584	-25.49536	-26.32408	-26.06882	-25.67310	-26.76265	-25.08255	-25.63307	-25.69685	-26.21988	-27.01678	-24.79441	-27.46983	-26.80335	-26.93908	-28.39399	-26.36091	-26.83813	-27.43131	-27.28565	-27.47304	-27.81729	-27.33911	-26.64585	-28.10514	-26.00713	-26.48428	-27.10328	-27.17333	-28.09754	-25.64435	-27.88865	-27.14038	-27.55308	-27.41156	-27.88831
19000	0.0000	-25.76366	-25.44879	-26.37669	-25.06297	-26.06945	-25.81303	-26.72777	-26.39396	-27.13894	-25.50155	-26.32677	-26.07514	-25.67799	-26.76587	-25.08928	-25.63991	-25.70011	-26.22343	-27.02097	-24.79944	-27.47456	-26.80934	-26.94330	-28.39872	-26.36821	-26.84543	-27.43376	-27.29175	-27.47722	-27.82039	-27.34387	-26.65204	-28.10990	-26.01477	-26.49191	-27.10960	-27.17756	-28.10173	-25.64981	-27.89452	-27.14307	-27.55631	-27.41859	-27.89534
19250	0.0000	-25.76780	-25.45297	-26.38137	-25.06732	-26.07415	-25.81895	-26.73019	-26.40000	-27.14201	-25.50768	-26.32942	-26.08137	-25.68283	-26.76906	-25.09593	-25.64666	-25.70333	-26.22693	-27.02511	-24.80440	-27.47925	-26.81526	-26.94748	-28.40340	-26.37543	-26.85264	-27.43618	-27.29779	-27.48136	-27.82345	-27.34857	-26.65817	-28.11460	-26.02232	-26.49944	-27.11584	-27.18174	-28.10587	-25.65520	-27.90033	-27.14572	-27.55949	-27.42554	-27.90228
19500	0.0000	-25.77189	-25.45711	-26.38600	-25.07162	-26.07880	-25.82481	-26.73258	-26.40597	-27.14503	-25.51373	-26.33204	-26.08755	-25.68762	-26.77221	-25.10250	-25.65334	-25.70651	-26.23038	-27.02920	-24.80931	-27.48388	-26.82112	-26.95162	-28.40804	-26.38256	-26.85977	-27.43857	-27.30376	-27.48546	-27.82648	-27.35322	-26.66422	-28.11925	-26.02977	-26.50688	-27.12202	-27.18587	-28.10997	-25.66053	-27.90607	-27.14834	-27.56265	-27.43241	-27.90914
19750	0.0000	-25.77594	-25.46120	-26.39059	-25.07587	-26.08340	-25.83061	-26.73494	-26.41187	-27.14802	-25.51972	-26.33463	-26.09366	-25.69235	-26.77532	-25.10899	-25.65994	-25.70965	-26.23380	-27.03325	-24.81416	-27.48846	-26.82691	-26.95571	-28.41262	-26.38961	-26.86681	-27.44093	-27.30966	-27.48951	-27.82947	-27.35782	-26.67020	-28.12385	-26.03714	-26.51423	-27.12813	-27.18996	-28.11403	-25.66580	-27.91175	-27.15093	-27.56576	-27.43920	-27.91593
20000	0.0000	-25.77995	-25.46524	-26.39513	-25.08007	-26.08796	-25.83634	-26.73727	-26.41772	-27.15097	-25.52564	-26.33718	-26.09971	-25.69703	-26.77840	-25.11541	-25.66647	-25.71275	-26.23717	-27.03726	-24.81894	-27.49300	-26.83264	-26.95975	-28.41716	-26.39658	-26.87378	-27.44326	-27.31551	-27.49352	-27.83242	-27.36238	-26.67613	-28.12841	-26.04442	-26.52150	-27.13417	-27.19400	-28.11804	-25.67100	-27.91737	-27.15348	-27.56884	-27.44592	-27.92264
20250	0.0000	-25.78392	-25.46925	-26.39962	-25.08424	-26.09247	-25.84201	-26.73957	-26.42350	-27.15389	-25.53150	-26.33970	-26.10568	-25.70166	-26.78144	-25.12176	-25.67292	-25.71582	-26.24051	-27.04123	-24.82368	-27.49749	-26.83832	-26.96376	-28.42165	-26.40347	-26.88067	-27.44556	-27.32129	-27.49748	-27.83534	-27.36689	-26.68199	-28.13291	-26.05162	-26.52868	-27.14015	-27.19801	-28.12201	-25.67615	-27.92293	-27.15600	-27.57187	-27.45256	-27.92928
20500	0.0000	-25.78784	-25.47321	-26.40406	-25.08836	-26.09693	-25.84762	-26.74184	-26.42922	-27.15678	-25.53729	-26.34220	-26.11160	-25.70625	-26.78445	-25.12804	-25.67930	-25.71884	-26.24381	-27.04515	-24.82836	-27.50193	-26.84393	-26.96771	-28.42609	-26.41029	-26.88748	-27.44784	-27.32701	-27.50141	-27.83823	-27.37135	-26.68778	-28.13738	-26.05873	-26.53578	-27.14606	-27.20197	-28.12594	-25.68124	-27.92844	-27.15850	-27.57488	-27.45913	-27.93585
20750	0.0000	-25.79173	-25.47712	-26.40846	-25.09242	-26.10135	-25.85318	-26.74409	-26.43488	-27.15963	-25.54303	-26.34466	-26.11745	-25.71078	-26.78741	-25.13424	-25.68562	-25.72183	-26.24706	-27.04904	-24.83299	-27.50633	-26.84948	-26.97163	-28.43049	-26.41703	-26.89421	-27.45008	-27.33267	-27.50529	-27.84108	-27.37577	-26.69352	-28.14179	-26.06577	-26.54280	-27.15191	-27.20589	-28.12983	-25.68627	-27.93389	-27.16096	-27.57785	-27.46564	-27.94234
21000	0.0000	-25.79557	-25.48100	-26.41282	-25.09645	-26.10572	-25.85868	-26.74631	-26.44049	-27.16245	-25.54870	-26.34709	-26.12324	-25.71527	-26.79035	-25.14038	-25.69186	-25.72479	-26.25029	-27.05288	-24.83757	-27.51069	-26.85498	-26.97551	-28.43485	-26.42369	-26.90088	-27.45231	-27.33828	-27.50914	-27.84390	-27.38014	-26.69919	-28.14617	-26.07272	-26.54974	-27.15771	-27.20977	-28.13368	-25.69124	-27.93929	-27.16339	-27.58079	-27.47207	-27.94877
21250	0.0000	-25.79938	-25.48484	-26.41713	-25.10044	-26.11005	-25.86412	-26.74851	-26.44604	-27.16524	-25.55432	-26.34950	-26.12897	-25.71971	-26.79325	-25.14646	-25.69804	-25.72771	-26.25347	-27.05669	-24.84210	-27.51501	-26.86043	-26.97935	-28.43916	-26.43029	-26.90747	-27.45450	-27.34383	-27.51295	-27.84669	-27.38447	-26.70481	-28.15050	-26.07960	-26.55661	-27.16344	-27.21361	-28.13749	-25.69617	-27.94463	-27.16580	-27.58369	-27.47844	-27.95513
21500	0.0000	-25.80315	-25.48865	-26.42140	-25.10439	-26.11434	-25.86951	-26.75068	-26.45154	-27.16800	-25.55988	-26.35188	-26.13465	-25.72411	-26.79613	-25.15246	-25.70415	-25.73060	-26.25663	-27.06046	-24.84657	-27.51928	-26.86582	-26.98316	-28.44344	-26.43682	-26.91399	-27.45667	-27.34933	-27.51672	-27.84945	-27.38876	-26.71037	-28.15478	-26.08641	-26.56339	-27.16911	-27.21741	-28.14127	-25.70104	-27.94992	-27.16818	-27.58656	-27.48474	-27.96143
21750	0.0000	-25.80689	-25.49241	-26.42564	-25.10829	-26.11858	-25.87485	-26.75283	-26.45698	-27.17073	-25.56539	-26.35423	-26.14027	-25.72847	-26.79897	-25.15841	-25.71019	-25.73345	-26.25974	-27.06420	-24.85100	-27.52351	-26.87115	-26.98692	-28.44767	-26.44328	-26.92044	-27.45882	-27.35477	-27.52045	-27.85218	-27.39300	-26.71588	-28.15903	-26.09314	-26.57011	-27.17473	-27.22117	-28.14501	-25.70586	-27.95516	-27.17053	-27.58940	-27.49098	-27.96766
22000	0.0000	-25.81058	-25.49614	-26.42983	-25.11216	-26.12279	-25.88013	-26.75495	-26.46237	-27.17343	-25.57084	-26.35656	-26.14583	-25.73279	-26.80178	-25.16429	-25.71618	-25.73628	-26.26283	-27.06789	-24.85538	-27.52770	-26.87644	-26.99065	-28.45186	-26.44967	-26.92683	-27.46095	-27.36016	-27.52415	-27.85487	-27.39721	-26.72132	-28.16324	-26.09979	-26.57675	-27.18029	-27.22490	-28.14871	-25.71063	-27.96035	-27.17286	-27.59221	-27.49715	-27.97383


10000	0.6990	-25.57001	-25.25275	-26.15900	-24.85738	-25.85037	-25.53697	-26.60897	-26.11306	-26.99053	-25.21436	-26.19625	-25.78274	-25.45123	-26.61130	-24.77347	-25.31957	-25.54215	-26.05411	-26.82732	-24.55667	-27.25687	-26.53328	-26.74726	-28.18103	-26.02696	-26.50431	-27.31497	-27.01085	-27.28358	-27.67197	-27.12479	-26.36485	-27.89081	-25.65514	-26.13269	-26.81721	-26.98151	-27.90813	-25.39235	-27.62513	-27.01255	-27.40173	-27.09248	-27.56930
10250	0.6990	-25.57711	-25.25995	-26.16692	-24.86499	-25.85836	-25.54704	-26.61354	-26.12329	-26.99615	-25.22491	-26.20127	-25.79347	-25.45955	-26.61715	-24.78525	-25.33150	-25.54812	-26.06049	-26.83442	-24.56548	-27.26480	-26.54335	-26.75446	-28.18896	-26.03961	-26.51696	-27.31954	-27.02108	-27.29068	-27.67760	-27.13278	-26.37540	-27.89881	-25.66865	-26.14619	-26.82793	-26.98871	-27.91522	-25.40195	-27.63492	-27.01757	-27.40758	-27.10446	-27.58128
10500	0.6990	-25.58406	-25.26700	-26.17469	-24.87242	-25.86619	-25.55692	-26.61801	-26.13332	-27.00164	-25.23525	-26.20616	-25.80397	-25.46770	-26.62286	-24.79678	-25.34317	-25.55395	-26.06672	-26.84137	-24.57410	-27.27256	-26.55323	-26.76151	-28.19672	-26.05200	-26.52934	-27.32401	-27.03111	-27.29763	-27.68309	-27.14061	-26.38574	-27.90664	-25.68187	-26.15939	-26.83844	-26.99577	-27.92217	-25.41134	-27.64451	-27.02246	-27.41330	-27.11619	-27.59300
10750	0.6990	-25.59088	-25.27392	-26.18230	-24.87971	-25.87386	-25.56661	-26.62236	-26.14316	-27.00702	-25.24537	-26.21093	-25.81427	-25.47569	-26.62845	-24.80806	-25.35460	-25.55965	-26.07280	-26.84819	-24.58252	-27.28018	-26.56291	-26.76843	-28.20434	-26.06413	-26.54147	-27.32835	-27.04095	-27.30444	-27.68846	-27.14828	-26.39586	-27.91431	-25.69481	-26.17230	-26.84873	-27.00268	-27.92897	-25.42053	-27.65392	-27.02723	-27.41888	-27.12769	-27.60450
11000	0.6990	-25.59755	-25.28069	-26.18977	-24.88684	-25.88139	-25.57609	-26.62661	-26.15280	-27.01226	-25.25530	-26.21559	-25.82436	-25.48352	-26.63391	-24.81910	-25.36579	-25.56521	-26.07876	-26.85486	-24.59076	-27.28764	-26.57240	-26.77520	-28.21180	-26.07603	-26.55336	-27.33260	-27.05059	-27.31112	-27.69370	-27.15581	-26.40579	-27.92184	-25.70747	-26.18494	-26.85882	-27.00945	-27.93565	-25.42952	-27.66315	-27.03189	-27.42435	-27.13897	-27.61577
11250	0.6990	-25.60410	-25.28733	-26.19709	-24.89383	-25.88878	-25.58542	-26.63076	-26.16227	-27.01739	-25.26505	-26.22015	-25.83427	-25.49120	-26.63925	-24.82993	-25.37676	-25.57065	-26.08458	-26.86142	-24.59883	-27.29497	-26.58173	-26.78184	-28.21913	-26.08768	-26.56500	-27.33675	-27.06007	-27.31767	-27.69884	-27.16320	-26.41554	-27.92922	-25.71987	-26.19732	-26.86873	-27.01609	-27.94219	-25.43833	-27.67222	-27.03645	-27.42968	-27.15004	-27.62682
11500	0.6990	-25.61053	-25.29384	-26.20428	-24.90069	-25.89602	-25.59456	-26.63482	-26.17157	-27.02242	-25.27459	-26.22460	-25.84398	-25.49872	-26.64448	-24.84053	-25.38750	-25.57597	-26.09029	-26.86784	-24.60672	-27.30216	-26.59087	-26.78835	-28.22632	-26.09911	-26.57642	-27.34081	-27.06936	-27.32410	-27.70387	-27.17044	-26.42508	-27.93647	-25.73202	-26.20944	-26.87844	-27.02261	-27.94862	-25.44696	-27.68112	-27.04090	-27.43491	-27.16089	-27.63767
11750	0.6990	-25.61684	-25.30024	-26.21135	-24.90741	-25.90314	-25.60355	-26.63878	-26.18070	-27.02733	-25.28398	-26.22895	-25.85352	-25.50612	-26.64960	-24.85093	-25.39804	-25.58118	-26.09587	-26.87415	-24.61445	-27.30922	-26.59986	-26.79475	-28.23338	-26.11032	-26.58763	-27.34477	-27.07849	-27.33041	-27.70878	-27.17756	-26.43447	-27.94359	-25.74393	-26.22133	-26.88798	-27.02900	-27.95492	-25.45541	-27.68986	-27.04525	-27.44003	-27.17155	-27.64831
12000	0.6990	-25.62303	-25.30652	-26.21829	-24.91401	-25.91014	-25.61237	-26.64266	-26.18967	-27.03215	-25.29319	-26.23321	-25.86289	-25.51337	-26.65461	-24.86113	-25.40838	-25.58628	-26.10135	-26.88034	-24.62204	-27.31616	-26.60868	-26.80103	-28.24032	-26.12133	-26.59862	-27.34866	-27.08746	-27.33660	-27.71360	-27.18456	-26.44367	-27.95058	-25.75561	-26.23298	-26.89735	-27.03528	-27.96111	-25.46371	-27.69846	-27.04951	-27.44504	-27.18202	-27.65877
12250	0.6990	-25.62911	-25.31268	-26.22511	-24.92049	-25.91700	-25.62105	-26.64646	-26.19849	-27.03687	-25.30224	-26.23738	-25.87209	-25.52051	-26.65952	-24.87114	-25.41853	-25.59127	-26.10671	-26.88642	-24.62947	-27.32298	-26.61736	-26.80719	-28.24714	-26.13213	-26.60942	-27.35245	-27.09628	-27.34268	-27.71832	-27.19142	-26.45273	-27.95745	-25.76707	-26.24441	-26.90656	-27.04144	-27.96720	-25.47185	-27.70690	-27.05368	-27.44996	-27.19230	-27.66904
12500	0.6990	-25.63510	-25.31874	-26.23182	-24.92686	-25.92376	-25.62958	-26.65017	-26.20715	-27.04151	-25.31113	-26.24146	-25.88114	-25.52751	-26.66434	-24.88097	-25.42849	-25.59616	-26.11198	-26.89241	-24.63676	-27.32969	-26.62588	-26.81325	-28.25385	-26.14275	-26.62002	-27.35617	-27.10494	-27.34866	-27.72296	-27.19818	-26.46162	-27.96420	-25.77832	-26.25562	-26.91560	-27.04750	-27.97317	-25.47984	-27.71521	-27.05776	-27.45477	-27.20240	-27.67914
12750	0.6990	-25.64098	-25.32469	-26.23841	-24.93311	-25.93040	-25.63797	-26.65382	-26.21568	-27.04604	-25.31987	-26.24546	-25.89002	-25.53440	-26.66907	-24.89062	-25.43828	-25.60096	-26.11714	-26.89829	-24.64391	-27.33629	-26.63427	-26.81920	-28.26044	-26.15317	-26.63044	-27.35981	-27.11347	-27.35454	-27.72749	-27.20482	-26.47036	-27.97084	-25.78935	-26.26663	-26.92449	-27.05345	-27.97905	-25.48769	-27.72338	-27.06176	-27.45950	-27.21234	-27.68906
13000	0.6990	-25.64676	-25.33055	-26.24490	-24.93925	-25.93693	-25.64622	-26.65739	-26.22407	-27.05050	-25.32847	-26.24939	-25.89877	-25.54117	-26.67370	-24.90011	-25.44789	-25.60567	-26.12222	-26.90407	-24.65094	-27.34277	-26.64253	-26.82506	-28.26693	-26.16342	-26.64068	-27.36339	-27.12186	-27.36033	-27.73195	-27.21135	-26.47895	-27.97738	-25.80020	-26.27744	-26.93324	-27.05931	-27.98483	-25.49539	-27.73143	-27.06568	-27.46414	-27.22211	-27.69881
13250	0.6990	-25.65245	-25.33630	-26.25128	-24.94529	-25.94336	-25.65434	-26.66090	-26.23233	-27.05488	-25.33692	-26.25323	-25.90737	-25.54784	-26.67826	-24.90942	-25.45733	-25.61028	-26.12719	-26.90976	-24.65783	-27.34916	-26.65064	-26.83081	-28.27332	-26.17350	-26.65074	-27.36689	-27.13012	-27.36602	-27.73632	-27.21778	-26.48741	-27.98381	-25.81084	-26.28806	-26.94184	-27.06506	-27.99052	-25.50296	-27.73934	-27.06953	-27.46870	-27.23172	-27.70841
13500	0.6990	-25.65805	-25.34197	-26.25757	-24.95124	-25.94969	-25.66233	-26.66433	-26.24046	-27.05917	-25.34524	-26.25700	-25.91584	-25.55439	-26.68273	-24.91858	-25.46662	-25.61482	-26.13208	-26.91536	-24.66461	-27.35545	-26.65864	-26.83648	-28.27960	-26.18340	-26.66064	-27.37032	-27.13825	-27.37161	-27.74061	-27.22411	-26.49573	-27.99014	-25.82131	-26.29849	-26.95030	-27.07074	-27.99612	-25.51040	-27.74714	-27.07330	-27.47316	-27.24118	-27.71785
13750	0.6990	-25.66356	-25.34755	-26.26376	-24.95708	-25.95592	-25.67020	-26.66770	-26.24846	-27.06338	-25.35343	-26.26070	-25.92417	-25.56084	-26.68712	-24.92759	-25.47575	-25.61926	-26.13689	-26.92087	-24.67127	-27.36164	-26.66651	-26.84206	-28.28579	-26.19315	-26.67037	-27.37369	-27.14625	-27.37712	-27.74483	-27.23034	-26.50391	-27.99637	-25.83160	-26.30875	-26.95864	-27.07631	-28.00163	-25.51772	-27.75482	-27.07700	-27.47756	-27.25048	-27.72714
14000	0.6990	-25.66898	-25.35304	-26.26986	-24.96283	-25.96206	-25.67795	-26.67101	-26.25634	-27.06753	-25.36148	-26.26434	-25.93238	-25.56719	-26.69144	-24.93644	-25.48474	-25.62364	-26.14161	-26.92629	-24.67782	-27.36773	-26.67426	-26.84755	-28.29189	-26.20274	-26.67995	-27.37700	-27.15413	-27.38255	-27.74898	-27.23648	-26.51197	-28.00250	-25.84172	-26.31883	-26.96684	-27.08180	-28.00705	-25.52491	-27.76238	-27.08063	-27.48187	-27.25965	-27.73629
14250	0.6990	-25.67433	-25.35845	-26.27587	-24.96850	-25.96811	-25.68559	-26.67426	-26.26411	-27.07161	-25.36943	-26.26790	-25.94046	-25.57345	-26.69568	-24.94516	-25.49358	-25.62793	-26.14625	-26.93164	-24.68425	-27.37374	-26.68189	-26.85296	-28.29790	-26.21218	-26.68938	-27.38025	-27.16190	-27.38789	-27.75305	-27.24253	-26.51992	-28.00855	-25.85167	-26.32874	-26.97493	-27.08721	-28.01240	-25.53199	-27.76983	-27.08420	-27.48611	-27.26867	-27.74529
14500	0.6990	-25.67959	-25.36377	-26.28179	-24.97407	-25.97406	-25.69311	-26.67745	-26.27176	-27.07561	-25.37724	-26.27141	-25.94841	-25.57961	-26.69985	-24.95374	-25.50228	-25.63215	-26.15081	-26.93690	-24.69059	-27.37966	-26.68942	-26.85828	-28.30382	-26.22148	-26.69866	-27.38345	-27.16955	-27.39316	-27.75706	-27.24848	-26.52773	-28.01451	-25.86146	-26.33849	-26.98288	-27.09253	-28.01766	-25.53896	-27.77718	-27.08771	-27.49029	-27.27756	-27.75417
14750	0.6990	-25.68478	-25.36902	-26.28762	-24.97956	-25.97994	-25.70053	-26.68059	-26.27931	-27.07956	-25.38495	-26.27485	-25.95626	-25.58568	-26.70395	-24.96218	-25.51085	-25.63630	-26.15531	-26.94209	-24.69682	-27.38550	-26.69683	-26.86353	-28.30966	-26.23063	-26.70780	-27.38659	-27.17710	-27.39835	-27.76100	-27.25436	-26.53544	-28.02039	-25.87110	-26.34809	-26.99073	-27.09778	-28.02285	-25.54582	-27.78442	-27.09115	-27.49439	-27.28632	-27.76290
15000	0.6990	-25.68990	-25.37419	-26.29338	-24.98497	-25.98573	-25.70784	-26.68368	-26.28675	-27.08343	-25.39254	-26.27824	-25.96399	-25.59167	-26.70799	-24.97050	-25.51928	-25.64038	-26.15973	-26.94721	-24.70295	-27.39126	-26.70414	-26.86870	-28.31541	-26.23964	-26.71680	-27.38967	-27.18454	-27.40346	-27.76488	-27.26015	-26.54303	-28.02618	-25.88059	-26.35753	-26.99845	-27.10295	-28.02797	-25.55257	-27.79156	-27.09454	-27.49843	-27.29495	-27.77152
15250	0.6990	-25.69494	-25.37929	-26.29906	-24.99030	-25.99144	-25.71505	-26.68671	-26.29408	-27.08725	-25.40003	-26.28157	-25.97161	-25.59757	-26.71196	-24.97869	-25.52759	-25.64440	-26.16408	-26.95225	-24.70899	-27.39693	-26.71135	-26.87380	-28.32109	-26.24853	-26.72566	-27.39270	-27.19187	-27.40850	-27.76870	-27.26586	-26.55052	-28.03189	-25.88992	-26.36683	-27.00608	-27.10806	-28.03302	-25.55922	-27.79861	-27.09787	-27.50240	-27.30345	-27.78000
15500	0.6990	-25.69991	-25.38432	-26.30466	-24.99556	-25.99707	-25.72216	-26.68970	-26.30132	-27.09101	-25.40741	-26.28485	-25.97913	-25.60339	-26.71588	-24.98676	-25.53578	-25.64835	-26.16836	-26.95722	-24.71494	-27.40253	-26.71847	-26.87883	-28.32669	-26.25728	-26.73440	-27.39569	-27.19911	-27.41348	-27.77245	-27.27149	-26.55789	-28.03752	-25.89912	-26.37598	-27.01359	-27.11308	-28.03799	-25.56577	-27.80556	-27.10115	-27.50631	-27.31184	-27.78837
15750	0.6990	-25.70482	-25.38928	-26.31018	-25.00074	-26.00263	-25.72917	-26.69263	-26.30845	-27.09471	-25.41468	-26.28807	-25.98654	-25.60913	-26.71973	-24.99470	-25.54384	-25.65224	-26.17258	-26.96213	-24.72080	-27.40806	-26.72548	-26.88379	-28.33222	-26.26591	-26.74301	-27.39863	-27.20625	-27.41838	-27.77615	-27.27705	-26.56517	-28.04307	-25.90818	-26.38500	-27.02100	-27.11804	-28.04290	-25.57223	-27.81241	-27.10437	-27.51016	-27.32011	-27.79662
16000	0.6990	-25.70966	-25.39417	-26.31564	-25.00585	-26.00811	-25.73610	-26.69552	-26.31550	-27.09835	-25.42186	-26.29124	-25.99385	-25.61478	-26.72352	-25.00254	-25.55179	-25.65606	-26.17674	-26.96697	-24.72657	-27.41351	-26.73240	-26.88868	-28.33767	-26.27441	-26.75151	-27.40152	-27.21329	-27.42322	-27.77980	-27.28253	-26.57235	-28.04856	-25.91711	-26.39388	-27.02831	-27.12294	-28.04774	-25.57858	-27.81918	-27.10754	-27.51396	-27.32827	-27.80476
16250	0.6990	-25.71444	-25.39900	-26.32102	-25.01089	-26.01353	-25.74293	-26.69837	-26.32245	-27.10194	-25.42895	-26.29436	-26.00106	-25.62037	-26.72726	-25.01027	-25.55963	-25.65984	-26.18083	-26.97175	-24.73226	-27.41890	-26.73924	-26.89351	-28.34305	-26.28280	-26.75988	-27.40436	-27.22024	-27.42800	-27.78339	-27.28795	-26.57943	-28.05397	-25.92591	-26.40263	-27.03552	-27.12776	-28.05252	-25.58486	-27.82586	-27.11066	-27.51769	-27.33632	-27.81279
16500	0.6990	-25.71915	-25.40376	-26.32634	-25.01587	-26.01887	-25.74967	-26.70117	-26.32932	-27.10548	-25.43593	-26.29744	-26.00818	-25.62588	-26.73095	-25.01789	-25.56736	-25.66355	-26.18487	-26.97646	-24.73787	-27.42421	-26.74598	-26.89827	-28.34837	-26.29107	-26.76814	-27.40716	-27.22711	-27.43272	-27.78693	-27.29329	-26.58642	-28.05932	-25.93459	-26.41126	-27.04265	-27.13253	-28.05724	-25.59104	-27.83246	-27.11374	-27.52138	-27.34426	-27.82071
16750	0.6990	-25.72381	-25.40846	-26.33159	-25.02077	-26.02415	-25.75633	-26.70393	-26.33609	-27.10897	-25.44283	-26.30047	-26.01521	-25.63133	-26.73458	-25.02540	-25.57498	-25.66721	-26.18885	-26.98112	-24.74339	-27.42946	-26.75264	-26.90297	-28.35362	-26.29924	-26.77628	-27.40993	-27.23389	-27.43737	-27.79041	-27.29857	-26.59332	-28.06460	-25.94314	-26.41976	-27.04967	-27.13723	-28.06190	-25.59714	-27.83897	-27.11677	-27.52501	-27.35210	-27.82852
17000	0.6990	-25.72840	-25.41311	-26.33677	-25.02561	-26.02936	-25.76291	-26.70665	-26.34279	-27.11241	-25.44964	-26.30345	-26.02215	-25.63670	-26.73816	-25.03281	-25.58250	-25.67082	-26.19278	-26.98571	-24.74885	-27.43464	-26.75921	-26.90762	-28.35880	-26.30729	-26.78432	-27.41265	-27.24058	-27.44197	-27.79385	-27.30378	-26.60013	-28.06981	-25.95158	-26.42815	-27.05662	-27.14187	-28.06650	-25.60315	-27.84541	-27.11975	-27.52859	-27.35984	-27.83624
17250	0.6990	-25.73294	-25.41769	-26.34189	-25.03039	-26.03451	-25.76940	-26.70933	-26.34940	-27.11580	-25.45637	-26.30639	-26.02900	-25.64200	-26.74168	-25.04012	-25.58992	-25.67437	-26.19664	-26.99025	-24.75422	-27.43977	-26.76571	-26.91220	-28.36393	-26.31524	-26.79225	-27.41533	-27.24719	-27.44651	-27.79724	-27.30894	-26.60686	-28.07496	-25.95989	-26.43641	-27.06346	-27.14646	-28.07104	-25.60908	-27.85176	-27.12269	-27.53212	-27.36747	-27.84385
17500	0.6990	-25.73743	-25.42222	-26.34695	-25.03512	-26.03960	-25.77582	-26.71198	-26.35593	-27.11914	-25.46300	-26.30929	-26.03576	-25.64725	-26.74517	-25.04733	-25.59725	-25.67788	-26.20046	-26.99474	-24.75953	-27.44483	-26.77212	-26.91673	-28.36899	-26.32308	-26.80007	-27.41797	-27.25372	-27.45099	-27.80059	-27.31402	-26.61349	-28.08004	-25.96810	-26.44457	-27.07022	-27.15099	-28.07553	-25.61494	-27.85804	-27.12559	-27.53560	-27.37502	-27.85137
17750	0.6990	-25.74186	-25.42670	-26.35195	-25.03977	-26.04463	-25.78215	-26.71458	-26.36238	-27.12244	-25.46956	-26.31215	-26.04244	-25.65242	-26.74860	-25.05446	-25.60448	-25.68133	-26.20422	-26.99917	-24.76476	-27.44983	-26.77846	-26.92121	-28.37399	-26.33083	-26.80780	-27.42057	-27.26017	-27.45542	-27.80389	-27.31905	-26.62005	-28.08507	-25.97620	-26.45261	-27.07691	-27.15546	-28.07996	-25.62073	-27.86425	-27.12845	-27.53903	-27.38247	-27.85879
18000	0.6990	-25.74624	-25.43112	-26.35690	-25.04438	-26.04959	-25.78842	-26.71715	-26.36876	-27.12569	-25.47604	-26.31497	-26.04904	-25.65754	-26.75199	-25.06149	-25.61162	-25.68474	-26.20794	-27.00355	-24.76990	-27.45477	-26.78472	-26.92563	-28.37893	-26.33848	-26.81543	-27.42314	-27.26655	-27.45980	-27.80714	-27.32401	-26.62653	-28.09004	-25.98418	-26.46055	-27.08351	-27.15988	-28.08435	-25.62643	-27.87038	-27.13127	-27.54242	-27.38982	-27.86613
18250	0.6990	-25.75056	-25.43549	-26.36178	-25.04893	-26.05450	-25.79461	-26.71968	-26.37506	-27.12891	-25.48244	-26.31775	-26.05557	-25.66259	-26.75534	-25.06843	-25.61866	-25.68810	-26.21161	-27.00787	-24.77496	-27.45966	-26.79091	-26.93000	-28.38382	-26.34603	-26.82296	-27.42568	-27.27285	-27.46413	-27.81035	-27.32892	-26.63293	-28.09495	-25.99208	-26.46838	-27.09003	-27.16425	-28.08868	-25.63207	-27.87645	-27.13405	-27.54577	-27.39709	-27.87337
18500	0.6990	-25.75484	-25.43981	-26.36662	-25.05342	-26.05936	-25.80072	-26.72218	-26.38129	-27.13208	-25.48877	-26.32049	-26.06202	-25.66759	-26.75864	-25.07528	-25.62562	-25.69141	-26.21523	-27.01215	-24.77996	-27.46449	-26.79703	-26.93432	-28.38865	-26.35349	-26.83041	-27.42818	-27.27908	-27.46841	-27.81353	-27.33378	-26.63926	-28.09981	-25.99986	-26.47611	-27.09649	-27.16857	-28.09296	-25.63764	-27.88244	-27.13679	-27.54907	-27.40428	-27.88053
18750	0.6990	-25.75907	-25.44407	-26.37139	-25.05787	-26.06416	-25.80677	-26.72465	-26.38745	-27.13521	-25.49502	-26.32319	-26.06839	-25.67253	-26.76190	-25.08205	-25.63250	-25.69469	-26.21881	-27.01638	-24.78489	-27.46927	-26.80308	-26.93858	-28.39343	-26.36086	-26.83776	-27.43064	-27.28524	-27.47264	-27.81666	-27.33858	-26.64551	-28.10460	-26.00756	-26.48375	-27.10285	-27.17284	-28.09719	-25.64314	-27.88837	-27.13949	-27.55233	-27.41138	-27.88760
19000	0.6990	-25.76325	-25.44829	-26.37612	-25.06226	-26.06891	-25.81275	-26.72709	-26.39355	-27.13830	-25.50120	-26.32587	-26.07469	-25.67741	-26.76512	-25.08874	-25.63929	-25.69792	-26.22234	-27.02056	-24.78977	-27.47400	-26.80906	-26.94280	-28.39815	-26.36814	-26.84502	-27.43308	-27.29134	-27.47682	-27.81975	-27.34333	-26.65169	-28.10935	-26.01515	-26.49129	-27.10916	-27.17706	-28.10138	-25.64857	-27.89423	-27.14217	-27.55555	-27.41839	-27.89459
19250	0.6990	-25.76739	-25.45247	-26.38080	-25.06659	-26.07360	-25.81867	-26.72949	-26.39957	-27.14136	-25.50731	-26.32850	-26.08091	-25.68224	-26.76829	-25.09535	-25.64599	-25.70110	-26.22583	-27.02470	-24.79457	-27.47867	-26.81497	-26.94698	-28.40283	-26.37534	-26.85219	-27.43548	-27.29736	-27.48096	-27.82280	-27.34802	-26.65780	-28.11405	-26.02265	-26.49873	-27.11538	-27.18123	-28.10552	-25.65393	-27.90003	-27.14480	-27.55873	-27.42533	-27.90150
19500	0.6990	-25.77148	-25.45659	-26.38542	-25.07088	-26.07824	-25.82452	-26.73186	-26.40553	-27.14437	-25.51334	-26.33110	-26.08708	-25.68701	-26.77144	-25.10188	-25.65263	-25.70425	-26.22927	-27.02879	-24.79933	-27.48329	-26.82082	-26.95110	-28.40745	-26.38245	-26.85928	-27.43785	-27.30332	-27.48505	-27.82582	-27.35266	-26.66383	-28.11869	-26.03006	-26.50608	-27.12154	-27.18536	-28.10962	-25.65924	-27.90576	-27.14740	-27.56187	-27.43219	-27.90833
19750	0.6990	-25.77553	-25.46068	-26.39000	-25.07513	-26.08284	-25.83030	-26.73421	-26.41142	-27.14735	-25.51932	-26.33367	-26.09317	-25.69173	-26.77454	-25.10833	-25.65918	-25.70736	-26.23267	-27.03284	-24.80403	-27.48787	-26.82661	-26.95519	-28.41203	-26.38948	-26.86629	-27.44020	-27.30921	-27.48909	-27.82880	-27.35726	-26.66981	-28.12329	-26.03738	-26.51334	-27.12764	-27.18944	-28.11367	-25.66448	-27.91144	-27.14997	-27.56497	-27.43897	-27.91508
20000	0.6990	-25.77953	-25.46471	-26.39452	-25.07932	-26.08739	-25.83603	-26.73652	-26.41725	-27.15030	-25.52523	-26.33621	-26.09920	-25.69641	-26.77761	-25.11471	-25.66566	-25.71043	-26.23604	-27.03684	-24.80867	-27.49240	-26.83233	-26.95922	-28.41656	-26.39643	-26.87322	-27.44251	-27.31504	-27.49310	-27.83175	-27.36181	-26.67571	-28.12783	-26.04462	-26.52051	-27.13366	-27.19348	-28.11768	-25.66967	-27.91705	-27.15251	-27.56804	-27.44567	-27.92176
20250	0.6990	-25.78350	-25.46872	-26.39901	-25.08348	-26.09189	-25.84169	-26.73881	-26.42302	-27.15321	-25.53107	-26.33872	-26.10516	-25.70103	-26.78064	-25.12101	-25.67206	-25.71346	-26.23936	-27.04081	-24.81327	-27.49688	-26.83800	-26.96323	-28.42104	-26.40330	-26.88007	-27.44480	-27.32081	-27.49706	-27.83466	-27.36631	-26.68156	-28.13233	-26.05176	-26.52760	-27.13962	-27.19748	-28.12164	-25.67479	-27.92261	-27.15502	-27.57107	-27.45230	-27.92836
20500	0.6990	-25.78742	-25.47267	-26.40344	-25.08758	-26.09634	-25.84729	-26.74107	-26.42873	-27.15609	-25.53685	-26.34120	-26.11105	-25.70561	-26.78364	-25.12725	-25.67839	-25.71646	-26.24265	-27.04473	-24.81781	-27.50132	-26.84360	-26.96718	-28.42548	-26.41009	-26.88685	-27.44706	-27.32653	-27.50098	-27.83753	-27.37076	-26.68734	-28.13679	-26.05883	-26.53461	-27.14552	-27.20143	-28.12557	-25.67985	-27.92811	-27.15749	-27.57407	-27.45886	-27.93489
20750	0.6990	-25.79130	-25.47658	-26.40783	-25.09164	-26.10075	-25.85284	-26.74330	-26.43439	-27.15893	-25.54257	-26.34364	-26.11689	-25.71013	-26.78659	-25.13341	-25.68466	-25.71942	-26.24590	-27.04861	-24.82229	-27.50571	-26.84915	-26.97109	-28.42987	-26.41681	-26.89355	-27.44929	-27.33218	-27.50486	-27.84038	-27.37517	-26.69306	-28.14120	-26.06582	-26.54153	-27.15135	-27.20534	-28.12946	-25.68486	-27.93355	-27.15994	-27.57703	-27.46535	-27.94135
21000	0.6990	-25.79514	-25.48045	-26.41218	-25.09566	-26.10512	-25.85833	-26.74551	-26.43998	-27.16174	-25.54823	-26.34606	-26.12266	-25.71461	-26.78952	-25.13951	-25.69085	-25.72235	-26.24911	-27.05245	-24.82673	-27.51006	-26.85464	-26.97496	-28.43421	-26.42346	-26.90017	-27.45150	-27.33777	-27.50871	-27.84319	-27.37954	-26.69872	-28.14556	-26.07272	-26.54837	-27.15713	-27.20922	-28.13330	-25.68981	-27.93894	-27.16236	-27.57996	-27.47178	-27.94775
21250	0.6990	-25.79894	-25.48429	-26.41649	-25.09963	-26.10944	-25.86376	-26.74769	-26.44552	-27.16452	-25.55383	-26.34845	-26.12838	-25.71904	-26.79242	-25.14554	-25.69698	-25.72524	-26.25229	-27.05625	-24.83112	-27.51436	-26.86007	-26.97880	-28.43852	-26.43003	-26.90673	-27.45368	-27.34331	-27.51251	-27.84597	-27.38386	-26.70432	-28.14988	-26.07956	-26.55514	-27.16284	-27.21305	-28.13711	-25.69471	-27.94427	-27.16475	-27.58285	-27.47813	-27.95407
21500	0.6990	-25.80271	-25.48808	-26.42075	-25.10357	-26.11372	-25.86914	-26.74985	-26.45100	-27.16727	-25.55938	-26.35081	-26.13403	-25.72343	-26.79528	-25.15150	-25.70303	-25.72811	-26.25543	-27.06002	-24.83546	-27.51863	-26.86545	-26.98259	-28.44278	-26.43654	-26.91321	-27.45584	-27.34879	-27.51628	-27.84872	-27.38814	-26.70987	-28.15416	-26.08631	-26.56183	-27.16850	-27.21685	-28.14088	-25.69956	-27.94955	-27.16711	-27.58571	-27.48442	-27.96033
21750	0.6990	-25.80644	-25.49184	-26.42497	-25.10746	-26.11796	-25.87447	-26.75198	-26.45643	-27.17000	-25.56487	-26.35315	-26.13963	-25.72778	-26.79811	-25.15741	-25.70903	-25.73093	-26.25853	-27.06375	-24.83976	-27.52285	-26.87078	-26.98635	-28.44701	-26.44298	-26.91963	-27.45798	-27.35422	-27.52001	-27.85144	-27.39238	-26.71536	-28.15840	-26.09299	-26.56844	-27.17410	-27.22061	-28.14462	-25.70436	-27.95479	-27.16945	-27.58855	-27.49064	-27.96652
22000	0.6990	-25.81013	-25.49557	-26.42916	-25.11133	-26.12215	-25.87974	-26.75409	-26.46181	-27.17269	-25.57030	-26.35546	-26.14518	-25.73209	-26.80091	-25.16324	-25.71496	-25.73373	-26.26161	-27.06744	-24.84401	-27.52703	-26.87605	-26.99008	-28.45119	-26.44935	-26.92597	-27.46009	-27.35960	-27.52370	-27.85414	-27.39657	-26.72079	-28.16260	-26.09960	-26.57498	-27.17964	-27.22433	-28.14832	-25.70910	-27.95997	-27.17176	-27.59135	-27.49681	-27.97265


10000	1.0000	-25.56980	-25.25251	-26.15874	-24.85709	-25.85012	-25.53689	-26.60879	-26.11294	-26.99028	-25.21432	-26.19597	-25.78269	-25.45099	-26.61100	-24.77372	-25.31984	-25.54121	-26.05363	-26.82711	-24.55193	-27.25662	-26.53320	-26.74702	-28.18077	-26.02717	-26.50451	-27.31478	-27.01073	-27.28336	-27.67173	-27.12454	-26.36481	-27.89057	-25.65597	-26.13347	-26.81715	-26.98127	-27.90794	-25.39185	-27.62502	-27.01227	-27.40143	-27.09250	-27.56927
10250	1.0000	-25.57690	-25.25971	-26.16667	-24.86468	-25.85812	-25.54696	-26.61335	-26.12317	-26.99590	-25.22487	-26.20097	-25.79341	-25.45931	-26.61684	-24.78548	-25.33175	-25.54713	-26.05999	-26.83421	-24.56051	-27.26454	-26.54326	-26.75422	-28.18870	-26.03982	-26.51715	-27.31934	-27.02096	-27.29046	-27.67735	-27.13254	-26.37536	-27.89857	-25.66946	-26.14693	-26.82787	-26.98847	-27.91503	-25.40143	-27.63481	-27.01727	-27.40728	-27.10448	-27.58123
10500	1.0000	-25.58385	-25.26676	-26.17443	-24.87211	-25.86594	-25.55684	-26.61780	-26.13320	-27.00138	-25.23520	-26.20584	-25.80390	-25.46746	-26.62255	-24.79698	-25.34340	-25.55291	-26.06619	-26.84116	-24.56889	-27.27230	-26.55314	-26.76127	-28.19646	-26.05220	-26.52952	-27.32379	-27.03099	-27.29741	-27.68283	-27.14036	-26.38569	-27.90639	-25.68265	-26.16009	-26.83837	-26.99552	-27.92198	-25.41079	-27.64440	-27.02214	-27.41298	-27.11621	-27.59295
10750	1.0000	-25.59066	-25.27367	-26.18204	-24.87938	-25.87361	-25.56652	-26.62213	-26.14303	-27.00675	-25.24532	-26.21060	-25.81419	-25.47544	-26.62812	-24.80823	-25.35480	-25.55855	-26.07226	-26.84797	-24.57708	-27.27992	-26.56282	-26.76818	-28.20407	-26.06433	-26.54163	-27.32813	-27.04082	-27.30423	-27.68820	-27.14803	-26.39581	-27.91406	-25.69556	-26.17296	-26.84866	-27.00243	-27.92878	-25.41994	-27.65381	-27.02690	-27.41855	-27.12770	-27.60443
11000	1.0000	-25.59734	-25.28044	-26.18950	-24.88650	-25.88114	-25.57601	-26.62637	-26.15267	-27.01198	-25.25524	-26.21524	-25.82427	-25.48326	-26.63357	-24.81925	-25.36597	-25.56406	-26.07819	-26.85465	-24.58509	-27.28738	-26.57231	-26.77495	-28.21154	-26.07621	-26.55350	-27.33236	-27.05046	-27.31090	-27.69343	-27.15556	-26.40573	-27.92159	-25.70820	-26.18556	-26.85874	-27.00920	-27.93546	-25.42891	-27.66304	-27.03154	-27.42401	-27.13898	-27.61568
11250	1.0000	-25.60389	-25.28707	-26.19683	-24.89348	-25.88852	-25.58533	-26.63050	-26.16214	-27.01711	-25.26498	-26.21977	-25.83417	-25.49093	-26.63890	-24.83005	-25.37691	-25.56944	-26.08400	-26.86120	-24.59293	-27.29470	-26.58163	-26.78158	-28.21886	-26.08785	-26.56513	-27.33649	-27.05993	-27.31745	-27.69856	-27.16294	-26.41547	-27.92897	-25.72057	-26.19789	-26.86864	-27.01584	-27.94200	-25.43768	-27.67210	-27.03607	-27.42933	-27.15003	-27.62672
11500	1.0000	-25.61031	-25.29358	-26.20401	-24.90032	-25.89576	-25.59447	-26.63454	-26.17142	-27.02213	-25.27452	-26.22420	-25.84388	-25.49845	-26.64411	-24.84063	-25.38762	-25.57470	-26.08968	-26.86762	-24.60060	-27.30189	-26.59077	-26.78809	-28.22604	-26.09927	-26.57653	-27.34053	-27.06921	-27.32387	-27.70357	-27.17018	-26.42501	-27.93621	-25.73269	-26.20997	-26.87834	-27.02235	-27.94842	-25.44629	-27.68100	-27.04050	-27.43455	-27.16088	-27.63755
11750	1.0000	-25.61662	-25.29997	-26.21107	-24.90703	-25.90287	-25.60345	-26.63848	-26.18055	-27.02703	-25.28390	-26.22853	-25.85340	-25.50584	-26.64922	-24.85100	-25.39813	-25.57986	-26.09525	-26.87393	-24.60811	-27.30895	-26.59976	-26.79448	-28.23310	-26.11047	-26.58772	-27.34448	-27.07834	-27.33018	-27.70848	-27.17730	-26.43438	-27.94332	-25.74458	-26.22180	-26.88787	-27.02873	-27.95473	-25.45471	-27.68974	-27.04483	-27.43965	-27.17154	-27.64818
12000	1.0000	-25.62281	-25.30624	-26.21800	-24.91362	-25.90987	-25.61227	-26.64235	-26.18951	-27.03184	-25.29309	-26.23276	-25.86276	-25.51309	-26.65422	-24.86117	-25.40844	-25.58490	-26.10070	-26.88012	-24.61547	-27.31588	-26.60858	-26.80075	-28.24004	-26.12147	-26.59869	-27.34834	-27.08730	-27.33637	-27.71329	-27.18429	-26.44358	-27.95031	-25.75623	-26.23340	-26.89723	-27.03500	-27.96092	-25.46298	-27.69833	-27.04906	-27.44465	-27.18200	-27.65862
12250	1.0000	-25.62888	-25.31240	-26.22482	-24.92009	-25.91673	-25.62094	-26.64612	-26.19832	-27.03655	-25.30214	-26.23691	-25.87196	-25.52021	-26.65912	-24.87116	-25.41856	-25.58984	-26.10604	-26.88620	-24.62268	-27.32269	-26.61725	-26.80691	-28.24685	-26.13226	-26.60947	-27.35211	-27.09612	-27.34245	-27.71799	-27.19115	-26.45263	-27.95717	-25.76765	-26.24478	-26.90642	-27.04116	-27.96700	-25.47109	-27.70678	-27.05321	-27.44955	-27.19227	-27.66887
12500	1.0000	-25.63486	-25.31845	-26.23152	-24.92644	-25.92347	-25.62946	-26.64982	-26.20698	-27.04117	-25.31102	-26.24097	-25.88099	-25.52721	-26.66392	-24.88095	-25.42849	-25.59468	-26.11129	-26.89217	-24.62976	-27.32940	-26.62577	-26.81296	-28.25356	-26.14286	-26.62005	-27.35581	-27.10477	-27.34843	-27.72262	-27.19789	-26.46151	-27.96392	-25.77887	-26.25594	-26.91546	-27.04721	-27.97298	-25.47905	-27.71508	-27.05726	-27.45436	-27.20237	-27.67895
12750	1.0000	-25.64074	-25.32439	-26.23811	-24.93268	-25.93011	-25.63785	-26.65344	-26.21551	-27.04569	-25.31975	-26.24494	-25.88987	-25.53409	-26.66864	-24.89057	-25.43824	-25.59942	-26.11643	-26.89805	-24.63670	-27.33598	-26.63416	-26.81890	-28.26014	-26.15327	-26.63045	-27.35944	-27.11330	-27.35431	-27.72714	-27.20453	-26.47024	-27.97056	-25.78988	-26.26690	-26.92433	-27.05316	-27.97885	-25.48687	-27.72325	-27.06124	-27.45907	-27.21230	-27.68885
13000	1.0000	-25.64652	-25.33025	-26.24459	-24.93881	-25.93664	-25.64610	-26.65700	-26.22389	-27.05014	-25.32834	-26.24884	-25.89860	-25.54085	-26.67326	-24.90002	-25.44782	-25.60407	-26.12148	-26.90383	-24.64352	-27.34247	-26.64240	-26.82476	-28.26662	-26.16351	-26.64066	-27.36299	-27.12168	-27.36009	-27.73159	-27.21106	-26.47882	-27.97708	-25.80069	-26.27765	-26.93307	-27.05901	-27.98463	-25.49455	-27.73129	-27.06514	-27.46369	-27.22206	-27.69858
13250	1.0000	-25.65221	-25.33599	-26.25097	-24.94483	-25.94306	-25.65421	-26.66048	-26.23213	-27.05450	-25.33678	-26.25266	-25.90719	-25.54751	-26.67780	-24.90930	-25.45722	-25.60863	-26.12643	-26.90952	-24.65021	-27.34884	-26.65052	-26.83050	-28.27300	-26.17357	-26.65070	-27.36647	-27.12993	-27.36577	-27.73595	-27.21748	-26.48727	-27.98351	-25.81131	-26.28820	-26.94166	-27.06476	-27.99032	-25.50208	-27.73920	-27.06896	-27.46824	-27.23167	-27.70816
13500	1.0000	-25.65780	-25.34166	-26.25725	-24.95077	-25.94938	-25.66220	-26.66389	-26.24025	-27.05878	-25.34509	-26.25640	-25.91564	-25.55405	-26.68225	-24.91843	-25.46648	-25.61311	-26.13130	-26.91511	-24.65678	-27.35512	-26.65850	-26.83617	-28.27928	-26.18346	-26.66057	-27.36988	-27.13804	-27.37137	-27.74023	-27.22380	-26.49558	-27.98983	-25.82174	-26.29857	-26.95011	-27.07042	-27.99591	-25.50949	-27.74699	-27.07270	-27.47269	-27.24111	-27.71757
13750	1.0000	-25.66331	-25.34723	-26.26343	-24.95659	-25.95561	-25.67006	-26.66724	-26.24825	-27.06299	-25.35326	-26.26008	-25.92397	-25.56050	-26.68663	-24.92740	-25.47557	-25.61751	-26.13608	-26.92062	-24.66324	-27.36131	-26.66637	-26.84173	-28.28546	-26.19319	-26.67028	-27.37323	-27.14604	-27.37687	-27.74444	-27.23003	-26.50375	-27.99605	-25.83200	-26.30876	-26.95843	-27.07599	-28.00142	-25.51678	-27.75466	-27.07638	-27.47707	-27.25041	-27.72684
14000	1.0000	-25.66873	-25.35271	-26.26952	-24.96233	-25.96173	-25.67780	-26.67053	-26.25612	-27.06712	-25.36131	-26.26369	-25.93215	-25.56683	-26.69094	-24.93622	-25.48452	-25.62183	-26.14079	-26.92604	-24.66959	-27.36739	-26.67411	-26.84722	-28.29155	-26.20277	-26.67983	-27.37652	-27.15391	-27.38229	-27.74857	-27.23615	-26.51180	-28.00218	-25.84208	-26.31877	-26.96662	-27.08147	-28.00684	-25.52394	-27.76222	-27.07999	-27.48137	-27.25957	-27.73596
14250	1.0000	-25.67407	-25.35811	-26.27552	-24.96798	-25.96777	-25.68543	-26.67376	-26.26388	-27.07119	-25.36924	-26.26723	-25.94022	-25.57308	-26.69516	-24.94490	-25.49331	-25.62607	-26.14540	-26.93138	-24.67583	-27.37339	-26.68174	-26.85262	-28.29755	-26.21219	-26.68923	-27.37975	-27.16167	-27.38763	-27.75263	-27.24219	-26.51973	-28.00822	-25.85200	-26.32862	-26.97469	-27.08687	-28.01218	-25.53099	-27.76966	-27.08353	-27.48559	-27.26858	-27.74494
14500	1.0000	-25.67933	-25.36342	-26.28143	-24.97354	-25.97372	-25.69295	-26.67693	-26.27152	-27.07518	-25.37705	-26.27071	-25.94816	-25.57923	-26.69932	-24.95345	-25.50197	-25.63024	-26.14995	-26.93664	-24.68197	-27.37931	-26.68926	-26.85793	-28.30346	-26.22147	-26.69848	-27.38293	-27.16931	-27.39289	-27.75663	-27.24814	-26.52753	-28.01417	-25.86175	-26.33830	-26.98263	-27.09218	-28.01744	-25.53792	-27.77700	-27.08701	-27.48975	-27.27746	-27.75378
14750	1.0000	-25.68451	-25.36867	-26.28726	-24.97902	-25.97959	-25.70036	-26.68005	-26.27905	-27.07911	-25.38474	-26.27413	-25.95599	-25.58529	-26.70340	-24.96185	-25.51050	-25.63434	-26.15442	-26.94182	-24.68802	-27.38513	-26.69666	-26.86318	-28.30929	-26.23061	-26.70759	-27.38604	-27.17684	-27.39808	-27.76056	-27.25401	-26.53523	-28.02004	-25.87134	-26.34782	-26.99046	-27.09743	-28.02263	-25.54475	-27.78424	-27.09043	-27.49383	-27.28621	-27.76249
15000	1.0000	-25.68962	-25.37383	-26.29301	-24.98442	-25.98537	-25.70766	-26.68311	-26.28648	-27.08297	-25.39232	-26.27749	-25.96371	-25.59126	-26.70743	-24.97013	-25.51889	-25.63838	-26.15882	-26.94693	-24.69396	-27.39088	-26.70397	-26.86834	-28.31504	-26.23960	-26.71656	-27.38911	-27.18427	-27.40319	-27.76442	-27.25979	-26.54281	-28.02582	-25.88080	-26.35719	-26.99817	-27.10259	-28.02774	-25.55147	-27.79138	-27.09379	-27.49786	-27.29483	-27.77108
15250	1.0000	-25.69466	-25.37892	-26.29867	-24.98973	-25.99107	-25.71486	-26.68613	-26.29381	-27.08678	-25.39979	-26.28080	-25.97131	-25.59715	-26.71138	-24.97828	-25.52715	-25.64234	-26.16315	-26.95197	-24.69982	-27.39655	-26.71117	-26.87343	-28.32071	-26.24847	-26.72540	-27.39212	-27.19160	-27.40822	-27.76822	-27.26549	-26.55028	-28.03152	-25.89009	-26.36641	-27.00578	-27.10768	-28.03278	-25.55809	-27.79841	-27.09710	-27.50181	-27.30333	-27.77953
15500	1.0000	-25.69962	-25.38394	-26.30426	-24.99498	-25.99669	-25.72197	-26.68909	-26.30103	-27.09052	-25.40716	-26.28405	-25.97881	-25.60296	-26.71528	-24.98631	-25.53530	-25.64625	-26.16741	-26.95694	-24.70559	-27.40214	-26.71827	-26.87845	-28.32630	-26.25721	-26.73410	-27.39508	-27.19882	-27.41319	-27.77197	-27.27111	-26.55764	-28.03714	-25.89925	-26.37549	-27.01328	-27.11270	-28.03776	-25.56461	-27.80536	-27.10035	-27.50572	-27.31170	-27.78787
15750	1.0000	-25.70452	-25.38889	-26.30978	-25.00014	-26.00224	-25.72897	-26.69201	-26.30816	-27.09421	-25.41442	-26.28725	-25.98620	-25.60869	-26.71912	-24.99422	-25.54332	-25.65009	-26.17161	-26.96183	-24.71127	-27.40765	-26.72528	-26.88340	-28.33181	-26.26581	-26.74268	-27.39800	-27.20595	-27.41809	-27.77565	-27.27666	-26.56491	-28.04269	-25.90827	-26.38443	-27.02067	-27.11766	-28.04266	-25.57104	-27.81221	-27.10354	-27.50955	-27.31996	-27.79609
16000	1.0000	-25.70936	-25.39378	-26.31522	-25.00523	-26.00772	-25.73589	-26.69488	-26.31519	-27.09784	-25.42159	-26.29039	-25.99350	-25.61433	-26.72290	-25.00202	-25.55122	-25.65387	-26.17575	-26.96667	-24.71687	-27.41310	-26.73220	-26.88829	-28.33726	-26.27430	-26.75114	-27.40087	-27.21298	-27.42293	-27.77929	-27.28214	-26.57207	-28.04816	-25.91716	-26.39323	-27.02797	-27.12254	-28.04750	-25.57736	-27.81897	-27.10669	-27.51333	-27.32811	-27.80419
16250	1.0000	-25.71413	-25.39859	-26.32060	-25.01026	-26.01312	-25.74271	-26.69770	-26.32213	-27.10142	-25.42865	-26.29349	-26.00069	-25.61991	-26.72662	-25.00970	-25.55901	-25.65760	-26.17982	-26.97144	-24.72238	-27.41847	-26.73902	-26.89310	-28.34263	-26.28267	-26.75948	-27.40369	-27.21992	-27.42770	-27.78286	-27.28754	-26.57914	-28.05357	-25.92592	-26.40190	-27.03516	-27.12736	-28.05227	-25.58360	-27.82564	-27.10979	-27.51705	-27.33615	-27.81219
16500	1.0000	-25.71884	-25.40335	-26.32590	-25.01522	-26.01846	-25.74945	-26.70048	-26.32898	-27.10494	-25.43563	-26.29654	-26.00780	-25.62541	-26.73029	-25.01728	-25.56670	-25.66127	-26.18384	-26.97615	-24.72782	-27.42377	-26.74575	-26.89786	-28.34793	-26.29093	-26.76770	-27.40648	-27.22677	-27.43241	-27.78639	-27.29288	-26.58612	-28.05890	-25.93455	-26.41044	-27.04226	-27.13211	-28.05699	-25.58976	-27.83223	-27.11284	-27.52072	-27.34408	-27.82007
16750	1.0000	-25.72349	-25.40804	-26.33114	-25.02011	-26.02372	-25.75610	-26.70322	-26.33575	-27.10841	-25.44251	-26.29954	-26.01481	-25.63084	-26.73390	-25.02475	-25.57427	-25.66488	-26.18779	-26.98080	-24.73318	-27.42901	-26.75240	-26.90255	-28.35317	-26.29907	-26.77581	-27.40922	-27.23354	-27.43705	-27.78986	-27.29814	-26.59300	-28.06417	-25.94306	-26.41885	-27.04927	-27.13680	-28.06164	-25.59582	-27.83873	-27.11584	-27.52434	-27.35190	-27.82785
17000	1.0000	-25.72808	-25.41268	-26.33631	-25.02494	-26.02892	-25.76266	-26.70592	-26.34242	-27.11184	-25.44930	-26.30250	-26.02173	-25.63620	-26.73747	-25.03212	-25.58174	-25.66845	-26.19170	-26.98539	-24.73848	-27.43419	-26.75897	-26.90719	-28.35834	-26.30710	-26.78381	-27.41192	-27.24022	-27.44165	-27.79329	-27.30335	-26.59979	-28.06937	-25.95146	-26.42715	-27.05619	-27.14144	-28.06623	-25.60181	-27.84516	-27.11880	-27.52790	-27.35963	-27.83553
17250	1.0000	-25.73261	-25.41726	-26.34142	-25.02970	-26.03406	-25.76915	-26.70858	-26.34902	-27.11522	-25.45601	-26.30542	-26.02856	-25.64149	-26.74098	-25.03939	-25.58911	-25.67196	-26.19555	-26.98992	-24.74369	-27.43930	-26.76545	-26.91176	-28.36345	-26.31503	-26.79170	-27.41458	-27.24681	-27.44618	-27.79666	-27.30849	-26.60650	-28.07451	-25.95973	-26.43532	-27.06303	-27.14602	-28.07077	-25.60771	-27.85151	-27.12172	-27.53141	-27.36725	-27.84311
17500	1.0000	-25.73709	-25.42178	-26.34647	-25.03441	-26.03914	-25.77555	-26.71121	-26.35554	-27.11855	-25.46263	-26.30830	-26.03530	-25.64672	-26.74445	-25.04656	-25.59638	-25.67543	-26.19935	-26.99440	-24.74883	-27.44434	-26.77186	-26.91629	-28.36850	-26.32286	-26.79949	-27.41720	-27.25333	-27.45066	-27.79999	-27.31356	-26.61312	-28.07958	-25.96789	-26.44339	-27.06977	-27.15054	-28.07526	-25.61353	-27.85778	-27.12460	-27.53488	-27.37478	-27.85059
17750	1.0000	-25.74152	-25.42624	-26.35146	-25.03905	-26.04415	-25.78188	-26.71379	-26.36198	-27.12183	-25.46918	-26.31113	-26.04197	-25.65188	-26.74787	-25.05364	-25.60356	-25.67884	-26.20309	-26.99883	-24.75391	-27.44933	-26.77819	-26.92075	-28.37349	-26.33058	-26.80718	-27.41979	-27.25977	-27.45508	-27.80328	-27.31857	-26.61967	-28.08460	-25.97594	-26.45134	-27.07643	-27.15501	-28.07968	-25.61929	-27.86398	-27.12743	-27.53830	-27.38222	-27.85798
18000	1.0000	-25.74589	-25.43065	-26.35639	-25.04365	-26.04911	-25.78813	-26.71634	-26.36834	-27.12507	-25.47564	-26.31392	-26.04855	-25.65699	-26.75124	-25.06062	-25.61065	-25.68221	-26.20679	-27.00320	-24.75886	-27.45427	-26.78444	-26.92516	-28.37842	-26.33820	-26.81477	-27.42233	-27.26613	-27.45945	-27.80652	-27.32353	-26.62613	-28.08955	-25.98388	-26.45918	-27.08301	-27.15942	-28.08406	-25.62496	-27.87010	-27.13022	-27.54167	-27.38956	-27.86527
18250	1.0000	-25.75021	-25.43501	-26.36127	-25.04818	-26.05401	-25.79431	-26.71885	-26.37463	-27.12828	-25.48202	-26.31668	-26.05505	-25.66203	-26.75458	-25.06752	-25.61764	-25.68552	-26.21045	-27.00752	-24.76373	-27.45914	-26.79062	-26.92952	-28.38330	-26.34574	-26.82227	-27.42485	-27.27242	-27.46378	-27.80972	-27.32843	-26.63251	-28.09446	-25.99173	-26.46692	-27.08952	-27.16378	-28.08839	-25.63057	-27.87616	-27.13298	-27.54501	-27.39682	-27.87248
18500	1.0000	-25.75448	-25.43932	-26.36609	-25.05266	-26.05886	-25.80042	-26.72133	-26.38085	-27.13143	-25.48834	-26.31940	-26.06148	-25.66701	-26.75786	-25.07433	-25.62455	-25.68879	-26.21405	-27.01179	-24.76854	-27.46396	-26.79673	-26.93383	-28.38812	-26.35317	-26.82967	-27.42733	-27.27864	-27.46805	-27.81288	-27.33328	-26.63882	-28.09930	-25.99947	-26.47455	-27.09595	-27.16808	-28.09266	-25.63611	-27.88214	-27.13570	-27.54829	-27.40399	-27.87960
18750	1.0000	-25.75870	-25.44358	-26.37085	-25.05709	-26.06364	-25.80646	-26.72378	-26.38699	-27.13455	-25.49457	-26.32208	-26.06783	-25.67194	-26.76111	-25.08105	-25.63137	-25.69202	-26.21761	-27.01601	-24.77329	-27.46873	-26.80276	-26.93809	-28.39289	-26.36052	-26.83698	-27.42977	-27.28478	-27.47227	-27.81600	-27.33806	-26.64505	-28.10409	-26.00711	-26.48209	-27.10230	-27.17234	-28.09689	-25.64158	-27.88806	-27.13838	-27.55154	-27.41107	-27.88663
19000	1.0000	-25.76288	-25.44779	-26.37557	-25.06147	-26.06838	-25.81243	-26.72619	-26.39307	-27.13763	-25.50073	-26.32473	-26.07412	-25.67681	-26.76431	-25.08769	-25.63811	-25.69521	-26.22112	-27.02019	-24.77798	-27.47344	-26.80873	-26.94230	-28.39760	-26.36778	-26.84420	-27.43219	-27.29086	-27.47645	-27.81908	-27.34280	-26.65122	-28.10883	-26.01465	-26.48953	-27.10858	-27.17655	-28.10107	-25.64699	-27.89391	-27.14103	-27.55474	-27.41808	-27.89358
19250	1.0000	-25.76701	-25.45196	-26.38023	-25.06579	-26.07306	-25.81833	-26.72858	-26.39908	-27.14067	-25.50682	-26.32734	-26.08032	-25.68162	-26.76747	-25.09425	-25.64476	-25.69836	-26.22459	-27.02432	-24.78261	-27.47810	-26.81464	-26.94647	-28.40226	-26.37495	-26.85133	-27.43457	-27.29687	-27.48057	-27.82212	-27.34748	-26.65731	-28.11351	-26.02211	-26.49686	-27.11478	-27.18072	-28.10521	-25.65232	-27.89970	-27.14364	-27.55791	-27.42500	-27.90044
19500	1.0000	-25.77109	-25.45607	-26.38484	-25.07007	-26.07769	-25.82417	-26.73093	-26.40502	-27.14368	-25.51284	-26.32992	-26.08646	-25.68638	-26.77060	-25.10073	-25.65134	-25.70147	-26.22802	-27.02840	-24.78719	-27.48272	-26.82047	-26.95058	-28.40688	-26.38204	-26.85838	-27.43692	-27.30281	-27.48466	-27.82512	-27.35211	-26.66333	-28.11814	-26.02947	-26.50411	-27.12092	-27.18484	-28.10930	-25.65759	-27.90542	-27.14622	-27.56104	-27.43184	-27.90723
19750	1.0000	-25.77513	-25.46015	-26.38941	-25.07430	-26.08228	-25.82994	-26.73325	-26.41090	-27.14665	-25.51879	-26.33247	-26.09253	-25.69109	-26.77369	-25.10714	-25.65783	-25.70454	-26.23141	-27.03244	-24.79172	-27.48728	-26.82625	-26.95466	-28.41144	-26.38905	-26.86535	-27.43925	-27.30869	-27.48870	-27.82809	-27.35670	-26.66928	-28.12272	-26.03674	-26.51127	-27.12700	-27.18891	-28.11334	-25.66281	-27.91109	-27.14877	-27.56413	-27.43861	-27.91394
20000	1.0000	-25.77913	-25.46417	-26.39392	-25.07847	-26.08681	-25.83565	-26.73555	-26.41672	-27.14958	-25.52468	-26.33498	-26.09853	-25.69576	-26.77675	-25.11346	-25.66426	-25.70757	-26.23476	-27.03644	-24.79619	-27.49180	-26.83196	-26.95868	-28.41595	-26.39597	-26.87223	-27.44154	-27.31451	-27.49270	-27.83103	-27.36123	-26.67517	-28.12726	-26.04392	-26.51834	-27.13300	-27.19294	-28.11734	-25.66796	-27.91669	-27.15128	-27.56718	-27.44530	-27.92058
20250	1.0000	-25.78309	-25.46817	-26.39839	-25.08262	-26.09130	-25.84130	-26.73782	-26.42247	-27.15248	-25.53051	-26.33747	-26.10447	-25.70037	-26.77976	-25.11972	-25.67060	-25.71057	-26.23806	-27.04040	-24.80061	-27.49626	-26.83761	-26.96268	-28.42042	-26.40282	-26.87904	-27.44381	-27.32026	-27.49665	-27.83392	-27.36572	-26.68100	-28.13175	-26.05102	-26.52532	-27.13894	-27.19693	-28.12131	-25.67305	-27.92224	-27.15377	-27.57020	-27.45191	-27.92714
20500	1.0000	-25.78700	-25.47211	-26.40281	-25.08671	-26.09575	-25.84690	-26.74006	-26.42817	-27.15534	-25.53627	-26.33993	-26.11035	-25.70493	-26.78275	-25.12591	-25.67688	-25.71353	-26.24133	-27.04431	-24.80498	-27.50069	-26.84320	-26.96662	-28.42485	-26.40959	-26.88577	-27.44605	-27.32596	-27.50057	-27.83679	-27.37017	-26.68676	-28.13619	-26.05803	-26.53222	-27.14481	-27.20087	-28.12523	-25.67809	-27.92773	-27.15622	-27.57318	-27.45846	-27.93362
20750	1.0000	-25.79088	-25.47601	-26.40719	-25.09075	-26.10014	-25.85243	-26.74227	-26.43380	-27.15818	-25.54197	-26.34235	-26.11616	-25.70944	-26.78569	-25.13202	-25.68308	-25.71645	-26.24457	-27.04819	-24.80930	-27.50507	-26.84874	-26.97052	-28.42923	-26.41629	-26.89243	-27.44827	-27.33159	-27.50444	-27.83962	-27.37456	-26.69246	-28.14059	-26.06497	-26.53903	-27.15063	-27.20478	-28.12910	-25.68307	-27.93316	-27.15865	-27.57612	-27.46493	-27.94004
21000	1.0000	-25.79471	-25.47988	-26.41153	-25.09476	-26.10450	-25.85791	-26.74446	-26.43938	-27.16098	-25.54761	-26.34475	-26.12191	-25.71390	-26.78861	-25.13807	-25.68922	-25.71935	-26.24777	-27.05202	-24.81358	-27.50940	-26.85421	-26.97439	-28.43356	-26.42291	-26.89901	-27.45046	-27.33717	-27.50828	-27.84242	-27.37892	-26.69810	-28.14494	-26.07182	-26.54576	-27.15638	-27.20864	-28.13294	-25.68799	-27.93854	-27.16105	-27.57904	-27.47134	-27.94639
21250	1.0000	-25.79851	-25.48370	-26.41582	-25.09873	-26.10881	-25.86333	-26.74663	-26.44490	-27.16375	-25.55320	-26.34712	-26.12761	-25.71833	-26.79149	-25.14405	-25.69529	-25.72221	-26.25093	-27.05582	-24.81781	-27.51370	-26.85964	-26.97821	-28.43785	-26.42946	-26.90552	-27.45262	-27.34269	-27.51207	-27.84519	-27.38323	-26.70369	-28.14925	-26.07860	-26.55242	-27.16207	-27.21247	-28.13675	-25.69287	-27.94386	-27.16342	-27.58192	-27.47768	-27.95267
21500	1.0000	-25.80227	-25.48749	-26.42007	-25.10265	-26.11307	-25.86870	-26.74877	-26.45037	-27.16649	-25.55872	-26.34946	-26.13324	-25.72270	-26.79434	-25.14996	-25.70129	-25.72503	-26.25406	-27.05958	-24.82199	-27.51795	-26.86500	-26.98200	-28.44210	-26.43594	-26.91195	-27.45476	-27.34816	-27.51583	-27.84793	-27.38749	-26.70921	-28.15352	-26.08530	-26.55900	-27.16771	-27.21625	-28.14051	-25.69769	-27.94913	-27.16576	-27.58477	-27.48395	-27.95888
21750	1.0000	-25.80599	-25.49124	-26.42428	-25.10653	-26.11730	-25.87401	-26.75088	-26.45578	-27.16920	-25.56419	-26.35178	-26.13882	-25.72704	-26.79716	-25.15581	-25.70723	-25.72783	-26.25715	-27.06330	-24.82613	-27.52216	-26.87032	-26.98575	-28.44632	-26.44235	-26.91832	-27.45688	-27.35358	-27.51956	-27.85064	-27.39172	-26.71468	-28.15775	-26.09193	-26.56550	-27.17329	-27.22000	-28.14424	-25.70246	-27.95436	-27.16808	-27.58759	-27.49016	-27.96503
22000	1.0000	-25.80968	-25.49495	-26.42845	-25.11038	-26.12149	-25.87927	-26.75298	-26.46114	-27.17188	-25.56960	-26.35407	-26.14434	-25.73133	-26.79995	-25.16160	-25.71310	-25.73059	-26.26021	-27.06699	-24.83023	-27.52633	-26.87558	-26.98946	-28.45048	-26.44870	-26.92463	-27.45897	-27.35894	-27.52324	-27.85332	-27.39591	-26.72009	-28.16193	-26.09848	-26.57193	-27.17881	-27.22372	-28.14793	-25.70717	-27.95953	-27.17037	-27.59038	-27.49630	-27.97111


10000	1.3979	-25.56942	-25.25205	-26.15828	-24.85640	-25.84969	-25.53673	-26.60826	-26.11270	-26.98978	-25.21420	-26.19521	-25.78252	-25.45052	-26.61036	-24.77387	-25.32004	-25.53854	-26.05244	-26.82673	-24.53805	-27.25616	-26.53304	-26.74656	-28.18031	-26.02745	-26.50471	-27.31426	-27.01050	-27.28298	-27.67123	-27.12411	-26.36469	-27.89013	-25.65706	-26.13435	-26.81699	-26.98081	-27.90761	-25.39028	-27.62482	-27.01151	-27.40080	-27.09249	-27.56910
10250	1.3979	-25.57651	-25.25923	-26.16620	-24.86396	-25.85767	-25.54679	-26.61277	-26.12292	-26.99538	-25.22473	-26.20014	-25.79322	-25.45883	-26.61617	-24.78557	-25.33189	-25.54430	-26.05874	-26.83382	-24.54596	-27.26407	-26.54309	-26.75374	-28.18823	-26.04007	-26.51731	-27.31877	-27.02071	-27.29008	-27.67683	-27.13209	-26.37522	-27.89812	-25.67050	-26.14772	-26.82769	-26.98800	-27.91470	-25.39977	-27.63460	-27.01644	-27.40660	-27.10446	-27.58103
10500	1.3979	-25.58345	-25.26627	-26.17395	-24.87135	-25.86548	-25.55666	-26.61718	-26.13293	-27.00083	-25.23504	-26.20495	-25.80369	-25.46695	-26.62183	-24.79701	-25.34348	-25.54991	-26.06488	-26.84076	-24.55367	-27.27182	-26.55296	-26.76078	-28.19598	-26.05243	-26.52964	-27.32317	-27.03073	-27.29702	-27.68228	-27.13990	-26.38553	-27.90593	-25.68363	-26.16078	-26.83816	-26.99503	-27.92164	-25.40905	-27.64419	-27.02125	-27.41227	-27.11618	-27.59271
10750	1.3979	-25.59026	-25.27316	-26.18154	-24.87859	-25.87314	-25.56633	-26.62146	-26.14275	-27.00617	-25.24514	-26.20964	-25.81396	-25.47491	-26.62737	-24.80820	-25.35481	-25.55538	-26.07088	-26.84757	-24.56120	-27.27942	-26.56264	-26.76767	-28.20358	-26.06453	-26.54171	-27.32745	-27.04054	-27.30383	-27.68762	-27.14756	-26.39563	-27.91358	-25.69648	-26.17355	-26.84842	-27.00192	-27.92845	-25.41812	-27.65359	-27.02594	-27.41781	-27.12766	-27.60415
11000	1.3979	-25.59693	-25.27991	-26.18899	-24.88567	-25.88065	-25.57581	-26.62564	-26.15237	-27.01137	-25.25504	-26.21421	-25.82402	-25.48271	-26.63278	-24.81915	-25.36591	-25.56072	-26.07675	-26.85424	-24.56856	-27.28687	-26.57211	-26.77442	-28.21102	-26.07639	-26.55353	-27.33163	-27.05016	-27.31049	-27.69282	-27.15507	-26.40553	-27.92109	-25.70906	-26.18604	-26.85848	-27.00867	-27.93511	-25.42700	-27.66281	-27.03051	-27.42322	-27.13892	-27.61536
11250	1.3979	-25.60347	-25.28652	-26.19630	-24.89261	-25.88801	-25.58512	-26.62971	-26.16182	-27.01647	-25.26476	-26.21867	-25.83389	-25.49036	-26.63807	-24.82988	-25.37677	-25.56594	-26.08248	-26.86078	-24.57575	-27.29417	-26.58142	-26.78103	-28.21833	-26.08800	-26.56511	-27.33571	-27.05961	-27.31703	-27.69791	-27.16243	-26.41525	-27.92846	-25.72137	-26.19825	-26.86835	-27.01529	-27.94165	-25.43570	-27.67186	-27.03497	-27.42850	-27.14996	-27.62636
11500	1.3979	-25.60988	-25.29301	-26.20346	-24.89941	-25.89524	-25.59424	-26.63370	-26.17109	-27.02145	-25.27428	-26.22303	-25.84356	-25.49786	-26.64324	-24.84039	-25.38741	-25.57103	-26.08810	-26.86719	-24.58279	-27.30134	-26.59055	-26.78752	-28.22550	-26.09939	-26.57646	-27.33969	-27.06888	-27.32344	-27.70290	-27.16966	-26.42477	-27.93568	-25.73343	-26.21021	-26.87803	-27.02177	-27.94807	-25.44422	-27.68075	-27.03933	-27.43368	-27.16079	-27.63714
11750	1.3979	-25.61617	-25.29938	-26.21051	-24.90608	-25.90233	-25.60321	-26.63759	-26.18019	-27.02632	-25.28363	-26.22729	-25.85306	-25.50522	-26.64831	-24.85068	-25.39784	-25.57602	-26.09360	-26.87348	-24.58967	-27.30838	-26.59952	-26.79389	-28.23254	-26.11056	-26.58760	-27.34358	-27.07799	-27.32974	-27.70777	-27.17675	-26.43412	-27.94278	-25.74524	-26.22192	-26.88753	-27.02814	-27.95436	-25.45256	-27.68948	-27.04359	-27.43874	-27.17143	-27.64772
12000	1.3979	-25.62235	-25.30563	-26.21742	-24.91263	-25.90930	-25.61202	-26.64139	-26.18914	-27.03109	-25.29280	-26.23145	-25.86239	-25.51244	-26.65326	-24.86078	-25.40807	-25.58089	-26.09898	-26.87966	-24.59641	-27.31529	-26.60832	-26.80014	-28.23945	-26.12153	-26.59852	-27.34738	-27.08693	-27.33592	-27.71254	-27.18372	-26.44329	-27.94975	-25.75682	-26.23338	-26.89686	-27.03439	-27.96055	-25.46074	-27.69806	-27.04775	-27.44369	-27.18187	-27.65810
12250	1.3979	-25.62842	-25.31176	-26.22421	-24.91905	-25.91614	-25.62068	-26.64510	-26.19793	-27.03576	-25.30182	-26.23552	-25.87155	-25.51954	-26.65811	-24.87068	-25.41810	-25.58567	-26.10426	-26.88573	-24.60302	-27.32208	-26.61698	-26.80627	-28.24624	-26.13228	-26.60924	-27.35110	-27.09572	-27.34198	-27.71721	-27.19056	-26.45231	-27.95659	-25.76818	-26.24462	-26.90602	-27.04053	-27.96662	-25.46877	-27.70649	-27.05182	-27.44855	-27.19213	-27.66830
12500	1.3979	-25.63438	-25.31779	-26.23089	-24.92536	-25.92287	-25.62918	-26.64874	-26.20656	-27.04035	-25.31067	-26.23951	-25.88055	-25.52650	-26.66287	-24.88039	-25.42794	-25.59034	-26.10943	-26.89169	-24.60950	-27.32877	-26.62549	-26.81230	-28.25293	-26.14285	-26.61975	-27.35473	-27.10435	-27.34795	-27.72180	-27.19729	-26.46116	-27.96331	-25.77932	-26.25564	-26.91502	-27.04655	-27.97259	-25.47664	-27.71478	-27.05580	-27.45331	-27.20221	-27.67831
12750	1.3979	-25.64024	-25.32371	-26.23746	-24.93156	-25.92948	-25.63755	-26.65230	-26.21506	-27.04484	-25.31937	-26.24340	-25.88939	-25.53335	-26.66754	-24.88993	-25.43760	-25.59492	-26.11450	-26.89756	-24.61585	-27.33533	-26.63385	-26.81822	-28.25949	-26.15323	-26.63009	-27.35830	-27.11285	-27.35381	-27.72628	-27.20390	-26.46986	-27.96992	-25.79025	-26.26644	-26.92386	-27.05247	-27.97845	-25.48437	-27.72293	-27.05970	-27.45797	-27.21211	-27.68815
13000	1.3979	-25.64601	-25.32954	-26.24391	-24.93765	-25.93598	-25.64578	-26.65579	-26.22341	-27.04925	-25.32793	-26.24723	-25.89809	-25.54008	-26.67211	-24.89929	-25.44708	-25.59942	-26.11949	-26.90332	-24.62208	-27.34179	-26.64208	-26.82405	-28.26595	-26.16343	-26.64023	-27.36179	-27.12120	-27.35958	-27.73069	-27.21040	-26.47842	-27.97643	-25.80098	-26.27703	-26.93256	-27.05831	-27.98422	-25.49196	-27.73095	-27.06353	-27.46255	-27.22185	-27.69782
13250	1.3979	-25.65168	-25.33526	-26.25026	-24.94363	-25.94238	-25.65387	-26.65922	-26.23163	-27.05357	-25.33634	-26.25097	-25.90664	-25.54671	-26.67661	-24.90848	-25.45638	-25.60382	-26.12437	-26.90899	-24.62820	-27.34814	-26.65018	-26.82977	-28.27230	-26.17345	-26.65020	-27.36521	-27.12942	-27.36525	-27.73502	-27.21680	-26.48683	-27.98283	-25.81151	-26.28742	-26.94111	-27.06402	-27.98990	-25.49941	-27.73885	-27.06727	-27.46704	-27.23143	-27.70732
13500	1.3979	-25.65726	-25.34090	-26.25652	-24.94951	-25.94868	-25.66184	-26.66256	-26.23972	-27.05781	-25.34462	-26.25464	-25.91505	-25.55322	-26.68101	-24.91751	-25.46554	-25.60814	-26.12917	-26.91457	-24.63421	-27.35439	-26.65814	-26.83541	-28.27855	-26.18330	-26.66000	-27.36856	-27.13751	-27.37082	-27.73925	-27.22310	-26.49511	-27.98912	-25.82185	-26.29762	-26.94952	-27.06966	-27.99548	-25.50673	-27.74662	-27.07094	-27.47144	-27.24085	-27.71666
13750	1.3979	-25.66275	-25.34644	-26.26267	-24.95530	-25.95487	-25.66968	-26.66585	-26.24769	-27.06197	-25.35276	-26.25823	-25.92333	-25.55963	-26.68534	-24.92639	-25.47452	-25.61238	-26.13388	-26.92006	-24.64012	-27.36055	-26.66599	-26.84095	-28.28470	-26.19299	-26.66964	-27.37184	-27.14548	-27.37631	-27.74342	-27.22930	-26.50325	-27.99532	-25.83202	-26.30764	-26.95780	-27.07520	-28.00097	-25.51393	-27.75427	-27.07453	-27.47578	-27.25013	-27.72586
14000	1.3979	-25.66815	-25.35190	-26.26873	-24.96099	-25.96097	-25.67740	-26.66907	-26.25553	-27.06607	-25.36077	-26.26177	-25.93148	-25.56593	-26.68960	-24.93511	-25.48336	-25.61655	-26.13852	-26.92546	-24.64592	-27.36661	-26.67371	-26.84641	-28.29077	-26.20252	-26.67911	-27.37507	-27.15332	-27.38172	-27.74751	-27.23539	-26.51126	-28.00142	-25.84201	-26.31747	-26.96594	-27.08066	-28.00638	-25.52101	-27.76181	-27.07806	-27.48003	-27.25926	-27.73490
14250	1.3979	-25.67347	-25.35727	-26.27470	-24.96659	-25.96699	-25.68501	-26.67224	-26.26325	-27.07009	-25.36866	-26.26523	-25.93950	-25.57215	-26.69377	-24.94369	-25.49205	-25.62064	-26.14307	-26.93078	-24.65163	-27.37258	-26.68132	-26.85178	-28.29674	-26.21190	-26.68843	-27.37823	-27.16104	-27.38704	-27.75153	-27.24141	-26.51915	-28.00743	-25.85184	-26.32712	-26.97397	-27.08603	-28.01171	-25.52797	-27.76924	-27.08153	-27.48421	-27.26824	-27.74380
14500	1.3979	-25.67871	-25.36256	-26.28058	-24.97211	-25.97290	-25.69251	-26.67535	-26.27086	-27.07404	-25.37643	-26.26863	-25.94740	-25.57826	-26.69788	-24.95213	-25.50059	-25.62466	-26.14754	-26.93603	-24.65725	-27.37846	-26.68881	-26.85707	-28.30262	-26.22113	-26.69760	-27.38134	-27.16866	-27.39228	-27.75549	-27.24732	-26.52692	-28.01335	-25.86149	-26.33661	-26.98187	-27.09132	-28.01696	-25.53481	-27.77656	-27.08493	-27.48831	-27.27709	-27.75256
14750	1.3979	-25.68388	-25.36778	-26.28638	-24.97754	-25.97874	-25.69989	-26.67840	-26.27836	-27.07793	-25.38409	-26.27197	-25.95519	-25.58429	-26.70191	-24.96043	-25.50900	-25.62861	-26.15195	-26.94119	-24.66277	-27.38426	-26.69620	-26.86229	-28.30841	-26.23022	-26.70662	-27.38440	-27.17616	-27.39745	-27.75937	-27.25317	-26.53458	-28.01919	-25.87099	-26.34594	-26.98965	-27.09654	-28.02213	-25.54155	-27.78377	-27.08827	-27.49235	-27.28581	-27.76119
15000	1.3979	-25.68897	-25.37291	-26.29210	-24.98289	-25.98450	-25.70717	-26.68140	-26.28576	-27.08175	-25.39163	-26.27526	-25.96285	-25.59023	-26.70589	-24.96861	-25.51727	-25.63250	-26.15628	-26.94628	-24.66821	-27.38997	-26.70348	-26.86742	-28.31413	-26.23917	-26.71551	-27.38740	-27.18355	-27.40254	-27.76320	-27.25892	-26.54211	-28.02494	-25.88034	-26.35510	-26.99731	-27.10167	-28.02723	-25.54818	-27.79089	-27.09156	-27.49632	-27.29440	-27.76968
15250	1.3979	-25.69399	-25.37798	-26.29773	-24.98816	-25.99017	-25.71435	-26.68435	-26.29305	-27.08551	-25.39906	-26.27849	-25.97041	-25.59608	-26.70980	-24.97665	-25.52542	-25.63632	-26.16055	-26.95130	-24.67357	-27.39561	-26.71065	-26.87249	-28.31976	-26.24799	-26.72425	-27.39035	-27.19084	-27.40755	-27.76696	-27.26459	-26.54955	-28.03061	-25.88953	-26.36411	-27.00488	-27.10674	-28.03226	-25.55471	-27.79790	-27.09479	-27.50023	-27.30287	-27.77805
15500	1.3979	-25.69894	-25.38296	-26.30329	-24.99336	-25.99576	-25.72143	-26.68725	-26.30024	-27.08921	-25.40638	-26.28166	-25.97786	-25.60185	-26.71365	-24.98457	-25.53343	-25.64009	-26.16474	-26.95625	-24.67884	-27.40116	-26.71773	-26.87747	-28.32532	-26.25667	-26.73287	-27.39325	-27.19803	-27.41250	-27.77066	-27.27018	-26.55687	-28.03620	-25.89859	-26.37297	-27.01232	-27.11173	-28.03721	-25.56114	-27.80482	-27.09796	-27.50408	-27.31121	-27.78630
15750	1.3979	-25.70382	-25.38789	-26.30877	-24.99849	-26.00127	-25.72841	-26.69011	-26.30732	-27.09286	-25.41360	-26.28478	-25.98520	-25.60754	-26.71743	-24.99237	-25.54132	-25.64379	-26.16888	-26.96113	-24.68404	-27.40664	-26.72471	-26.88240	-28.33080	-26.26523	-26.74135	-27.39610	-27.20512	-27.41738	-27.77430	-27.27569	-26.56409	-28.04172	-25.90750	-26.38169	-27.01967	-27.11666	-28.04210	-25.56747	-27.81165	-27.10108	-27.50787	-27.31944	-27.79442
16000	1.3979	-25.70863	-25.39275	-26.31418	-25.00353	-26.00672	-25.73530	-26.69291	-26.31432	-27.09645	-25.42073	-26.28785	-25.99244	-25.61315	-26.72116	-25.00005	-25.54910	-25.64744	-26.17295	-26.96594	-24.68916	-27.41205	-26.73160	-26.88726	-28.33621	-26.27367	-26.74972	-27.39891	-27.21211	-27.42220	-27.77789	-27.28114	-26.57122	-28.04716	-25.91628	-26.39026	-27.02691	-27.12151	-28.04692	-25.57371	-27.81839	-27.10415	-27.51160	-27.32755	-27.80243
16250	1.3979	-25.71338	-25.39754	-26.31952	-25.00852	-26.01209	-25.74209	-26.69568	-26.32122	-27.09998	-25.42775	-26.29087	-25.99958	-25.61868	-26.72484	-25.00762	-25.55676	-25.65103	-26.17696	-26.97069	-24.69421	-27.41739	-26.73840	-26.89205	-28.34155	-26.28198	-26.75796	-27.40167	-27.21901	-27.42695	-27.78143	-27.28651	-26.57824	-28.05253	-25.92492	-26.39870	-27.03405	-27.12630	-28.05168	-25.57986	-27.82504	-27.10717	-27.51527	-27.33555	-27.81032
16500	1.3979	-25.71807	-25.40227	-26.32479	-25.01343	-26.01739	-25.74880	-26.69840	-26.32803	-27.10346	-25.43468	-26.29385	-26.00664	-25.62414	-26.72846	-25.01508	-25.56431	-25.65457	-26.18092	-26.97538	-24.69920	-27.42266	-26.74511	-26.89678	-28.34682	-26.29018	-26.76608	-27.40439	-27.22583	-27.43164	-27.78491	-27.29181	-26.58517	-28.05784	-25.93344	-26.40700	-27.04110	-27.13103	-28.05638	-25.58592	-27.83160	-27.11015	-27.51889	-27.34345	-27.81811
16750	1.3979	-25.72270	-25.40693	-26.32999	-25.01827	-26.02262	-25.75542	-26.70107	-26.33476	-27.10689	-25.44152	-26.29678	-26.01359	-25.62954	-26.73203	-25.02244	-25.57175	-25.65806	-26.18481	-26.98001	-24.70411	-27.42786	-26.75173	-26.90144	-28.35202	-26.29827	-26.77409	-27.40707	-27.23255	-27.43627	-27.78834	-27.29704	-26.59201	-28.06307	-25.94183	-26.41518	-27.04806	-27.13569	-28.06102	-25.59190	-27.83808	-27.11308	-27.52246	-27.35124	-27.82578
17000	1.3979	-25.72727	-25.41154	-26.33513	-25.02306	-26.02779	-25.76196	-26.70371	-26.34140	-27.11028	-25.44827	-26.29967	-26.02046	-25.63486	-26.73554	-25.02969	-25.57908	-25.66150	-26.18866	-26.98458	-24.70896	-27.43300	-26.75826	-26.90605	-28.35716	-26.30624	-26.78198	-27.40971	-27.23919	-27.44084	-27.79173	-27.30221	-26.59876	-28.06824	-25.95011	-26.42323	-27.05492	-27.14030	-28.06559	-25.59779	-27.84448	-27.11597	-27.52598	-27.35893	-27.83336
17250	1.3979	-25.73178	-25.41609	-26.34020	-25.02778	-26.03290	-25.76841	-26.70631	-26.34795	-27.11361	-25.45493	-26.30251	-26.02723	-25.64011	-26.73901	-25.03683	-25.58631	-25.66489	-26.19245	-26.98909	-24.71374	-27.43807	-26.76472	-26.91060	-28.36223	-26.31411	-26.78977	-27.41231	-27.24575	-27.44535	-27.79506	-27.30732	-26.60542	-28.07334	-25.95826	-26.43116	-27.06170	-27.14485	-28.07011	-25.60360	-27.85080	-27.11881	-27.52944	-27.36651	-27.84083
17500	1.3979	-25.73624	-25.42058	-26.34521	-25.03245	-26.03793	-25.77479	-26.70888	-26.35443	-27.11690	-25.46151	-26.30532	-26.03392	-25.64530	-26.74243	-25.04388	-25.59344	-25.66824	-26.19619	-26.99355	-24.71846	-27.44309	-26.77110	-26.91509	-28.36724	-26.32188	-26.79745	-27.41487	-27.25222	-27.44981	-27.79835	-27.31235	-26.61200	-28.07838	-25.96629	-26.43896	-27.06838	-27.14935	-28.07458	-25.60933	-27.85704	-27.12162	-27.53286	-27.37401	-27.84820
17750	1.3979	-25.74064	-25.42502	-26.35016	-25.03704	-26.04291	-25.78109	-26.71141	-26.36083	-27.12015	-25.46801	-26.30808	-26.04053	-25.65042	-26.74580	-25.05084	-25.60047	-25.67154	-26.19987	-26.99795	-24.72312	-27.44804	-26.77739	-26.91953	-28.37220	-26.32954	-26.80503	-27.41740	-27.25862	-27.45421	-27.80160	-27.31733	-26.61850	-28.08336	-25.97422	-26.44666	-27.07499	-27.15378	-28.07899	-25.61500	-27.86321	-27.12438	-27.53623	-27.38140	-27.85548
18000	1.3979	-25.74499	-25.42940	-26.35506	-25.04160	-26.04783	-25.78731	-26.71389	-26.36715	-27.12335	-25.47442	-26.31080	-26.04705	-25.65549	-26.74913	-25.05769	-25.60741	-25.67477	-26.20352	-27.00230	-24.72756	-27.45293	-26.78361	-26.92391	-28.37709	-26.33711	-26.81251	-27.41988	-27.26494	-27.45856	-27.80480	-27.32225	-26.62491	-28.08828	-25.98204	-26.45424	-27.08151	-27.15817	-28.08335	-25.62059	-27.86931	-27.12710	-27.53956	-27.38871	-27.86266
18250	1.3979	-25.74929	-25.43373	-26.35990	-25.04609	-26.05270	-25.79346	-26.71634	-26.37339	-27.12651	-25.48075	-26.31349	-26.05349	-25.66049	-26.75242	-25.06446	-25.61425	-25.67796	-26.20712	-27.00660	-24.73192	-27.45777	-26.78976	-26.92824	-28.38193	-26.34457	-26.81989	-27.42233	-27.27118	-27.46286	-27.80796	-27.32712	-26.63123	-28.09315	-25.98975	-26.46171	-27.08796	-27.16250	-28.08766	-25.62611	-27.87534	-27.12979	-27.54285	-27.39592	-27.86975
18500	1.3979	-25.75354	-25.43801	-26.36468	-25.05052	-26.05751	-25.79953	-26.71876	-26.37957	-27.12963	-25.48701	-26.31614	-26.05987	-25.66543	-26.75566	-25.07113	-25.62101	-25.68111	-26.21066	-27.01085	-24.73623	-27.46255	-26.79584	-26.93252	-28.38671	-26.35195	-26.82717	-27.42475	-27.27736	-27.46711	-27.81108	-27.33193	-26.63750	-28.09796	-25.99736	-26.46907	-27.09433	-27.16677	-28.09191	-25.63156	-27.88129	-27.13244	-27.54609	-27.40305	-27.87675
18750	1.3979	-25.75774	-25.44224	-26.36941	-25.05491	-26.06226	-25.80553	-26.72115	-26.38567	-27.13271	-25.49319	-26.31875	-26.06616	-25.67032	-26.75886	-25.07772	-25.62768	-25.68422	-26.21417	-27.01505	-24.74049	-27.46728	-26.80184	-26.93675	-28.39144	-26.35923	-26.83437	-27.42714	-27.28346	-27.47131	-27.81415	-27.33668	-26.64368	-28.10271	-26.00487	-26.47633	-27.10062	-27.17100	-28.09612	-25.63695	-27.88718	-27.13505	-27.54930	-27.41010	-27.88366
19000	1.3979	-25.76190	-25.44642	-26.37408	-25.05924	-26.06697	-25.81147	-26.72350	-26.39170	-27.13575	-25.49930	-26.32133	-26.07238	-25.67515	-26.76202	-25.08423	-25.63427	-25.68729	-26.21763	-27.01921	-24.74469	-27.47196	-26.80778	-26.94093	-28.39612	-26.36643	-26.84147	-27.42949	-27.28949	-27.47546	-27.81720	-27.34139	-26.64979	-28.10741	-26.01228	-26.48349	-27.10685	-27.17519	-28.10028	-25.64227	-27.89301	-27.13763	-27.55246	-27.41706	-27.89049
19250	1.3979	-25.76601	-25.45056	-26.37871	-25.06352	-26.07162	-25.81734	-26.72582	-26.39766	-27.13875	-25.50534	-26.32387	-26.07852	-25.67993	-26.76514	-25.09065	-25.64076	-25.69032	-26.22105	-27.02332	-24.74884	-27.47658	-26.81364	-26.94507	-28.40074	-26.37353	-26.84848	-27.43182	-27.29546	-27.47957	-27.82020	-27.34604	-26.65582	-28.11206	-26.01960	-26.49054	-27.11299	-27.17932	-28.10440	-25.64752	-27.89876	-27.14017	-27.55558	-27.42393	-27.89724
19500	1.3979	-25.77007	-25.45465	-26.38328	-25.06776	-26.07621	-25.82314	-26.72812	-26.40356	-27.14172	-25.51130	-26.32639	-26.08460	-25.68465	-26.76823	-25.09699	-25.64719	-25.69331	-26.22443	-27.02738	-24.75295	-27.48115	-26.81945	-26.94916	-28.40531	-26.38055	-26.85541	-27.43411	-27.30135	-27.48363	-27.82316	-27.35063	-26.66179	-28.11666	-26.02682	-26.49750	-27.11907	-27.18341	-28.10847	-25.65272	-27.90446	-27.14269	-27.55866	-27.43073	-27.90390
19750	1.3979	-25.77409	-25.45869	-26.38780	-25.07195	-26.08076	-25.82888	-26.73038	-26.40940	-27.14465	-25.51720	-26.32887	-26.09061	-25.68932	-26.77128	-25.10326	-25.65353	-25.69627	-26.22777	-27.03140	-24.75701	-27.48568	-26.82519	-26.95320	-28.40984	-26.38749	-26.86226	-27.43638	-27.30719	-27.48765	-27.82609	-27.35518	-26.66769	-28.12120	-26.03395	-26.50437	-27.12508	-27.18745	-28.11249	-25.65785	-27.91009	-27.14517	-27.56171	-27.43746	-27.91049
20000	1.3979	-25.77806	-25.46269	-26.39228	-25.07608	-26.08526	-25.83456	-26.73262	-26.41517	-27.14754	-25.52304	-26.33132	-26.09655	-25.69394	-26.77429	-25.10945	-25.65979	-25.69919	-26.23107	-27.03537	-24.76103	-27.49016	-26.83086	-26.95720	-28.41431	-26.39435	-26.86902	-27.43861	-27.31296	-27.49163	-27.82899	-27.35968	-26.67353	-28.12570	-26.04100	-26.51115	-27.13102	-27.19145	-28.11648	-25.66292	-27.91567	-27.14762	-27.56472	-27.44410	-27.91700
20250	1.3979	-25.78200	-25.46665	-26.39671	-25.08018	-26.08971	-25.84017	-26.73483	-26.42087	-27.15040	-25.52881	-26.33374	-26.10243	-25.69851	-26.77726	-25.11557	-25.66598	-25.70208	-26.23433	-27.03931	-24.76500	-27.49459	-26.83648	-26.96116	-28.41874	-26.40113	-26.87570	-27.44083	-27.31866	-27.49556	-27.83185	-27.36413	-26.67930	-28.13016	-26.04795	-26.51783	-27.13689	-27.19542	-28.12042	-25.66793	-27.92118	-27.15004	-27.56770	-27.45067	-27.92343
20500	1.3979	-25.78589	-25.47057	-26.40110	-25.08423	-26.09412	-25.84573	-26.73702	-26.42652	-27.15323	-25.53451	-26.33614	-26.10824	-25.70303	-26.78021	-25.12161	-25.67210	-25.70493	-26.23756	-27.04320	-24.76893	-27.49897	-26.84204	-26.96508	-28.42313	-26.40783	-26.88230	-27.44301	-27.32431	-27.49945	-27.83468	-27.36854	-26.68500	-28.13456	-26.05482	-26.52443	-27.14271	-27.19933	-28.12432	-25.67288	-27.92664	-27.15244	-27.57064	-27.45717	-27.92979
20750	1.3979	-25.78974	-25.47444	-26.40544	-25.08824	-26.09848	-25.85123	-26.73918	-26.43211	-27.15603	-25.54016	-26.33850	-26.11399	-25.70750	-26.78311	-25.12759	-25.67814	-25.70775	-26.24074	-27.04705	-24.77282	-27.50331	-26.84753	-26.96895	-28.42747	-26.41445	-26.88883	-27.44517	-27.32990	-27.50331	-27.83748	-27.37290	-26.69065	-28.13892	-26.06161	-26.53094	-27.14846	-27.20320	-28.12817	-25.67778	-27.93204	-27.15480	-27.57355	-27.46360	-27.93608
21000	1.3979	-25.79355	-25.47828	-26.40973	-25.09220	-26.10280	-25.85667	-26.74131	-26.43764	-27.15879	-25.54574	-26.34084	-26.11968	-25.71193	-26.78599	-25.13349	-25.68411	-25.71054	-26.24390	-27.05086	-24.77667	-27.50761	-26.85297	-26.97279	-28.43176	-26.42100	-26.89528	-27.44730	-27.33543	-27.50712	-27.84024	-27.37722	-26.69623	-28.14324	-26.06832	-26.53737	-27.15414	-27.20704	-28.13199	-25.68262	-27.93739	-27.15714	-27.57642	-27.46996	-27.94229
21250	1.3979	-25.79733	-25.48208	-26.41398	-25.09613	-26.10707	-25.86205	-26.74342	-26.44312	-27.16153	-25.55127	-26.34315	-26.12531	-25.71631	-26.78883	-25.13933	-25.69002	-25.71330	-26.24702	-27.05464	-24.78048	-27.51186	-26.85836	-26.97659	-28.43602	-26.42748	-26.90166	-27.44942	-27.34091	-27.51090	-27.84298	-27.38149	-26.70176	-28.14752	-26.07495	-26.54372	-27.15977	-27.21084	-28.13578	-25.68741	-27.94268	-27.15945	-27.57926	-27.47626	-27.94844
21500	1.3979	-25.80107	-25.48583	-26.41820	-25.10001	-26.11130	-25.86738	-26.74551	-26.44854	-27.16423	-25.55674	-26.34543	-26.13088	-25.72065	-26.79164	-25.14510	-25.69585	-25.71603	-26.25010	-27.05838	-24.78424	-27.51607	-26.86369	-26.98034	-28.44023	-26.43389	-26.90797	-27.45150	-27.34633	-27.51463	-27.84568	-27.38572	-26.70723	-28.15175	-26.08150	-26.54999	-27.16534	-27.21460	-28.13952	-25.69215	-27.94792	-27.16173	-27.58208	-27.48248	-27.95452
21750	1.3979	-25.80477	-25.48956	-26.42237	-25.10386	-26.11549	-25.87266	-26.74757	-26.45390	-27.16691	-25.56215	-26.34769	-26.13639	-25.72495	-26.79443	-25.15080	-25.70162	-25.71873	-26.25315	-27.06208	-24.78798	-27.52024	-26.86897	-26.98407	-28.44440	-26.44023	-26.91421	-27.45357	-27.35169	-27.51833	-27.84836	-27.38991	-26.71264	-28.15594	-26.08798	-26.55618	-27.17085	-27.21832	-28.14323	-25.69684	-27.95311	-27.16399	-27.58486	-27.48864	-27.96054
22000	1.3979	-25.80843	-25.49324	-26.42650	-25.10767	-26.11964	-25.87788	-26.74961	-26.45921	-27.16956	-25.56751	-26.34993	-26.14185	-25.72920	-26.79718	-25.15644	-25.70733	-25.72140	-26.25617	-27.06574	-24.79167	-27.52437	-26.87419	-26.98775	-28.44853	-26.44650	-26.92037	-27.45561	-27.35700	-27.52200	-27.85100	-27.39406	-26.71800	-28.16009	-26.09439	-26.56229	-27.17631	-27.22200	-28.14690	-25.70147	-27.95825	-27.16622	-27.58761	-27.49474	-27.96649


10000	1.6990	-25.56900	-25.25148	-26.15777	-24.85544	-25.84919	-25.53652	-26.60740	-26.11240	-26.98913	-25.21399	-26.19398	-25.78224	-25.44994	-26.60949	-24.77366	-25.31989	-25.53426	-26.05068	-26.82631	-24.51605	-27.25564	-26.53283	-26.74599	-28.17980	-26.02759	-26.50470	-27.31339	-27.01019	-27.28257	-27.67058	-27.12361	-26.36447	-27.88964	-25.65777	-26.13468	-26.81671	-26.98024	-27.90727	-25.38762	-27.62459	-27.01028	-27.39992	-27.09242	-27.56876
10250	1.6990	-25.57608	-25.25863	-26.16566	-24.86293	-25.85715	-25.54657	-26.61183	-26.12259	-26.99468	-25.22449	-26.19882	-25.79291	-25.45821	-26.61523	-24.78528	-25.33165	-25.53974	-26.05687	-26.83339	-24.52295	-27.26353	-26.54287	-26.75314	-28.18769	-26.04018	-26.51724	-27.31782	-27.02038	-27.28964	-27.67613	-27.13157	-26.37498	-27.89760	-25.67114	-26.14792	-26.82737	-26.98740	-27.91435	-25.39698	-27.63435	-27.01512	-27.40566	-27.10437	-27.58063
10500	1.6990	-25.58301	-25.26564	-26.17338	-24.87026	-25.86494	-25.55642	-26.61615	-26.13258	-27.00008	-25.23477	-26.20352	-25.80335	-25.46630	-26.62083	-24.79662	-25.34314	-25.54508	-26.06290	-26.84032	-24.52966	-27.27126	-26.55272	-26.76015	-28.19542	-26.05250	-26.52951	-27.32214	-27.03037	-27.29657	-27.68153	-27.13936	-26.38526	-27.90538	-25.68420	-26.16084	-26.83781	-26.99440	-27.92128	-25.40613	-27.64393	-27.01982	-27.41126	-27.11607	-27.59225
10750	1.6990	-25.58979	-25.27249	-26.18095	-24.87744	-25.87256	-25.56607	-26.62034	-26.14237	-27.00537	-25.24484	-26.20809	-25.81357	-25.47422	-26.62630	-24.80771	-25.35437	-25.55028	-26.06879	-26.84710	-24.53621	-27.27883	-26.56238	-26.76700	-28.20299	-26.06456	-26.54151	-27.32634	-27.04016	-27.30336	-27.68682	-27.14698	-26.39533	-27.91301	-25.69697	-26.17345	-26.84804	-27.00126	-27.92807	-25.41508	-27.65331	-27.02439	-27.41673	-27.12753	-27.60362
11000	1.6990	-25.59644	-25.27921	-26.18837	-24.88445	-25.88004	-25.57553	-26.62443	-26.15196	-27.01051	-25.25471	-26.21255	-25.82359	-25.48198	-26.63164	-24.81856	-25.36536	-25.55535	-26.07454	-26.85375	-24.54260	-27.28624	-26.57184	-26.77372	-28.21040	-26.07638	-26.55326	-27.33043	-27.04975	-27.31001	-27.69196	-27.15446	-26.40519	-27.92049	-25.70946	-26.18577	-26.85805	-27.00797	-27.93473	-25.42382	-27.66251	-27.02885	-27.42208	-27.13876	-27.61477
11250	1.6990	-25.60296	-25.28579	-26.19564	-24.89133	-25.88738	-25.58482	-26.62842	-26.16138	-27.01555	-25.26439	-26.21690	-25.83341	-25.48959	-26.63685	-24.82918	-25.37611	-25.56030	-26.08017	-26.86027	-24.54884	-27.29352	-26.58112	-26.78030	-28.21768	-26.08795	-26.56477	-27.33441	-27.05917	-27.31653	-27.69700	-27.16180	-26.41487	-27.92782	-25.72168	-26.19782	-26.86788	-27.01455	-27.94126	-25.43239	-27.67155	-27.03320	-27.42729	-27.14978	-27.62569
11500	1.6990	-25.60935	-25.29224	-26.20278	-24.89806	-25.89457	-25.59392	-26.63231	-26.17061	-27.02048	-25.27386	-26.22114	-25.84304	-25.49704	-26.64196	-24.83957	-25.38664	-25.56512	-26.08567	-26.86666	-24.55494	-27.30065	-26.59023	-26.78675	-28.22481	-26.09930	-26.57604	-27.33830	-27.06840	-27.32292	-27.70193	-27.16899	-26.42435	-27.93502	-25.73364	-26.20959	-26.87751	-27.02100	-27.94766	-25.44077	-27.68041	-27.03744	-27.43239	-27.16058	-27.63639
11750	1.6990	-25.61562	-25.29857	-26.20978	-24.90466	-25.90163	-25.60287	-26.63610	-26.17968	-27.02529	-25.28317	-26.22528	-25.85249	-25.50436	-26.64694	-24.84975	-25.39694	-25.56984	-26.09105	-26.87293	-24.56090	-27.30766	-26.59917	-26.79308	-28.23182	-26.11042	-26.58709	-27.34209	-27.07747	-27.32919	-27.70674	-27.17605	-26.43366	-27.94208	-25.74536	-26.22111	-26.88696	-27.02733	-27.95394	-25.44898	-27.68912	-27.04157	-27.43738	-27.17119	-27.64688
12000	1.6990	-25.62178	-25.30478	-26.21666	-24.91114	-25.90856	-25.61165	-26.63980	-26.18859	-27.03000	-25.29230	-26.22932	-25.86177	-25.51153	-26.65182	-24.85973	-25.40704	-25.57444	-26.09632	-26.87909	-24.56674	-27.31453	-26.60795	-26.79929	-28.23869	-26.12133	-26.59792	-27.34580	-27.08638	-27.33534	-27.71145	-27.18298	-26.44279	-27.94901	-25.75683	-26.23238	-26.89623	-27.03354	-27.96010	-25.45703	-27.69768	-27.04562	-27.44225	-27.18160	-27.65718
12250	1.6990	-25.62782	-25.31088	-26.22341	-24.91749	-25.91537	-25.62028	-26.64342	-26.19734	-27.03461	-25.30127	-26.23326	-25.87087	-25.51858	-26.65660	-24.86950	-25.41694	-25.57895	-26.10148	-26.88513	-24.57246	-27.32129	-26.61658	-26.80538	-28.24544	-26.13204	-26.60855	-27.34941	-27.09513	-27.34138	-27.71605	-27.18979	-26.45176	-27.95581	-25.76808	-26.24340	-26.90534	-27.03964	-27.96616	-25.46492	-27.70608	-27.04956	-27.44703	-27.19182	-27.66728
12500	1.6990	-25.63376	-25.31686	-26.23005	-24.92373	-25.92205	-25.62875	-26.64695	-26.20593	-27.03913	-25.31008	-26.23712	-25.87982	-25.52550	-26.66128	-24.87909	-25.42663	-25.58336	-26.10653	-26.89107	-24.57806	-27.32793	-26.62506	-26.81137	-28.25209	-26.14255	-26.61897	-27.35295	-27.10372	-27.34732	-27.72058	-27.19647	-26.46057	-27.96250	-25.77911	-26.25419	-26.91428	-27.04562	-27.97211	-25.47265	-27.71435	-27.05342	-27.45171	-27.20187	-27.67719
12750	1.6990	-25.63959	-25.32274	-26.23657	-24.92985	-25.92862	-25.63709	-26.65041	-26.21438	-27.04355	-25.31873	-26.24089	-25.88860	-25.53230	-26.66586	-24.88848	-25.43615	-25.58768	-26.11149	-26.89690	-24.58356	-27.33445	-26.63340	-26.81725	-28.25861	-26.15287	-26.62920	-27.35641	-27.11217	-27.35316	-27.72500	-27.20304	-26.46922	-27.96907	-25.78992	-26.26476	-26.92307	-27.05150	-27.97796	-25.48025	-27.72247	-27.05719	-27.45630	-27.21174	-27.68693
13000	1.6990	-25.64533	-25.32853	-26.24299	-24.93587	-25.93508	-25.64529	-26.65380	-26.22269	-27.04789	-25.32724	-26.24459	-25.89724	-25.53897	-26.67036	-24.89771	-25.44548	-25.59191	-26.11636	-26.90264	-24.58896	-27.34086	-26.64159	-26.82304	-28.26502	-26.16301	-26.63924	-27.35979	-27.12048	-27.35890	-27.72934	-27.20951	-26.47773	-27.97553	-25.80053	-26.27512	-26.93170	-27.05729	-27.98370	-25.48770	-27.73047	-27.06089	-27.46079	-27.22144	-27.69649
13250	1.6990	-25.65097	-25.33420	-26.24929	-24.94177	-25.94144	-25.65335	-26.65712	-26.23087	-27.05215	-25.33560	-26.24820	-25.90573	-25.54554	-26.67477	-24.90675	-25.45463	-25.59606	-26.12112	-26.90828	-24.59425	-27.34717	-26.64966	-26.82871	-28.27133	-26.17297	-26.64910	-27.36311	-27.12866	-27.36454	-27.73359	-27.21586	-26.48609	-27.98189	-25.81094	-26.28526	-26.94019	-27.06297	-27.98936	-25.49501	-27.73833	-27.06450	-27.46521	-27.23098	-27.70588
13500	1.6990	-25.65652	-25.33980	-26.25550	-24.94758	-25.94769	-25.66128	-26.66036	-26.23891	-27.05632	-25.34382	-26.25174	-25.91407	-25.55200	-26.67909	-24.91564	-25.46362	-25.60013	-26.12581	-26.91383	-24.59946	-27.35337	-26.65759	-26.83431	-28.27753	-26.18276	-26.65878	-27.36635	-27.13670	-27.37009	-27.73776	-27.22211	-26.49431	-27.98814	-25.82115	-26.29519	-26.94853	-27.06856	-27.99492	-25.50219	-27.74607	-27.06804	-27.46953	-27.24036	-27.71511
13750	1.6990	-25.66198	-25.34530	-26.26160	-24.95329	-25.95384	-25.66909	-26.66354	-26.24682	-27.06041	-25.35190	-26.25521	-25.92228	-25.55836	-26.68334	-24.92437	-25.47245	-25.60412	-26.13041	-26.91929	-24.60457	-27.35948	-26.66540	-26.83980	-28.28364	-26.19238	-26.66830	-27.36953	-27.14461	-27.37555	-27.74186	-27.22826	-26.50239	-27.99429	-25.83119	-26.30494	-26.95675	-27.07406	-28.00039	-25.50925	-27.75370	-27.07151	-27.47378	-27.24959	-27.72418
14000	1.6990	-25.66735	-25.35071	-26.26762	-24.95891	-25.95989	-25.67678	-26.66666	-26.25461	-27.06443	-25.35986	-26.25862	-25.93036	-25.56460	-26.68752	-24.93293	-25.48112	-25.60804	-26.13493	-26.92466	-24.60960	-27.36549	-26.67308	-26.84522	-28.28965	-26.20185	-26.67765	-27.37265	-27.15240	-27.38092	-27.74588	-27.23431	-26.51035	-28.00034	-25.84104	-26.31449	-26.96482	-27.07947	-28.00578	-25.51618	-27.76120	-27.07492	-27.47795	-27.25868	-27.73310
14250	1.6990	-25.67264	-25.35604	-26.27353	-24.96444	-25.96586	-25.68435	-26.66972	-26.26228	-27.06839	-25.36769	-26.26195	-25.93831	-25.57076	-26.69161	-24.94136	-25.48962	-25.61189	-26.13937	-26.92995	-24.61455	-27.37141	-26.68065	-26.85055	-28.29557	-26.21116	-26.68684	-27.37571	-27.16008	-27.38621	-27.74983	-27.24028	-26.51818	-28.00630	-25.85072	-26.32385	-26.97278	-27.08480	-28.01108	-25.52300	-27.76860	-27.07825	-27.48204	-27.26762	-27.74187
14500	1.6990	-25.67785	-25.36128	-26.27936	-24.96988	-25.97173	-25.69180	-26.67273	-26.26984	-27.07227	-25.37540	-26.26523	-25.94613	-25.57681	-26.69563	-24.94964	-25.49799	-25.61567	-26.14373	-26.93516	-24.61942	-27.37724	-26.68811	-26.85579	-28.30140	-26.22032	-26.69588	-27.37872	-27.16763	-27.39142	-27.75372	-27.24615	-26.52589	-28.01217	-25.86023	-26.33305	-26.98060	-27.09004	-28.01631	-25.52970	-27.77588	-27.08153	-27.48607	-27.27642	-27.75050
14750	1.6990	-25.68299	-25.36645	-26.28511	-24.97524	-25.97752	-25.69915	-26.67568	-26.27729	-27.07608	-25.38300	-26.26844	-25.95384	-25.58278	-26.69959	-24.95778	-25.50622	-25.61939	-26.14803	-26.94030	-24.62422	-27.38298	-26.69546	-26.86096	-28.30714	-26.22933	-26.70477	-27.38167	-27.17508	-27.39655	-27.75753	-27.25194	-26.53349	-28.01796	-25.86958	-26.34206	-26.98831	-27.09521	-28.02145	-25.53630	-27.78306	-27.08474	-27.49002	-27.28509	-27.75898
15000	1.6990	-25.68804	-25.37153	-26.29077	-24.98051	-25.98321	-25.70639	-26.67857	-26.28462	-27.07984	-25.39047	-26.27160	-25.96143	-25.58865	-26.70348	-24.96578	-25.51430	-25.62305	-26.15225	-26.94535	-24.62895	-27.38864	-26.70269	-26.86604	-28.31280	-26.23820	-26.71351	-27.38456	-27.18241	-27.40161	-27.76128	-27.25764	-26.54096	-28.02366	-25.87877	-26.35091	-26.99590	-27.10030	-28.02653	-25.54279	-27.79014	-27.08790	-27.49391	-27.29363	-27.76734
15250	1.6990	-25.69303	-25.37656	-26.29635	-24.98571	-25.98883	-25.71352	-26.68142	-26.29185	-27.08353	-25.39784	-26.27470	-25.96891	-25.59445	-26.70730	-24.97365	-25.52225	-25.62664	-26.15641	-26.95034	-24.63361	-27.39422	-26.70983	-26.87107	-28.31838	-26.24694	-26.72212	-27.38741	-27.18964	-27.40659	-27.76497	-27.26325	-26.54833	-28.02928	-25.88781	-26.35960	-27.00338	-27.10532	-28.03153	-25.54917	-27.79711	-27.09100	-27.49774	-27.30204	-27.77556
15500	1.6990	-25.69794	-25.38150	-26.30185	-24.99084	-25.99437	-25.72056	-26.68421	-26.29898	-27.08716	-25.40509	-26.27775	-25.97628	-25.60016	-26.71107	-24.98140	-25.53007	-25.63019	-26.16050	-26.95525	-24.63819	-27.39972	-26.71687	-26.87601	-28.32388	-26.25554	-26.73058	-27.39020	-27.19677	-27.41151	-27.76860	-27.26879	-26.55558	-28.03482	-25.89670	-26.36813	-27.01075	-27.11026	-28.03645	-25.55546	-27.80399	-27.09405	-27.50151	-27.31034	-27.78365
15750	1.6990	-25.70279	-25.38638	-26.30727	-24.99588	-25.99983	-25.72750	-26.68696	-26.30601	-27.09073	-25.41224	-26.28075	-25.98354	-25.60578	-26.71478	-24.98902	-25.53777	-25.63367	-26.16453	-26.96010	-24.64273	-27.40515	-26.72380	-26.88089	-28.32930	-26.26402	-26.73892	-27.39295	-27.20380	-27.41635	-27.77218	-27.27425	-26.56273	-28.04028	-25.90545	-26.37650	-27.01801	-27.11514	-28.04131	-25.56165	-27.81078	-27.09705	-27.50521	-27.31851	-27.79163
16000	1.6990	-25.70757	-25.39119	-26.31262	-25.00085	-26.00522	-25.73434	-26.68967	-26.31294	-27.09425	-25.41930	-26.28370	-25.99070	-25.61133	-26.71843	-24.99653	-25.54534	-25.63711	-26.16850	-26.96488	-24.64719	-27.41050	-26.73065	-26.88570	-28.33466	-26.27237	-26.74713	-27.39566	-27.21073	-27.42113	-27.77570	-27.27964	-26.56979	-28.04567	-25.91406	-26.38473	-27.02517	-27.11995	-28.04611	-25.56775	-27.81748	-27.10000	-27.50886	-27.32657	-27.79948
16250	1.6990	-25.71228	-25.39593	-26.31790	-25.00576	-26.01054	-25.74109	-26.69233	-26.31978	-27.09771	-25.42625	-26.28660	-25.99776	-25.61680	-26.72202	-25.00392	-25.55279	-25.64049	-26.17240	-26.96960	-24.65160	-27.41578	-26.73740	-26.89044	-28.33994	-26.28060	-26.75521	-27.39832	-27.21757	-27.42585	-27.77916	-27.28496	-26.57674	-28.05098	-25.92253	-26.39281	-27.03222	-27.12469	-28.05084	-25.57375	-27.82409	-27.10290	-27.51245	-27.33451	-27.80721
16500	1.6990	-25.71694	-25.40061	-26.32311	-25.01060	-26.01578	-25.74775	-26.69495	-26.32653	-27.10113	-25.43311	-26.28946	-26.00472	-25.62219	-26.72556	-25.01120	-25.56013	-25.64383	-26.17626	-26.97425	-24.65595	-27.42099	-26.74406	-26.89512	-28.34514	-26.28871	-26.76317	-27.40094	-27.22432	-27.43050	-27.78257	-27.29020	-26.58360	-28.05623	-25.93087	-26.40075	-27.03919	-27.12937	-28.05551	-25.57967	-27.83061	-27.10576	-27.51599	-27.34235	-27.81483
16750	1.6990	-25.72153	-25.40523	-26.32825	-25.01538	-26.02096	-25.75433	-26.69753	-26.33319	-27.10449	-25.43988	-26.29227	-26.01159	-25.62752	-26.72905	-25.01836	-25.56735	-25.64712	-26.18005	-26.97884	-24.66024	-27.42613	-26.75064	-26.89974	-28.35029	-26.29671	-26.77102	-27.40352	-27.23098	-27.43510	-27.78594	-27.29538	-26.59037	-28.06140	-25.93908	-26.40856	-27.04605	-27.13399	-28.06011	-25.58551	-27.83704	-27.10857	-27.51948	-27.35008	-27.82234
17000	1.6990	-25.72606	-25.40979	-26.33333	-25.02009	-26.02607	-25.76082	-26.70007	-26.33976	-27.10780	-25.44655	-26.29504	-26.01836	-25.63278	-26.73249	-25.02543	-25.57447	-25.65036	-26.18380	-26.98337	-24.66449	-27.43120	-26.75713	-26.90430	-28.35536	-26.30459	-26.77875	-27.40606	-27.23755	-27.43963	-27.78925	-27.30049	-26.59704	-28.06652	-25.94717	-26.41623	-27.05283	-27.13855	-28.06466	-25.59126	-27.84340	-27.11134	-27.52292	-27.35771	-27.82975
17250	1.6990	-25.73054	-25.41429	-26.33834	-25.02474	-26.03112	-25.76723	-26.70257	-26.34625	-27.11107	-25.45314	-26.29776	-26.02505	-25.63796	-26.73587	-25.03238	-25.58148	-25.65356	-26.18749	-26.98785	-24.66868	-27.43622	-26.76353	-26.90880	-28.36037	-26.31237	-26.78636	-27.40856	-27.24404	-27.44411	-27.79252	-27.30554	-26.60363	-28.07156	-25.95513	-26.42377	-27.05951	-27.14305	-28.06915	-25.59692	-27.84968	-27.11406	-27.52630	-27.36523	-27.83704
17500	1.6990	-25.73496	-25.41874	-26.34329	-25.02933	-26.03609	-25.77355	-26.70504	-26.35266	-27.11429	-25.45964	-26.30045	-26.03164	-25.64309	-26.73921	-25.03924	-25.58838	-25.65672	-26.19114	-26.99227	-24.67282	-27.44117	-26.76986	-26.91325	-28.36532	-26.32004	-26.79387	-27.41103	-27.25045	-27.44853	-27.79574	-27.31052	-26.61013	-28.07654	-25.96298	-26.43119	-27.06611	-27.14750	-28.07358	-25.60252	-27.85588	-27.11675	-27.52965	-27.37266	-27.84424
17750	1.6990	-25.73933	-25.42313	-26.34818	-25.03386	-26.04102	-25.77980	-26.70747	-26.35898	-27.11747	-25.46606	-26.30310	-26.03816	-25.64814	-26.74251	-25.04601	-25.59519	-25.65983	-26.19473	-26.99664	-24.67691	-27.44605	-26.77611	-26.91764	-28.37021	-26.32760	-26.80128	-27.41346	-27.25677	-27.45289	-27.79891	-27.31544	-26.61655	-28.08146	-25.97072	-26.43848	-27.07262	-27.15189	-28.07796	-25.60804	-27.86200	-27.11940	-27.53295	-27.38000	-27.85134
18000	1.6990	-25.74364	-25.42746	-26.35301	-25.03834	-26.04588	-25.78597	-26.70986	-26.36523	-27.12060	-25.47239	-26.30571	-26.04459	-25.65314	-26.74577	-25.05265	-25.60190	-25.66287	-26.19828	-27.00095	-24.68067	-27.45089	-26.78228	-26.92197	-28.37504	-26.33507	-26.80858	-27.41585	-27.26302	-27.45721	-27.80205	-27.32030	-26.62288	-28.08632	-25.97834	-26.44566	-27.07905	-27.15623	-28.08229	-25.61350	-27.86805	-27.12201	-27.53620	-27.38724	-27.85834
18250	1.6990	-25.74791	-25.43174	-26.35779	-25.04275	-26.05069	-25.79206	-26.71221	-26.37141	-27.12369	-25.47863	-26.30828	-26.05094	-25.65808	-26.74898	-25.05921	-25.60852	-25.66586	-26.20179	-27.00522	-24.68433	-27.45566	-26.78837	-26.92625	-28.37982	-26.34244	-26.81578	-27.41820	-27.26920	-27.46147	-27.80514	-27.32511	-26.62912	-28.09114	-25.98585	-26.45272	-27.08540	-27.16051	-28.08656	-25.61889	-27.87403	-27.12458	-27.53942	-27.39439	-27.86524
18500	1.6990	-25.75212	-25.43597	-26.36251	-25.04712	-26.05544	-25.79808	-26.71453	-26.37751	-27.12675	-25.48481	-26.31082	-26.05721	-25.66296	-26.75215	-25.06568	-25.61504	-25.66882	-26.20525	-27.00943	-24.68797	-27.46038	-26.79439	-26.93048	-28.38454	-26.34971	-26.82288	-27.42052	-27.27530	-27.46568	-27.80819	-27.32986	-26.63530	-28.09589	-25.99326	-26.45967	-27.09168	-27.16474	-28.09079	-25.62421	-27.87994	-27.12711	-27.54258	-27.40145	-27.87206
18750	1.6990	-25.75628	-25.44015	-26.36717	-25.05144	-26.06013	-25.80403	-26.71681	-26.38354	-27.12976	-25.49091	-26.31332	-26.06341	-25.66778	-26.75528	-25.07205	-25.62148	-25.67173	-26.20868	-27.01359	-24.69156	-27.46504	-26.80034	-26.93466	-28.38920	-26.35689	-26.82989	-27.42281	-27.28133	-27.46985	-27.81121	-27.33455	-26.64140	-28.10058	-26.00057	-26.46651	-27.09787	-27.16892	-28.09497	-25.62947	-27.88578	-27.12962	-27.54571	-27.40842	-27.87878
19000	1.6990	-25.76040	-25.44429	-26.37178	-25.05570	-26.06478	-25.80991	-26.71907	-26.38950	-27.13274	-25.49693	-26.31579	-26.06953	-25.67254	-26.75837	-25.07835	-25.62783	-25.67462	-26.21206	-27.01771	-24.69511	-27.46966	-26.80622	-26.93880	-28.39382	-26.36398	-26.83681	-27.42506	-27.28729	-27.47397	-27.81418	-27.33920	-26.64742	-28.10522	-26.00777	-26.47325	-27.10400	-27.17305	-28.09909	-25.63466	-27.89155	-27.13209	-27.54880	-27.41532	-27.88542
19250	1.6990	-25.76447	-25.44837	-26.37634	-25.05991	-26.06937	-25.81572	-26.72130	-26.39539	-27.13568	-25.50288	-26.31823	-26.07557	-25.67726	-26.76141	-25.08456	-25.63408	-25.67746	-26.21539	-27.02178	-24.69862	-27.47422	-26.81203	-26.94288	-28.39838	-26.37098	-26.84363	-27.42729	-27.29318	-27.47804	-27.81712	-27.34379	-26.65337	-28.10981	-26.01488	-26.47987	-27.11004	-27.17714	-28.10318	-25.63977	-27.89726	-27.13452	-27.55185	-27.42213	-27.89197
19500	1.6990	-25.76850	-25.45241	-26.38085	-25.06408	-26.07390	-25.82147	-26.72350	-26.40121	-27.13858	-25.50876	-26.32063	-26.08156	-25.68191	-26.76443	-25.09069	-25.64027	-25.68028	-26.21869	-27.02581	-24.70211	-27.47873	-26.81778	-26.94692	-28.40288	-26.37789	-26.85037	-27.42949	-27.29900	-27.48206	-27.82003	-27.34832	-26.65925	-28.11435	-26.02189	-26.48640	-27.11602	-27.18117	-28.10721	-25.64484	-27.90291	-27.13693	-27.55486	-27.42885	-27.89844
19750	1.6990	-25.77248	-25.45641	-26.38531	-25.06820	-26.07839	-25.82715	-26.72567	-26.40697	-27.14145	-25.51457	-26.32301	-26.08747	-25.68652	-26.76741	-25.09674	-25.64636	-25.68306	-26.22195	-27.02979	-24.70555	-27.48319	-26.82346	-26.95092	-28.40735	-26.38472	-26.85701	-27.43166	-27.30476	-27.48604	-27.82289	-27.35281	-26.66506	-28.11884	-26.02880	-26.49283	-27.12193	-27.18517	-28.11120	-25.64984	-27.90849	-27.13931	-27.55784	-27.43550	-27.90483
20000	1.6990	-25.77642	-25.46036	-26.38972	-25.07226	-26.08283	-25.83277	-26.72782	-26.41267	-27.14428	-25.52032	-26.32536	-26.09331	-25.69107	-26.77035	-25.10271	-25.65238	-25.68581	-26.22517	-27.03373	-24.70896	-27.48760	-26.82908	-26.95487	-28.41176	-26.39147	-26.86358	-27.43381	-27.31046	-27.48998	-27.82573	-27.35725	-26.67081	-28.12328	-26.03563	-26.49916	-27.12777	-27.18912	-28.11515	-25.65478	-27.91401	-27.14166	-27.56079	-27.44208	-27.91113
20250	1.6990	-25.78031	-25.46427	-26.39409	-25.07630	-26.08722	-25.83833	-26.72994	-26.41830	-27.14708	-25.52600	-26.32768	-26.09908	-25.69558	-26.77326	-25.10861	-25.65832	-25.68853	-26.22836	-27.03762	-24.71235	-27.49196	-26.83463	-26.95878	-28.41612	-26.39814	-26.87006	-27.43593	-27.31609	-27.49388	-27.82853	-27.36164	-26.67649	-28.12767	-26.04237	-26.50540	-27.13355	-27.19304	-28.11906	-25.65966	-27.91948	-27.14398	-27.56369	-27.44858	-27.91737
20500	1.6990	-25.78417	-25.46814	-26.39841	-25.08028	-26.09157	-25.84382	-26.73203	-26.42387	-27.14985	-25.53162	-26.32997	-26.10479	-25.70004	-26.77614	-25.11443	-25.66419	-25.69122	-26.23151	-27.04148	-24.71569	-27.49628	-26.84013	-26.96265	-28.42044	-26.40473	-26.87647	-27.43802	-27.32166	-27.49773	-27.83130	-27.36599	-26.68211	-28.13202	-26.04902	-26.51155	-27.13926	-27.19690	-28.12292	-25.66449	-27.92489	-27.14627	-27.56657	-27.45500	-27.92352
20750	1.6990	-25.78798	-25.47197	-26.40268	-25.08422	-26.09587	-25.84926	-26.73410	-26.42938	-27.15259	-25.53717	-26.33224	-26.11044	-25.70444	-26.77898	-25.12018	-25.66998	-25.69388	-26.23462	-27.04529	-24.71901	-27.50056	-26.84557	-26.96648	-28.42472	-26.41124	-26.88279	-27.44009	-27.32717	-27.50155	-27.83403	-27.37029	-26.68766	-28.13632	-26.05559	-26.51761	-27.14490	-27.20073	-28.12675	-25.66926	-27.93023	-27.14854	-27.56941	-27.46136	-27.92960
21000	1.6990	-25.79176	-25.47576	-26.40691	-25.08812	-26.10013	-25.85464	-26.73615	-26.43484	-27.15529	-25.54267	-26.33448	-26.11602	-25.70880	-26.78179	-25.12586	-25.67570	-25.69651	-26.23770	-27.04907	-24.72230	-27.50479	-26.85095	-26.97027	-28.42895	-26.41768	-26.88904	-27.44214	-27.33263	-27.50533	-27.83674	-27.37455	-26.69316	-28.14058	-26.06207	-26.52358	-27.15049	-27.20452	-28.13053	-25.67397	-27.93553	-27.15078	-27.57223	-27.46764	-27.93561
21250	1.6990	-25.79550	-25.47951	-26.41110	-25.09198	-26.10434	-25.85997	-26.73817	-26.44023	-27.15797	-25.54810	-26.33669	-26.12155	-25.71312	-26.78457	-25.13148	-25.68136	-25.69911	-26.24075	-27.05281	-24.72556	-27.50898	-26.85627	-26.97402	-28.43314	-26.42404	-26.89521	-27.44417	-27.33802	-27.50906	-27.83942	-27.37876	-26.69859	-28.14479	-26.06847	-26.52947	-27.15601	-27.20827	-28.13428	-25.67864	-27.94077	-27.15299	-27.57500	-27.47386	-27.94155
21500	1.6990	-25.79920	-25.48322	-26.41525	-25.09580	-26.10852	-25.86524	-26.74018	-26.44557	-27.16062	-25.55348	-26.33888	-26.12701	-25.71739	-26.78732	-25.13702	-25.68694	-25.70169	-26.24377	-27.05651	-24.72879	-27.51312	-26.86154	-26.97773	-28.43728	-26.43033	-26.90131	-27.44617	-27.34337	-27.51276	-27.84206	-27.38294	-26.70397	-28.14896	-26.07480	-26.53527	-27.16148	-27.21198	-28.13799	-25.68324	-27.94596	-27.15518	-27.57775	-27.48001	-27.94742
21750	1.6990	-25.80286	-25.48690	-26.41936	-25.09958	-26.11265	-25.87045	-26.74216	-26.45086	-27.16324	-25.55880	-26.34105	-26.13242	-25.72163	-26.79004	-25.14250	-25.69245	-25.70424	-26.24675	-27.06017	-24.73199	-27.51723	-26.86676	-26.98141	-28.44139	-26.43656	-26.90734	-27.44815	-27.34865	-27.51643	-27.84468	-27.38707	-26.70929	-28.15309	-26.08105	-26.54099	-27.16689	-27.21566	-28.14166	-25.68781	-27.95109	-27.15735	-27.58048	-27.48609	-27.95322
22000	1.6990	-25.80649	-25.49054	-26.42342	-25.10333	-26.11674	-25.87561	-26.74412	-26.45609	-27.16583	-25.56406	-26.34319	-26.13777	-25.72582	-26.79273	-25.14792	-25.69790	-25.70677	-26.24970	-27.06380	-24.73517	-27.52130	-26.87192	-26.98505	-28.44545	-26.44271	-26.91330	-27.45011	-27.35389	-27.52006	-27.84728	-27.39116	-26.71455	-28.15718	-26.08722	-26.54664	-27.17224	-27.21930	-28.14530	-25.69232	-27.95618	-27.15949	-27.58317	-27.49211	-27.95895


10000	1.8751	-25.56867	-25.25099	-26.15735	-24.85455	-25.84879	-25.53634	-26.60655	-26.11214	-26.98855	-25.21377	-26.19279	-25.78197	-25.44944	-26.60868	-24.77329	-25.31956	-25.53011	-26.04902	-26.82598	-24.49539	-27.25523	-26.53265	-26.74550	-28.17939	-26.02761	-26.50456	-27.31255	-27.00993	-27.28224	-27.67000	-27.12321	-26.36426	-27.88923	-25.65808	-26.13460	-26.81644	-26.97976	-27.90701	-25.38499	-27.62439	-27.00909	-27.39912	-27.09233	-27.56840
10250	1.8751	-25.57573	-25.25812	-26.16522	-24.86199	-25.85672	-25.54637	-26.61090	-26.12230	-26.99405	-25.22425	-26.19752	-25.79260	-25.45767	-26.61436	-24.78482	-25.33123	-25.53533	-26.05510	-26.83304	-24.50139	-27.26309	-26.54268	-26.75263	-28.18725	-26.04017	-26.51704	-27.31690	-27.02009	-27.28930	-27.67549	-27.13114	-26.37474	-27.89717	-25.67138	-26.14771	-26.82707	-26.98688	-27.91408	-25.39423	-27.63415	-27.01382	-27.40480	-27.10425	-27.58021
10500	1.8751	-25.58264	-25.26509	-26.17292	-24.86925	-25.86448	-25.55620	-26.61514	-26.13226	-26.99940	-25.23450	-26.20212	-25.80300	-25.46573	-26.61990	-24.79607	-25.34263	-25.54041	-26.06102	-26.83995	-24.50722	-27.27079	-26.55251	-26.75960	-28.19495	-26.05245	-26.52925	-27.32113	-27.03006	-27.29621	-27.68084	-27.13890	-26.38499	-27.90493	-25.68437	-26.16049	-26.83747	-26.99385	-27.92100	-25.40326	-27.64370	-27.01842	-27.41033	-27.11593	-27.59177
10750	1.8751	-25.58941	-25.27191	-26.18046	-24.87636	-25.87208	-25.56584	-26.61925	-26.14202	-27.00463	-25.24453	-26.20658	-25.81319	-25.47361	-26.62530	-24.80707	-25.35377	-25.54535	-26.06680	-26.84672	-24.51291	-27.27833	-26.56215	-26.76642	-28.20249	-26.06448	-26.54119	-27.32524	-27.03981	-27.30298	-27.68608	-27.14650	-26.39502	-27.91253	-25.69706	-26.17296	-26.84765	-27.00067	-27.92778	-25.41207	-27.65307	-27.02288	-27.41573	-27.12737	-27.60308
11000	1.8751	-25.59604	-25.27859	-26.18784	-24.88332	-25.87953	-25.57527	-26.62325	-26.15159	-27.00972	-25.25437	-26.21093	-25.82316	-25.48133	-26.63057	-24.81782	-25.36466	-25.55015	-26.07244	-26.85335	-24.51845	-27.28572	-26.57158	-26.77310	-28.20988	-26.07626	-26.55287	-27.32924	-27.04938	-27.30960	-27.69117	-27.15395	-26.40485	-27.91998	-25.70947	-26.18514	-26.85763	-27.00735	-27.93442	-25.42070	-27.66225	-27.02723	-27.42101	-27.13858	-27.61416
11250	1.8751	-25.60253	-25.28513	-26.19509	-24.89012	-25.88683	-25.58454	-26.62714	-26.16097	-27.01470	-25.26401	-26.21516	-25.83295	-25.48889	-26.63571	-24.82834	-25.37530	-25.55484	-26.07795	-26.85984	-24.52386	-27.29296	-26.58085	-26.77964	-28.21712	-26.08779	-26.56431	-27.33313	-27.05876	-27.31610	-27.69615	-27.16125	-26.41450	-27.92728	-25.72161	-26.19702	-26.86741	-27.01390	-27.94093	-25.42913	-27.67127	-27.03146	-27.42615	-27.14957	-27.62500
11500	1.8751	-25.60890	-25.29155	-26.20218	-24.89679	-25.89399	-25.59362	-26.63093	-26.17017	-27.01957	-25.27345	-26.21929	-25.84253	-25.49630	-26.64074	-24.83862	-25.38571	-25.55940	-26.08334	-26.86621	-24.52914	-27.30006	-26.58993	-26.78606	-28.22422	-26.09909	-26.57550	-27.33693	-27.06796	-27.32247	-27.70102	-27.16841	-26.42394	-27.93444	-25.73349	-26.20862	-26.87699	-27.02031	-27.94732	-25.43739	-27.68011	-27.03559	-27.43117	-27.16035	-27.63563
11750	1.8751	-25.61515	-25.29784	-26.20915	-24.90332	-25.90101	-25.60254	-26.63463	-26.17920	-27.02432	-25.28272	-26.22331	-25.85193	-25.50357	-26.64565	-24.84869	-25.39590	-25.56386	-26.08861	-26.87246	-24.53431	-27.30703	-26.59885	-26.79235	-28.23119	-26.11017	-26.58647	-27.34062	-27.07700	-27.32872	-27.70576	-27.17543	-26.43321	-27.94146	-25.74511	-26.21996	-26.88639	-27.02660	-27.95358	-25.44547	-27.68880	-27.03960	-27.43609	-27.17093	-27.64604
12000	1.8751	-25.62128	-25.30401	-26.21599	-24.90972	-25.90791	-25.61129	-26.63824	-26.18807	-27.02897	-25.29181	-26.22723	-25.86115	-25.51070	-26.65045	-24.85855	-25.40588	-25.56821	-26.09376	-26.87859	-24.53937	-27.31386	-26.60760	-26.79852	-28.23802	-26.12103	-26.59721	-27.34423	-27.08586	-27.33485	-27.71041	-27.18233	-26.44229	-27.94836	-25.75649	-26.23103	-26.89562	-27.03277	-27.95973	-25.45339	-27.69733	-27.04353	-27.44089	-27.18131	-27.65624
12250	1.8751	-25.62729	-25.31006	-26.22270	-24.91601	-25.91468	-25.61990	-26.64176	-26.19678	-27.03351	-25.30073	-26.23105	-25.87020	-25.51770	-26.65516	-24.86820	-25.41565	-25.57246	-26.09881	-26.88460	-24.54433	-27.32058	-26.61621	-26.80457	-28.24474	-26.13169	-26.60775	-27.34775	-27.09457	-27.34086	-27.71496	-27.18910	-26.45122	-27.95512	-25.76764	-26.24186	-26.90467	-27.03883	-27.96577	-25.46115	-27.70571	-27.04735	-27.44559	-27.19150	-27.66625
12500	1.8751	-25.63321	-25.31601	-26.22930	-24.92217	-25.92132	-25.62834	-26.64519	-26.20533	-27.03797	-25.30949	-26.23479	-25.87909	-25.52457	-26.65976	-24.87766	-25.42521	-25.57661	-26.10375	-26.89052	-24.54920	-27.32718	-26.62465	-26.81052	-28.25134	-26.14215	-26.61808	-27.35118	-27.10312	-27.34677	-27.71942	-27.19574	-26.45998	-27.96177	-25.77856	-26.25244	-26.91356	-27.04477	-27.97170	-25.46875	-27.71395	-27.05109	-27.45019	-27.20151	-27.67607
12750	1.8751	-25.63902	-25.32184	-26.23578	-24.92822	-25.92785	-25.63665	-26.64855	-26.21374	-27.04232	-25.31810	-26.23844	-25.88782	-25.53131	-26.66426	-24.88693	-25.43459	-25.58068	-26.10859	-26.89633	-24.55397	-27.33365	-26.63296	-26.81635	-28.25781	-26.15241	-26.62821	-27.35454	-27.11154	-27.35258	-27.72377	-27.20227	-26.46858	-27.96830	-25.78926	-26.26280	-26.92228	-27.05061	-27.97753	-25.47621	-27.72205	-27.05473	-27.45470	-27.21134	-27.68570
13000	1.8751	-25.64473	-25.32759	-26.24215	-24.93417	-25.93427	-25.64482	-26.65184	-26.22201	-27.04660	-25.32655	-26.24201	-25.89639	-25.53794	-26.66868	-24.89602	-25.44378	-25.58467	-26.11335	-26.90204	-24.55866	-27.34002	-26.64112	-26.82210	-28.26418	-26.16250	-26.63815	-27.35783	-27.11980	-27.35829	-27.72804	-27.20869	-26.47704	-27.97472	-25.79976	-26.27292	-26.93086	-27.05635	-27.98326	-25.48353	-27.73001	-27.05831	-27.45911	-27.22101	-27.69516
13250	1.8751	-25.65034	-25.33322	-26.24841	-24.94000	-25.94058	-25.65285	-26.65505	-26.23014	-27.05078	-25.33486	-26.24550	-25.90482	-25.54446	-26.67301	-24.90493	-25.45278	-25.58857	-26.11800	-26.90765	-24.56326	-27.34628	-26.64915	-26.82773	-28.27044	-26.17240	-26.64790	-27.36105	-27.12793	-27.36390	-27.73223	-27.21500	-26.48535	-27.98103	-25.81005	-26.28282	-26.93929	-27.06198	-27.98889	-25.49071	-27.73785	-27.06180	-27.46345	-27.23051	-27.70444
13500	1.8751	-25.65586	-25.33877	-26.25457	-24.94574	-25.94679	-25.66075	-26.65819	-26.23813	-27.05489	-25.34303	-26.24892	-25.91310	-25.55085	-26.67725	-24.91367	-25.46162	-25.59240	-26.12258	-26.91317	-24.56779	-27.35244	-26.65705	-26.83328	-28.27660	-26.18212	-26.65747	-27.36419	-27.13592	-27.36942	-27.73633	-27.22121	-26.49352	-27.98723	-25.82014	-26.29251	-26.94756	-27.06754	-27.99443	-25.49776	-27.74556	-27.06522	-27.46769	-27.23985	-27.71356
13750	1.8751	-25.66129	-25.34422	-26.26062	-24.95138	-25.95289	-25.66852	-26.66127	-26.24599	-27.05891	-25.35106	-26.25226	-25.92125	-25.55716	-26.68142	-24.92226	-25.47029	-25.59616	-26.12707	-26.91860	-24.57225	-27.35850	-26.66483	-26.83873	-28.28266	-26.19168	-26.66687	-27.36726	-27.14379	-27.37485	-27.74036	-27.22731	-26.50155	-27.99334	-25.83005	-26.30200	-26.95571	-27.07299	-27.99988	-25.50468	-27.75315	-27.06856	-27.47185	-27.24904	-27.72251
14000	1.8751	-25.66663	-25.34959	-26.26659	-24.95692	-25.95889	-25.67617	-26.66429	-26.25374	-27.06287	-25.35895	-26.25554	-25.92925	-25.56335	-26.68551	-24.93068	-25.47879	-25.59985	-26.13148	-26.92394	-24.57664	-27.36446	-26.67248	-26.84410	-28.28862	-26.20108	-26.67611	-27.37028	-27.15153	-27.38019	-27.74432	-27.23331	-26.50944	-27.99934	-25.83977	-26.31129	-26.96372	-27.07835	-28.00524	-25.51148	-27.76062	-27.07184	-27.47595	-27.25808	-27.73131
14250	1.8751	-25.67189	-25.35488	-26.27245	-24.96238	-25.96481	-25.68370	-26.66725	-26.26135	-27.06675	-25.36673	-26.25875	-25.93714	-25.56945	-26.68952	-24.93895	-25.48714	-25.60347	-26.13580	-26.92920	-24.58096	-27.37033	-26.68001	-26.84939	-28.29449	-26.21032	-26.68518	-27.37324	-27.15915	-27.38545	-27.74820	-27.23923	-26.51722	-28.00526	-25.84932	-26.32039	-26.97160	-27.08364	-28.01052	-25.51817	-27.76798	-27.07505	-27.47996	-27.26698	-27.73995
14500	1.8751	-25.67706	-25.36007	-26.27823	-24.96775	-25.97063	-25.69112	-26.67015	-26.26886	-27.07056	-25.37438	-26.26191	-25.94489	-25.57544	-26.69347	-24.94708	-25.49533	-25.60703	-26.14006	-26.93437	-24.58522	-27.37611	-26.68743	-26.85458	-28.30026	-26.21941	-26.69409	-27.37614	-27.16665	-27.39063	-27.75201	-27.24505	-26.52487	-28.01108	-25.85869	-26.32930	-26.97936	-27.08883	-28.01572	-25.52474	-27.77523	-27.07821	-27.48390	-27.27573	-27.74845
14750	1.8751	-25.68216	-25.36520	-26.28392	-24.97303	-25.97637	-25.69843	-26.67300	-26.27625	-27.07431	-25.38191	-26.26500	-25.95253	-25.58135	-26.69734	-24.95506	-25.50339	-25.61053	-26.14425	-26.93947	-24.58942	-27.38180	-26.69474	-26.85971	-28.30595	-26.22835	-26.70285	-27.37899	-27.17404	-27.39573	-27.75576	-27.25079	-26.53240	-28.01682	-25.86790	-26.33802	-26.98699	-27.09396	-28.02084	-25.53120	-27.78238	-27.08130	-27.48777	-27.28436	-27.75680
15000	1.8751	-25.68719	-25.37024	-26.28953	-24.97823	-25.98202	-25.70563	-26.67579	-26.28353	-27.07799	-25.38932	-26.26804	-25.96004	-25.58716	-26.70115	-24.96290	-25.51129	-25.61397	-26.14837	-26.94450	-24.59356	-27.38740	-26.70193	-26.86475	-28.31156	-26.23715	-26.71146	-27.38178	-27.18132	-27.40075	-27.75944	-27.25644	-26.53981	-28.02246	-25.87695	-26.34658	-26.99450	-27.09900	-28.02589	-25.53755	-27.78942	-27.08433	-27.49159	-27.29285	-27.76502
15250	1.8751	-25.69214	-25.37521	-26.29505	-24.98335	-25.98758	-25.71272	-26.67854	-26.29070	-27.08161	-25.39663	-26.27102	-25.96744	-25.59290	-26.70490	-24.97061	-25.51906	-25.61736	-26.15242	-26.94945	-24.59765	-27.39293	-26.70903	-26.86972	-28.31709	-26.24581	-26.71992	-27.38453	-27.18849	-27.40570	-27.76306	-27.26200	-26.54712	-28.02803	-25.88583	-26.35496	-27.00191	-27.10397	-28.03086	-25.54380	-27.79636	-27.08732	-27.49533	-27.30121	-27.77310
15500	1.8751	-25.69702	-25.38011	-26.30050	-24.98840	-25.99307	-25.71972	-26.68123	-26.29777	-27.08517	-25.40382	-26.27395	-25.97473	-25.59854	-26.70859	-24.97820	-25.52670	-25.62069	-26.15641	-26.95433	-24.60168	-27.39837	-26.71602	-26.87462	-28.32253	-26.25434	-26.72825	-27.38722	-27.19556	-27.41059	-27.76662	-27.26749	-26.55431	-28.03351	-25.89457	-26.36318	-27.00920	-27.10887	-28.03576	-25.54995	-27.80320	-27.09025	-27.49902	-27.30945	-27.78105
15750	1.8751	-25.70183	-25.38494	-26.30586	-24.99338	-25.99848	-25.72661	-26.68388	-26.30474	-27.08868	-25.41090	-26.27683	-25.98191	-25.60411	-26.71221	-24.98565	-25.53420	-25.62398	-26.16033	-26.95914	-24.60567	-27.40374	-26.72292	-26.87945	-28.32790	-26.26273	-26.73644	-27.38987	-27.20253	-27.41540	-27.77013	-27.27290	-26.56139	-28.03892	-25.90316	-26.37124	-27.01638	-27.11370	-28.04059	-25.55601	-27.80994	-27.09312	-27.50264	-27.31757	-27.78887
16000	1.8751	-25.70658	-25.38970	-26.31116	-24.99828	-26.00381	-25.73341	-26.68649	-26.31161	-27.09213	-25.41789	-26.27965	-25.98899	-25.60959	-26.71578	-24.99299	-25.54158	-25.62721	-26.16420	-26.96389	-24.60960	-27.40903	-26.72972	-26.88421	-28.33319	-26.27100	-26.74450	-27.39248	-27.20940	-27.42014	-27.77357	-27.27823	-26.56838	-28.04426	-25.91161	-26.37914	-27.02345	-27.11847	-28.04536	-25.56197	-27.81660	-27.09595	-27.50621	-27.32557	-27.79657
16250	1.8751	-25.71126	-25.39440	-26.31638	-25.00312	-26.00907	-25.74012	-26.68905	-26.31839	-27.09552	-25.42478	-26.28244	-25.99596	-25.61500	-26.71929	-25.00020	-25.54884	-25.63040	-26.16801	-26.96857	-24.61349	-27.41425	-26.73643	-26.88891	-28.33841	-26.27915	-26.75244	-27.39504	-27.21618	-27.42482	-27.77697	-27.28349	-26.57526	-28.04952	-25.91992	-26.38689	-27.03043	-27.12316	-28.05006	-25.56784	-27.82317	-27.09874	-27.50973	-27.33347	-27.80415
16500	1.8751	-25.71587	-25.39903	-26.32153	-25.00788	-26.01426	-25.74674	-26.69157	-26.32507	-27.09887	-25.43156	-26.28518	-26.00284	-25.62033	-26.72276	-25.00731	-25.55598	-25.63355	-26.17177	-26.97319	-24.61734	-27.41940	-26.74304	-26.89354	-28.34356	-26.28717	-26.76025	-27.39757	-27.22286	-27.42944	-27.78031	-27.28868	-26.58205	-28.05471	-25.92809	-26.39449	-27.03731	-27.12780	-28.05470	-25.57363	-27.82965	-27.10148	-27.51319	-27.34124	-27.81162
16750	1.8751	-25.72043	-25.40360	-26.32661	-25.01259	-26.01938	-25.75326	-26.69406	-26.33167	-27.10216	-25.43826	-26.28788	-26.00962	-25.62560	-26.72617	-25.01430	-25.56300	-25.63665	-26.17547	-26.97774	-24.62114	-27.42449	-26.74957	-26.89811	-28.34864	-26.29508	-26.76793	-27.40005	-27.22946	-27.43400	-27.78361	-27.29380	-26.58875	-28.05983	-25.93614	-26.40196	-27.04409	-27.13237	-28.05927	-25.57933	-27.83604	-27.10417	-27.51661	-27.34892	-27.81897
17000	1.8751	-25.72493	-25.40812	-26.33163	-25.01723	-26.02444	-25.75971	-26.69650	-26.33817	-27.10541	-25.44486	-26.29053	-26.01632	-25.63079	-26.72953	-25.02118	-25.56991	-25.63971	-26.17912	-26.98224	-24.62491	-27.42950	-26.75601	-26.90263	-28.35366	-26.30288	-26.77550	-27.40250	-27.23596	-27.43850	-27.78685	-27.29886	-26.59535	-28.06488	-25.94405	-26.40928	-27.05078	-27.13689	-28.06379	-25.58494	-27.84236	-27.10683	-27.51997	-27.35649	-27.82621
17250	1.8751	-25.72937	-25.41258	-26.33658	-25.02181	-26.02943	-25.76607	-26.69891	-26.34460	-27.10861	-25.45137	-26.29315	-26.02291	-25.63591	-26.73284	-25.02796	-25.57671	-25.64273	-26.18272	-26.98668	-24.62862	-27.43445	-26.76237	-26.90709	-28.35861	-26.31056	-26.78296	-27.40491	-27.24239	-27.44294	-27.79005	-27.30385	-26.60186	-28.06987	-25.95184	-26.41646	-27.05738	-27.14134	-28.06825	-25.59048	-27.84859	-27.10945	-27.52328	-27.36395	-27.83334
17500	1.8751	-25.73376	-25.41698	-26.34147	-25.02633	-26.03435	-25.77235	-26.70129	-26.35094	-27.11176	-25.45780	-26.29573	-26.02941	-25.64097	-26.73611	-25.03464	-25.58341	-25.64572	-26.18627	-26.99107	-24.63230	-27.43934	-26.76865	-26.91149	-28.36350	-26.31814	-26.79030	-27.40728	-27.24873	-27.44732	-27.79321	-27.30877	-26.60829	-28.07480	-25.95951	-26.42352	-27.06388	-27.14574	-28.07265	-25.59594	-27.85474	-27.11203	-27.52654	-27.37132	-27.84037
17750	1.8751	-25.73809	-25.42133	-26.34629	-25.03079	-26.03921	-25.77855	-26.70363	-26.35720	-27.11487	-25.46414	-26.29827	-26.03584	-25.64596	-26.73933	-25.04122	-25.59001	-25.64866	-26.18977	-26.99540	-24.63595	-27.44417	-26.77485	-26.91584	-28.36833	-26.32562	-26.79754	-27.40962	-27.25499	-27.45165	-27.79632	-27.31363	-26.61463	-28.07966	-25.96707	-26.43045	-27.07031	-27.15009	-28.07700	-25.60132	-27.86082	-27.11457	-27.52977	-27.37859	-27.84729
18000	1.8751	-25.74236	-25.42561	-26.35106	-25.03520	-26.04402	-25.78466	-26.70592	-26.36338	-27.11794	-25.47040	-26.30076	-26.04218	-25.65090	-26.74251	-25.04767	-25.59651	-25.65152	-26.19324	-26.99967	-24.63917	-27.44894	-26.78097	-26.92012	-28.37310	-26.33299	-26.80467	-27.41191	-27.26117	-27.45593	-27.79939	-27.31844	-26.62089	-28.08446	-25.97450	-26.43726	-27.07665	-27.15437	-28.08130	-25.60666	-27.86683	-27.11706	-27.53295	-27.38577	-27.85412
18250	1.8751	-25.74659	-25.42984	-26.35578	-25.03955	-26.04877	-25.79070	-26.70817	-26.36948	-27.12097	-25.47656	-26.30323	-26.04844	-25.65577	-26.74566	-25.05403	-25.60290	-25.65433	-26.19667	-27.00390	-24.64229	-27.45365	-26.78701	-26.92435	-28.37781	-26.34026	-26.81170	-27.41417	-27.26728	-27.46016	-27.80242	-27.32319	-26.62705	-28.08922	-25.98183	-26.44395	-27.08290	-27.15861	-28.08554	-25.61192	-27.87276	-27.11953	-27.53609	-27.39286	-27.86085
18500	1.8751	-25.75077	-25.43402	-26.36044	-25.04384	-26.05347	-25.79667	-26.71040	-26.37552	-27.12396	-25.48266	-26.30565	-26.05462	-25.66059	-26.74875	-25.06030	-25.60921	-25.65711	-26.20004	-27.00808	-24.64539	-27.45831	-26.79298	-26.92853	-28.38247	-26.34743	-26.81863	-27.41639	-27.27331	-27.46433	-27.80541	-27.32789	-26.63315	-28.09391	-25.98905	-26.45051	-27.08909	-27.16279	-28.08973	-25.61713	-27.87862	-27.12195	-27.53919	-27.39985	-27.86748
18750	1.8751	-25.75490	-25.43816	-26.36504	-25.04809	-26.05810	-25.80256	-26.71259	-26.38148	-27.12691	-25.48867	-26.30805	-26.06072	-25.66535	-26.75181	-25.06648	-25.61543	-25.65985	-26.20339	-27.01221	-24.64846	-27.46291	-26.79887	-26.93267	-28.38707	-26.35451	-26.82546	-27.41858	-27.27927	-27.46846	-27.80836	-27.33252	-26.63916	-28.09855	-25.99616	-26.45697	-27.09519	-27.16692	-28.09388	-25.62226	-27.88442	-27.12435	-27.54225	-27.40676	-27.87403
19000	1.8751	-25.75898	-25.44224	-26.36959	-25.05228	-26.06269	-25.80839	-26.71476	-26.38736	-27.12982	-25.49461	-26.31042	-26.06676	-25.67005	-26.75483	-25.07258	-25.62155	-25.66256	-26.20669	-27.01629	-24.65150	-27.46746	-26.80470	-26.93675	-28.39162	-26.36150	-26.83220	-27.42075	-27.28516	-27.47254	-27.81127	-27.33711	-26.64510	-28.10313	-26.00317	-26.46332	-27.10122	-27.17100	-28.09797	-25.62733	-27.89014	-27.12672	-27.54527	-27.41359	-27.88048
19250	1.8751	-25.76301	-25.44628	-26.37409	-25.05643	-26.06722	-25.81415	-26.71689	-26.39318	-27.13270	-25.50048	-26.31275	-26.07270	-25.67469	-26.75781	-25.07859	-25.62759	-25.66524	-26.20994	-27.02032	-24.65452	-27.47196	-26.81045	-26.94079	-28.39612	-26.36840	-26.83884	-27.42288	-27.29097	-27.47658	-27.81415	-27.34164	-26.65097	-28.10767	-26.01008	-26.46955	-27.10717	-27.17504	-28.10202	-25.63233	-27.89580	-27.12905	-27.54825	-27.42033	-27.88685
19500	1.8751	-25.76700	-25.45027	-26.37853	-25.06053	-26.07170	-25.81984	-26.71900	-26.39894	-27.13554	-25.50628	-26.31506	-26.07859	-25.67929	-26.76076	-25.08451	-25.63354	-25.66789	-26.21316	-27.02431	-24.65752	-27.47641	-26.81614	-26.94478	-28.40057	-26.37521	-26.84540	-27.42499	-27.29673	-27.48056	-27.81699	-27.34612	-26.65676	-28.11214	-26.01689	-26.47569	-27.11305	-27.17903	-28.10602	-25.63727	-27.90140	-27.13136	-27.55120	-27.42699	-27.89313
19750	1.8751	-25.77094	-25.45422	-26.38293	-25.06458	-26.07613	-25.82546	-26.72108	-26.40462	-27.13835	-25.51200	-26.31734	-26.08440	-25.68383	-26.76367	-25.09036	-25.63941	-25.67051	-26.21635	-27.02825	-24.66049	-27.48080	-26.82177	-26.94873	-28.40496	-26.38194	-26.85186	-27.42708	-27.30241	-27.48451	-27.81980	-27.35055	-26.66249	-28.11657	-26.02361	-26.48172	-27.11887	-27.18299	-28.10998	-25.64215	-27.90694	-27.13364	-27.55411	-27.43357	-27.89933
20000	1.8751	-25.77485	-25.45812	-26.38728	-25.06858	-26.08051	-25.83103	-26.72314	-26.41024	-27.14112	-25.51766	-26.31959	-26.09015	-25.68832	-26.76655	-25.09612	-25.64521	-25.67310	-26.21950	-27.03216	-24.66343	-27.48515	-26.82733	-26.95263	-28.40931	-26.38858	-26.85824	-27.42913	-27.30803	-27.48841	-27.82257	-27.35493	-26.66815	-28.12096	-26.03023	-26.48765	-27.12461	-27.18689	-28.11390	-25.64697	-27.91241	-27.13589	-27.55699	-27.44008	-27.90545
20250	1.8751	-25.77871	-25.46199	-26.39158	-25.07256	-26.08484	-25.83653	-26.72518	-26.41580	-27.14387	-25.52326	-26.32181	-26.09582	-25.69277	-26.76940	-25.10181	-25.65092	-25.67567	-26.22261	-27.03602	-24.66636	-27.48946	-26.83283	-26.95650	-28.41362	-26.39514	-26.86454	-27.43117	-27.31359	-27.49227	-27.82531	-27.35927	-26.67375	-28.12529	-26.03677	-26.49349	-27.13029	-27.19076	-28.11777	-25.65173	-27.91782	-27.13811	-27.55983	-27.44650	-27.91148
20500	1.8751	-25.78253	-25.46581	-26.39584	-25.07648	-26.08913	-25.84196	-26.72719	-26.42130	-27.14658	-25.52879	-26.32401	-26.10144	-25.69716	-26.77221	-25.10743	-25.65655	-25.67821	-26.22569	-27.03984	-24.66927	-27.49371	-26.83827	-26.96032	-28.41787	-26.40162	-26.87076	-27.43318	-27.31909	-27.49609	-27.82803	-27.36355	-26.67928	-28.12958	-26.04321	-26.49923	-27.13590	-27.19458	-28.12160	-25.65644	-27.92318	-27.14031	-27.56265	-27.45286	-27.91745
20750	1.8751	-25.78630	-25.46960	-26.40005	-25.08035	-26.09338	-25.84734	-26.72917	-26.42674	-27.14926	-25.53426	-26.32618	-26.10698	-25.70150	-26.77499	-25.11298	-25.66212	-25.68072	-26.22874	-27.04361	-24.67214	-27.49792	-26.84365	-26.96411	-28.42208	-26.40803	-26.87689	-27.43517	-27.32453	-27.49987	-27.83071	-27.36780	-26.68475	-28.13382	-26.04957	-26.50488	-27.14145	-27.19836	-28.12539	-25.66109	-27.92848	-27.14248	-27.56542	-27.45914	-27.92333
21000	1.8751	-25.79004	-25.47334	-26.40422	-25.08419	-26.09758	-25.85267	-26.73114	-26.43212	-27.15191	-25.53966	-26.32833	-26.11247	-25.70580	-26.77774	-25.11845	-25.66760	-25.68321	-26.23175	-27.04736	-24.67501	-27.50209	-26.84897	-26.96785	-28.42625	-26.41436	-26.88295	-27.43713	-27.32991	-27.50361	-27.83336	-27.37200	-26.69015	-28.13802	-26.05585	-26.51044	-27.14694	-27.20210	-28.12914	-25.66569	-27.93372	-27.14463	-27.56818	-27.46535	-27.92914
21250	1.8751	-25.79375	-25.47704	-26.40834	-25.08799	-26.10173	-25.85793	-26.73308	-26.43744	-27.15453	-25.54501	-26.33046	-26.11790	-25.71006	-26.78046	-25.12386	-25.67303	-25.68568	-26.23473	-27.05106	-24.67785	-27.50622	-26.85424	-26.97155	-28.43038	-26.42061	-26.88893	-27.43907	-27.33523	-27.50731	-27.83598	-27.37615	-26.69550	-28.14218	-26.06204	-26.51591	-27.15236	-27.20581	-28.13286	-25.67024	-27.93891	-27.14676	-27.57089	-27.47150	-27.93488
21500	1.8751	-25.79741	-25.48071	-26.41243	-25.09175	-26.10585	-25.86314	-26.73500	-26.44271	-27.15712	-25.55030	-26.33256	-26.12326	-25.71427	-26.78315	-25.12919	-25.67837	-25.68812	-26.23769	-27.05472	-24.68067	-27.51030	-26.85945	-26.97522	-28.43446	-26.42679	-26.89483	-27.44100	-27.34050	-27.51098	-27.83857	-27.38027	-26.70079	-28.14629	-26.06815	-26.52130	-27.15773	-27.20947	-28.13653	-25.67473	-27.94405	-27.14886	-27.57358	-27.47757	-27.94055
21750	1.8751	-25.80104	-25.48434	-26.41647	-25.09547	-26.10992	-25.86830	-26.73690	-26.44792	-27.15969	-25.55553	-26.33464	-26.12857	-25.71844	-26.78581	-25.13447	-25.68365	-25.69054	-26.24060	-27.05835	-24.68348	-27.51434	-26.86461	-26.97885	-28.43850	-26.43291	-26.90067	-27.44290	-27.34571	-27.51461	-27.84114	-27.38434	-26.70602	-28.15037	-26.07419	-26.52661	-27.16304	-27.21310	-28.14017	-25.67917	-27.94913	-27.15094	-27.57625	-27.48358	-27.94616
22000	1.8751	-25.80464	-25.48794	-26.42047	-25.09916	-26.11395	-25.87340	-26.73879	-26.45308	-27.16223	-25.56070	-26.33670	-26.13382	-25.72257	-26.78845	-25.13967	-25.68886	-25.69293	-26.24349	-27.06195	-24.68626	-27.51835	-26.86971	-26.98245	-28.44251	-26.43895	-26.90643	-27.44478	-27.35087	-27.51820	-27.84368	-27.38837	-26.71119	-28.15440	-26.08015	-26.53183	-27.16829	-27.21670	-28.14377	-25.68357	-27.95416	-27.15300	-27.57888	-27.48953	-27.95169


10000	2.0000	-25.56838	-25.25055	-26.15699	-24.85371	-25.84842	-25.53618	-26.60572	-26.11189	-26.98799	-25.21356	-26.19163	-25.78170	-25.44898	-26.60792	-24.77284	-25.31916	-25.52607	-26.04741	-26.82569	-24.47594	-27.25486	-26.53248	-26.74506	-28.17902	-26.02757	-26.50436	-27.31171	-27.00968	-27.28195	-27.66944	-27.12285	-26.36404	-27.88887	-25.65820	-26.13434	-26.81617	-26.97931	-27.90678	-25.38241	-27.62422	-27.00792	-27.39835	-27.09223	-27.56803
10250	2.0000	-25.57542	-25.25764	-26.16483	-24.86108	-25.85633	-25.54619	-26.60999	-26.12203	-26.99344	-25.22400	-26.19625	-25.79230	-25.45717	-26.61353	-24.78429	-25.33075	-25.53104	-26.05339	-26.83273	-24.48113	-27.26270	-26.54249	-26.75215	-28.18686	-26.04010	-26.51679	-27.31598	-27.01982	-27.28899	-27.67489	-27.13075	-26.37449	-27.89678	-25.67144	-26.14733	-26.82676	-26.98640	-27.91384	-25.39153	-27.63395	-27.01255	-27.40397	-27.10413	-27.57979
10500	2.0000	-25.58231	-25.26458	-26.17250	-24.86829	-25.86407	-25.55600	-26.61414	-26.13196	-26.99874	-25.23423	-26.20074	-25.80266	-25.46519	-26.61900	-24.79546	-25.34206	-25.53587	-26.05920	-26.83962	-24.48618	-27.27037	-26.55231	-26.75909	-28.19453	-26.05235	-26.52894	-27.32013	-27.02976	-27.29588	-27.68019	-27.13849	-26.38472	-27.90451	-25.68436	-26.15999	-26.83713	-26.99334	-27.92075	-25.40043	-27.64349	-27.01704	-27.40944	-27.11579	-27.59129
10750	2.0000	-25.58906	-25.27137	-26.18001	-24.87533	-25.87164	-25.56562	-26.61816	-26.14169	-27.00392	-25.24423	-26.20510	-25.81281	-25.47303	-26.62434	-24.80637	-25.35311	-25.54055	-26.06487	-26.84637	-24.49110	-27.27788	-26.56192	-26.76588	-28.20204	-26.06434	-26.54082	-27.32416	-27.03949	-27.30263	-27.68537	-27.14606	-26.39472	-27.91208	-25.69699	-26.17232	-26.84727	-27.00013	-27.92752	-25.40913	-27.65284	-27.02140	-27.41477	-27.12720	-27.60254
11000	2.0000	-25.59567	-25.27801	-26.18736	-24.88222	-25.87906	-25.57503	-26.62208	-26.15123	-27.00896	-25.25403	-26.20934	-25.82274	-25.48071	-26.62954	-24.81702	-25.36390	-25.54510	-26.07040	-26.85298	-24.49590	-27.28524	-26.57134	-26.77252	-28.20940	-26.07609	-26.55244	-27.32807	-27.04902	-27.30924	-27.69040	-27.15348	-26.40452	-27.91950	-25.70932	-26.18435	-26.85721	-27.00677	-27.93415	-25.41763	-27.66201	-27.02564	-27.41997	-27.13839	-27.61354
11250	2.0000	-25.60214	-25.28452	-26.19457	-24.88896	-25.88633	-25.58428	-26.62588	-26.16058	-27.01388	-25.26363	-26.21346	-25.83248	-25.48823	-26.63461	-24.82744	-25.37444	-25.54953	-26.07580	-26.85945	-24.50058	-27.29244	-26.58058	-26.77903	-28.21660	-26.08758	-26.56380	-27.33187	-27.05837	-27.31571	-27.69533	-27.16075	-26.41412	-27.92677	-25.72139	-26.19608	-26.86695	-27.01328	-27.94065	-25.42594	-27.67100	-27.02976	-27.42504	-27.14936	-27.62432
11500	2.0000	-25.60849	-25.29090	-26.20163	-24.89556	-25.89345	-25.59333	-26.62958	-26.16975	-27.01869	-25.27303	-26.21747	-25.84202	-25.49560	-26.63956	-24.83762	-25.38474	-25.55385	-26.08108	-26.86580	-24.50516	-27.29951	-26.58964	-26.78541	-28.22367	-26.09883	-26.57492	-27.33558	-27.06754	-27.32205	-27.70014	-27.16787	-26.42352	-27.93390	-25.73318	-26.20752	-26.87648	-27.01966	-27.94702	-25.43408	-27.67983	-27.03377	-27.43000	-27.16011	-27.63486
11750	2.0000	-25.61472	-25.29715	-26.20857	-24.90203	-25.90044	-25.60223	-26.63319	-26.17875	-27.02338	-25.28227	-26.22137	-25.85137	-25.50283	-26.64440	-24.84758	-25.39482	-25.55806	-26.08623	-26.87203	-24.50963	-27.30644	-26.59854	-26.79166	-28.23060	-26.10987	-26.58581	-27.33918	-27.07654	-27.32828	-27.70482	-27.17486	-26.43275	-27.94089	-25.74471	-26.21868	-26.88584	-27.02591	-27.95326	-25.44203	-27.68849	-27.03767	-27.43484	-27.17066	-27.64519
12000	2.0000	-25.62082	-25.30328	-26.21537	-24.90836	-25.90730	-25.61096	-26.63670	-26.18757	-27.02797	-25.29131	-26.22518	-25.86055	-25.50990	-26.64913	-24.85732	-25.40468	-25.56216	-26.09128	-26.87813	-24.51402	-27.31324	-26.60726	-26.79779	-28.23740	-26.12069	-26.59647	-27.34269	-27.08536	-27.33438	-27.70941	-27.18172	-26.44180	-27.94775	-25.75600	-26.22958	-26.89501	-27.03204	-27.95940	-25.44983	-27.69700	-27.04148	-27.43956	-27.18101	-27.65532
12250	2.0000	-25.62681	-25.30929	-26.22204	-24.91458	-25.91403	-25.61953	-26.64012	-26.19625	-27.03245	-25.30019	-26.22889	-25.86954	-25.51686	-26.65376	-24.86686	-25.41432	-25.56617	-26.09621	-26.88412	-24.51833	-27.31991	-26.61584	-26.80380	-28.24407	-26.13129	-26.60692	-27.34611	-27.09404	-27.34037	-27.71389	-27.18845	-26.45068	-27.95447	-25.76705	-26.24021	-26.90401	-27.03805	-27.96542	-25.45746	-27.70536	-27.04519	-27.44419	-27.19117	-27.66523
12500	2.0000	-25.63269	-25.31519	-26.22860	-24.92067	-25.92063	-25.62795	-26.64346	-26.20476	-27.03684	-25.30891	-26.23250	-25.87838	-25.52368	-26.65828	-24.87620	-25.42376	-25.57009	-26.10105	-26.89000	-24.52255	-27.32647	-26.62425	-26.80970	-28.25063	-26.14170	-26.61715	-27.34945	-27.10255	-27.34626	-27.71829	-27.19505	-26.45940	-27.96108	-25.77788	-26.25059	-26.91284	-27.04396	-27.97133	-25.46494	-27.71357	-27.04880	-27.44871	-27.20114	-27.67496
12750	2.0000	-25.63848	-25.32099	-26.23503	-24.92665	-25.92712	-25.63623	-26.64672	-26.21313	-27.04113	-25.31747	-26.23603	-25.88704	-25.53037	-26.66271	-24.88534	-25.43300	-25.57392	-26.10578	-26.89579	-24.52670	-27.33291	-26.63253	-26.81550	-28.25707	-26.15191	-26.62719	-27.35272	-27.11092	-27.35204	-27.72258	-27.20154	-26.46795	-27.96757	-25.78848	-26.26074	-26.92151	-27.04975	-27.97713	-25.47227	-27.72164	-27.05233	-27.45314	-27.21094	-27.68449
13000	2.0000	-25.64416	-25.32669	-26.24136	-24.93252	-25.93350	-25.64436	-26.64991	-26.22135	-27.04534	-25.32587	-26.23949	-25.89556	-25.53695	-26.66705	-24.89431	-25.44206	-25.57767	-26.11043	-26.90147	-24.53079	-27.33923	-26.64067	-26.82120	-28.26339	-26.16194	-26.63703	-27.35590	-27.11914	-27.35773	-27.72679	-27.20792	-26.47636	-27.97394	-25.79886	-26.27064	-26.93003	-27.05546	-27.98284	-25.47947	-27.72958	-27.05579	-27.45748	-27.22057	-27.69385
13250	2.0000	-25.64974	-25.33228	-26.24757	-24.93829	-25.93976	-25.65236	-26.65303	-26.22943	-27.04946	-25.33413	-26.24286	-25.90393	-25.54341	-26.67130	-24.90308	-25.45091	-25.58134	-26.11497	-26.90705	-24.53480	-27.34545	-26.64867	-26.82679	-28.26960	-26.17178	-26.64668	-27.35902	-27.12722	-27.36331	-27.73091	-27.21419	-26.48462	-27.98021	-25.80904	-26.28032	-26.93839	-27.06104	-27.98845	-25.48652	-27.73738	-27.05915	-27.46174	-27.23003	-27.70302
13500	2.0000	-25.65523	-25.33779	-26.25368	-24.94395	-25.94593	-25.66023	-26.65607	-26.23737	-27.05350	-25.34225	-26.24615	-25.91214	-25.54976	-26.67546	-24.91169	-25.45961	-25.58495	-26.11944	-26.91254	-24.53876	-27.35156	-26.65653	-26.83230	-28.27572	-26.18145	-26.65615	-27.36206	-27.13517	-27.36880	-27.73494	-27.22035	-26.49274	-27.98637	-25.81902	-26.28978	-26.94661	-27.06655	-27.99397	-25.49344	-27.74506	-27.06245	-27.46590	-27.23934	-27.71202
13750	2.0000	-25.66063	-25.34320	-26.25969	-24.94952	-25.95199	-25.66796	-26.65904	-26.24519	-27.05746	-25.35022	-26.24938	-25.92023	-25.55601	-26.67955	-24.92014	-25.46812	-25.58848	-26.12382	-26.91794	-24.54266	-27.35757	-26.66427	-26.83771	-28.28172	-26.19095	-26.66543	-27.36504	-27.14298	-27.37419	-27.73891	-27.22641	-26.50071	-27.99243	-25.82880	-26.29902	-26.95470	-27.07196	-27.99939	-25.50024	-27.75262	-27.06568	-27.46999	-27.24848	-27.72086
14000	2.0000	-25.66594	-25.34852	-26.26560	-24.95499	-25.95794	-25.67558	-26.66196	-26.25288	-27.06134	-25.35806	-26.25254	-25.92817	-25.56214	-26.68357	-24.92842	-25.47648	-25.59195	-26.12812	-26.92325	-24.54650	-27.36348	-26.67189	-26.84303	-28.28764	-26.20028	-26.67455	-27.36796	-27.15067	-27.37950	-27.74279	-27.23236	-26.50855	-27.99839	-25.83840	-26.30806	-26.96264	-27.07728	-28.00473	-25.50691	-27.76006	-27.06884	-27.47400	-27.25748	-27.72954
14250	2.0000	-25.67117	-25.35376	-26.27142	-24.96037	-25.96381	-25.68308	-26.66482	-26.26045	-27.06516	-25.36578	-26.25563	-25.93599	-25.56818	-26.68750	-24.93654	-25.48466	-25.59536	-26.13235	-26.92848	-24.55030	-27.36930	-26.67938	-26.84827	-28.29345	-26.20946	-26.68350	-27.37082	-27.15824	-27.38473	-27.74661	-27.23823	-26.51627	-28.00426	-25.84782	-26.31690	-26.97045	-27.08252	-28.00999	-25.51347	-27.76739	-27.07193	-27.47793	-27.26633	-27.73806
14500	2.0000	-25.67631	-25.35891	-26.27715	-24.96567	-25.96958	-25.69046	-26.66763	-26.26790	-27.06890	-25.37337	-26.25867	-25.94367	-25.57412	-26.69136	-24.94453	-25.49270	-25.59871	-26.13650	-26.93362	-24.55404	-27.37502	-26.68676	-26.85342	-28.29918	-26.21848	-26.69229	-27.37362	-27.16569	-27.38988	-27.75035	-27.24400	-26.52386	-28.01003	-25.85706	-26.32554	-26.97813	-27.08767	-28.01516	-25.51991	-27.77460	-27.07496	-27.48180	-27.27505	-27.74643
14750	2.0000	-25.68138	-25.36399	-26.28279	-24.97088	-25.97527	-25.69773	-26.67037	-26.27524	-27.07258	-25.38085	-26.26164	-25.95123	-25.57997	-26.69516	-24.95235	-25.50058	-25.60200	-26.14058	-26.93869	-24.55774	-27.38066	-26.69403	-26.85850	-28.30482	-26.22735	-26.70092	-27.37637	-27.17303	-27.39495	-27.75403	-27.24969	-26.53134	-28.01572	-25.86613	-26.33400	-26.98570	-27.09275	-28.02026	-25.52624	-27.78171	-27.07794	-27.48559	-27.28362	-27.75466
15000	2.0000	-25.68637	-25.36899	-26.28834	-24.97601	-25.98087	-25.70489	-26.67307	-26.28246	-27.07620	-25.38819	-26.26456	-25.95867	-25.58573	-26.69889	-24.96005	-25.50832	-25.60524	-26.14460	-26.94368	-24.56140	-27.38621	-26.70119	-26.86350	-28.31037	-26.23607	-26.70941	-27.37906	-27.18025	-27.39994	-27.75764	-27.25529	-26.53868	-28.02131	-25.87504	-26.34227	-26.99313	-27.09775	-28.02528	-25.53247	-27.78872	-27.08086	-27.48933	-27.29206	-27.76274
15250	2.0000	-25.69129	-25.37392	-26.29381	-24.98107	-25.98638	-25.71194	-26.67572	-26.28958	-27.07975	-25.39544	-26.26742	-25.96600	-25.59140	-26.70256	-24.96760	-25.51591	-25.60843	-26.14855	-26.94860	-24.56502	-27.39168	-26.70825	-26.86843	-28.31584	-26.24466	-26.71774	-27.38171	-27.18737	-27.40485	-27.76120	-27.26080	-26.54593	-28.02683	-25.88378	-26.35037	-27.00046	-27.10268	-28.03023	-25.53859	-27.79562	-27.08372	-27.49299	-27.30038	-27.77068
15500	2.0000	-25.69614	-25.37877	-26.29920	-24.98605	-25.99182	-25.71889	-26.67832	-26.29659	-27.08324	-25.40256	-26.27024	-25.97321	-25.59699	-26.70617	-24.97502	-25.52337	-25.61157	-26.15244	-26.95345	-24.56859	-27.39707	-26.71520	-26.87327	-28.32123	-26.25311	-26.72593	-27.38431	-27.19438	-27.40970	-27.76469	-27.26624	-26.55305	-28.03226	-25.89237	-26.35829	-27.00768	-27.10753	-28.03510	-25.54462	-27.80242	-27.08653	-27.49660	-27.30857	-27.77850
15750	2.0000	-25.70091	-25.38356	-26.30451	-24.99095	-25.99717	-25.72575	-26.68087	-26.30350	-27.08668	-25.40958	-26.27300	-25.98031	-25.60249	-26.70972	-24.98232	-25.53070	-25.61467	-26.15627	-26.95822	-24.57213	-27.40238	-26.72205	-26.87806	-28.32654	-26.26143	-26.73398	-27.38686	-27.20129	-27.41448	-27.76813	-27.27159	-26.56007	-28.03762	-25.90081	-26.36605	-27.01478	-27.11232	-28.03990	-25.55055	-27.80913	-27.08930	-27.50015	-27.31664	-27.78617
16000	2.0000	-25.70562	-25.38827	-26.30975	-24.99578	-26.00245	-25.73250	-26.68338	-26.31031	-27.09006	-25.41651	-26.27572	-25.98731	-25.60791	-26.71321	-24.98949	-25.53789	-25.61772	-26.16004	-26.96294	-24.57563	-27.40762	-26.72881	-26.88278	-28.33178	-26.26962	-26.74190	-27.38937	-27.20810	-27.41919	-27.77151	-27.27687	-26.56699	-28.04290	-25.90911	-26.37364	-27.02178	-27.11703	-28.04464	-25.55638	-27.81575	-27.09202	-27.50364	-27.32459	-27.79373
16250	2.0000	-25.71027	-25.39292	-26.31491	-25.00055	-26.00766	-25.73917	-26.68585	-26.31703	-27.09339	-25.42332	-26.27839	-25.99421	-25.61326	-26.71665	-24.99654	-25.54496	-25.62073	-26.16376	-26.96758	-24.57910	-27.41279	-26.73547	-26.88743	-28.33695	-26.27768	-26.74969	-27.39184	-27.21482	-27.42384	-27.77484	-27.28208	-26.57381	-28.04811	-25.91726	-26.38108	-27.02867	-27.12169	-28.04931	-25.56212	-27.82228	-27.09469	-27.50708	-27.33242	-27.80116
16500	2.0000	-25.71485	-25.39751	-26.32000	-25.00525	-26.01280	-25.74574	-26.68828	-26.32365	-27.09667	-25.43004	-26.28102	-26.00100	-25.61853	-26.72004	-25.00348	-25.55192	-25.62370	-26.16742	-26.97216	-24.58253	-27.41788	-26.74205	-26.89202	-28.34204	-26.28562	-26.75735	-27.39427	-27.22144	-27.42842	-27.77812	-27.28722	-26.58053	-28.05324	-25.92528	-26.38837	-27.03547	-27.12628	-28.05392	-25.56778	-27.82871	-27.09732	-27.51047	-27.34015	-27.80847
16750	2.0000	-25.71938	-25.40204	-26.32503	-25.00988	-26.01786	-25.75222	-26.69067	-26.33018	-27.09990	-25.43667	-26.28360	-26.00770	-25.62374	-26.72338	-25.01030	-25.55875	-25.62662	-26.17103	-26.97669	-24.58593	-27.42290	-26.74853	-26.89655	-28.34706	-26.29345	-26.76489	-27.39667	-27.22797	-27.43294	-27.78134	-27.29228	-26.58716	-28.05831	-25.93316	-26.39551	-27.04217	-27.13080	-28.05847	-25.57335	-27.83507	-27.09990	-27.51381	-27.34777	-27.81567
17000	2.0000	-25.72384	-25.40651	-26.32999	-25.01445	-26.02286	-25.75862	-26.69303	-26.33663	-27.10308	-25.44320	-26.28615	-26.01431	-25.62886	-26.72666	-25.01702	-25.56546	-25.62952	-26.17459	-26.98115	-24.58931	-27.42786	-26.75493	-26.90102	-28.35202	-26.30116	-26.77231	-27.39902	-27.23442	-27.43741	-27.78453	-27.29728	-26.59369	-28.06331	-25.94091	-26.40251	-27.04878	-27.13527	-28.06296	-25.57884	-27.84134	-27.10245	-27.51710	-27.35528	-27.82275
17250	2.0000	-25.72825	-25.41092	-26.33488	-25.01896	-26.02780	-25.76493	-26.69535	-26.34299	-27.10621	-25.44964	-26.28866	-26.02082	-25.63392	-26.72990	-25.02362	-25.57207	-25.63238	-26.17810	-26.98556	-24.59264	-27.43275	-26.76124	-26.90543	-28.35691	-26.30876	-26.77961	-27.40134	-27.24078	-27.44181	-27.78766	-27.30222	-26.60013	-28.06824	-25.94853	-26.40936	-27.05529	-27.13968	-28.06739	-25.58425	-27.84753	-27.10496	-27.52033	-27.36269	-27.82972
17500	2.0000	-25.73260	-25.41528	-26.33971	-25.02342	-26.03266	-25.77117	-26.69764	-26.34926	-27.10930	-25.45600	-26.29114	-26.02724	-25.63892	-26.73310	-25.03013	-25.57857	-25.63520	-26.18156	-26.98991	-24.59595	-27.43758	-26.76747	-26.90979	-28.36174	-26.31625	-26.78680	-27.40363	-27.24705	-27.44616	-27.79075	-27.30708	-26.60648	-28.07311	-25.95603	-26.41608	-27.06171	-27.14404	-28.07176	-25.58958	-27.85364	-27.10743	-27.52353	-27.36999	-27.83659
17750	2.0000	-25.73689	-25.41958	-26.34447	-25.02781	-26.03747	-25.77732	-26.69989	-26.35546	-27.11235	-25.46227	-26.29357	-26.03358	-25.64385	-26.73625	-25.03653	-25.58496	-25.63799	-26.18498	-26.99420	-24.59924	-27.44235	-26.77362	-26.91409	-28.36651	-26.32363	-26.79387	-27.40588	-27.25325	-27.45046	-27.79380	-27.31189	-26.61276	-28.07792	-25.96342	-26.42268	-27.06805	-27.14834	-28.07608	-25.59485	-27.85967	-27.10987	-27.52668	-27.37721	-27.84335
18000	2.0000	-25.74113	-25.42382	-26.34918	-25.03216	-26.04222	-25.78338	-26.70209	-26.36157	-27.11536	-25.46845	-26.29597	-26.03983	-25.64872	-26.73936	-25.04281	-25.59126	-25.64068	-26.18837	-26.99844	-24.60202	-27.44706	-26.77969	-26.91833	-28.37122	-26.33091	-26.80084	-27.40808	-27.25936	-27.45470	-27.79680	-27.31664	-26.61893	-28.08267	-25.97068	-26.42914	-27.07430	-27.15258	-28.08034	-25.60006	-27.86563	-27.11227	-27.52979	-27.38432	-27.85001
18250	2.0000	-25.74532	-25.42800	-26.35384	-25.03644	-26.04692	-25.78937	-26.70425	-26.36761	-27.11832	-25.47453	-26.29833	-26.04600	-25.65354	-26.74243	-25.04898	-25.59745	-25.64332	-26.19171	-27.00263	-24.60470	-27.45171	-26.78568	-26.92251	-28.37587	-26.33809	-26.80771	-27.41024	-27.26540	-27.45889	-27.79977	-27.32134	-26.62502	-28.08737	-25.97783	-26.43548	-27.08047	-27.15677	-28.08455	-25.60522	-27.87152	-27.11463	-27.53287	-27.39135	-27.85657
18500	2.0000	-25.74947	-25.43214	-26.35844	-25.04067	-26.05156	-25.79529	-26.70638	-26.37358	-27.12125	-25.48055	-26.30065	-26.05210	-25.65829	-26.74546	-25.05506	-25.60356	-25.64593	-26.19501	-27.00678	-24.60737	-27.45631	-26.79160	-26.92665	-28.38047	-26.34517	-26.81447	-27.41237	-27.27137	-27.46303	-27.80270	-27.32598	-26.63104	-28.09200	-25.98487	-26.44169	-27.08656	-27.16090	-28.08872	-25.61030	-27.87734	-27.11695	-27.53589	-27.39828	-27.86303
18750	2.0000	-25.75356	-25.43622	-26.36298	-25.04485	-26.05614	-25.80113	-26.70849	-26.37947	-27.12414	-25.48648	-26.30295	-26.05811	-25.66299	-26.74845	-25.06105	-25.60957	-25.64852	-26.19828	-27.01087	-24.61003	-27.46085	-26.79744	-26.93073	-28.38501	-26.35216	-26.82114	-27.41448	-27.27726	-27.46712	-27.80559	-27.33056	-26.63697	-28.09658	-25.99180	-26.44780	-27.09257	-27.16499	-28.09283	-25.61533	-27.88309	-27.11925	-27.53889	-27.40513	-27.86941
19000	2.0000	-25.75760	-25.44026	-26.36747	-25.04898	-26.06067	-25.80690	-26.71056	-26.38529	-27.12699	-25.49235	-26.30522	-26.06405	-25.66763	-26.75141	-25.06696	-25.61549	-25.65107	-26.20150	-27.01491	-24.61267	-27.46534	-26.80321	-26.93477	-28.38950	-26.35905	-26.82770	-27.41655	-27.28308	-27.47117	-27.80844	-27.33509	-26.64284	-28.10111	-25.99862	-26.45379	-27.09852	-27.16903	-28.09689	-25.62028	-27.88877	-27.12151	-27.54184	-27.41189	-27.87569
19250	2.0000	-25.76160	-25.44425	-26.37191	-25.05306	-26.06514	-25.81261	-26.71261	-26.39104	-27.12981	-25.49813	-26.30745	-26.06990	-25.67221	-26.75432	-25.07278	-25.62131	-25.65360	-26.20468	-27.01891	-24.61529	-27.46978	-26.80891	-26.93876	-28.39394	-26.36585	-26.83418	-27.41860	-27.28883	-27.47517	-27.81126	-27.33956	-26.64862	-28.10559	-26.00535	-26.45966	-27.10437	-27.17302	-28.10091	-25.62516	-27.89438	-27.12375	-27.54475	-27.41856	-27.88188
19500	2.0000	-25.76555	-25.44820	-26.37629	-25.05710	-26.06956	-25.81824	-26.71463	-26.39672	-27.13259	-25.50385	-26.30966	-26.07570	-25.67675	-26.75721	-25.07851	-25.62705	-25.65610	-26.20783	-27.02286	-24.61790	-27.47417	-26.81455	-26.94271	-28.39833	-26.37256	-26.84056	-27.42063	-27.29451	-27.47912	-27.81404	-27.34398	-26.65434	-28.11001	-26.01197	-26.46543	-27.11016	-27.17696	-28.10488	-25.62999	-27.89993	-27.12596	-27.54764	-27.42516	-27.88798
19750	2.0000	-25.76946	-25.45211	-26.38063	-25.06109	-26.07394	-25.82381	-26.71663	-26.40234	-27.13534	-25.50949	-26.31185	-26.08142	-25.68123	-26.76005	-25.08417	-25.63271	-25.65857	-26.21095	-27.02677	-24.62049	-27.47850	-26.82012	-26.94662	-28.40266	-26.37919	-26.84685	-27.42262	-27.30013	-27.48303	-27.81679	-27.34836	-26.65998	-28.11439	-26.01850	-26.47110	-27.11589	-27.18087	-28.10880	-25.63476	-27.90542	-27.12815	-27.55049	-27.43167	-27.89400
20000	2.0000	-25.77333	-25.45596	-26.38492	-25.06503	-26.07827	-25.82932	-26.71861	-26.40789	-27.13806	-25.51507	-26.31401	-26.08707	-25.68566	-26.76287	-25.08974	-25.63829	-25.66102	-26.21403	-27.03064	-24.62307	-27.48279	-26.82563	-26.95047	-28.40695	-26.38573	-26.85305	-27.42460	-27.30568	-27.48690	-27.81951	-27.35269	-26.66556	-28.11871	-26.02494	-26.47666	-27.12154	-27.18472	-28.11269	-25.63947	-27.91085	-27.13031	-27.55331	-27.43811	-27.89994
20250	2.0000	-25.77715	-25.45979	-26.38916	-25.06894	-26.08255	-25.83477	-26.72056	-26.41338	-27.14075	-25.52058	-26.31614	-26.09266	-25.69004	-26.76565	-25.09524	-25.64379	-25.66345	-26.21707	-27.03446	-24.62565	-27.48703	-26.83107	-26.95430	-28.41119	-26.39219	-26.85917	-27.42655	-27.31117	-27.49072	-27.82220	-27.35697	-26.67107	-28.12299	-26.03128	-26.48213	-27.12712	-27.18855	-28.11653	-25.64412	-27.91621	-27.13244	-27.55609	-27.44447	-27.90579
20500	2.0000	-25.78094	-25.46356	-26.39336	-25.07280	-26.08678	-25.84015	-26.72249	-26.41880	-27.14340	-25.52603	-26.31825	-26.09817	-25.69438	-26.76841	-25.10066	-25.64921	-25.66585	-26.22008	-27.03825	-24.62820	-27.49123	-26.83646	-26.95807	-28.41539	-26.39857	-26.86521	-27.42848	-27.31659	-27.49450	-27.82485	-27.36120	-26.67652	-28.12723	-26.03753	-26.48750	-27.13264	-27.19232	-28.12032	-25.64872	-27.92152	-27.13455	-27.55884	-27.45076	-27.91157
20750	2.0000	-25.78468	-25.46730	-26.39751	-25.07662	-26.09097	-25.84547	-26.72439	-26.42417	-27.14603	-25.53141	-26.32033	-26.10363	-25.69866	-26.77113	-25.10601	-25.65456	-25.66823	-26.22306	-27.04199	-24.63074	-27.49538	-26.84178	-26.96181	-28.41954	-26.40487	-26.87116	-27.43039	-27.32196	-27.49825	-27.82748	-27.36539	-26.68190	-28.13141	-26.04369	-26.49278	-27.13809	-27.19606	-28.12408	-25.65326	-27.92677	-27.13663	-27.56156	-27.45697	-27.91727
21000	2.0000	-25.78839	-25.47100	-26.40161	-25.08040	-26.09511	-25.85074	-26.72628	-26.42948	-27.14863	-25.53674	-26.32240	-26.10902	-25.70290	-26.77382	-25.11129	-25.65983	-25.67059	-26.22602	-27.04570	-24.63327	-27.49949	-26.84705	-26.96551	-28.42365	-26.41109	-26.87704	-27.43227	-27.32727	-27.50195	-27.83007	-27.36953	-26.68722	-28.13556	-26.04977	-26.49797	-27.14349	-27.19976	-28.12780	-25.65775	-27.93196	-27.13870	-27.56425	-27.46311	-27.92290
21250	2.0000	-25.79206	-25.47466	-26.40568	-25.08414	-26.09921	-25.85595	-26.72815	-26.43473	-27.15120	-25.54200	-26.32444	-26.11435	-25.70709	-26.77648	-25.11650	-25.66503	-25.67293	-26.22893	-27.04937	-24.63579	-27.50355	-26.85226	-26.96917	-28.42771	-26.41724	-26.88284	-27.43414	-27.33252	-27.50562	-27.83264	-27.37363	-26.69249	-28.13966	-26.05577	-26.50307	-27.14882	-27.20342	-28.13148	-25.66219	-27.93710	-27.14074	-27.56691	-27.46918	-27.92845
21500	2.0000	-25.79569	-25.47828	-26.40970	-25.08784	-26.10327	-25.86110	-26.72999	-26.43992	-27.15374	-25.54720	-26.32646	-26.11962	-25.71125	-26.77912	-25.12164	-25.67016	-25.67525	-26.23183	-27.05300	-24.63830	-27.50758	-26.85741	-26.97279	-28.43173	-26.42332	-26.88856	-27.43599	-27.33771	-27.50925	-27.83518	-27.37769	-26.69769	-28.14372	-26.06168	-26.50809	-27.15409	-27.20705	-28.13512	-25.66657	-27.94219	-27.14276	-27.56955	-27.47519	-27.93394
21750	2.0000	-25.79928	-25.48187	-26.41368	-25.09150	-26.10729	-25.86620	-26.73182	-26.44506	-27.15625	-25.55234	-26.32846	-26.12484	-25.71536	-26.78172	-25.12672	-25.67523	-25.67754	-26.23468	-27.05659	-24.64079	-27.51156	-26.86251	-26.97638	-28.43572	-26.42933	-26.89421	-27.43781	-27.34285	-27.51285	-27.83770	-27.38171	-26.70283	-28.14773	-26.06752	-26.51302	-27.15930	-27.21063	-28.13873	-25.67091	-27.94722	-27.14476	-27.57216	-27.48113	-27.93935
22000	2.0000	-25.80284	-25.48542	-26.41763	-25.09513	-26.11126	-25.87125	-26.73363	-26.45015	-27.15874	-25.55743	-26.33044	-26.12999	-25.71943	-26.78430	-25.13173	-25.68022	-25.67982	-26.23752	-27.06015	-24.64327	-27.51550	-26.86755	-26.97993	-28.43966	-26.43526	-26.89979	-27.43962	-27.34794	-27.51641	-27.84019	-27.38569	-26.70792	-28.15171	-26.07328	-26.51787	-27.16446	-27.21419	-28.14229	-25.67520	-27.95221	-27.14674	-27.57474	-27.48700	-27.94469


10000	2.0969	-25.56811	-25.25012	-26.15665	-24.85289	-25.84809	-25.53601	-26.60490	-26.11165	-26.98746	-25.21334	-26.19048	-25.78143	-25.44854	-26.60717	-24.77237	-25.31872	-25.52213	-26.04585	-26.82542	-24.45757	-27.25452	-26.53232	-26.74463	-28.17868	-26.02750	-26.50414	-27.31089	-27.00944	-27.28168	-27.66891	-27.12251	-26.36383	-27.88854	-25.65823	-26.13399	-26.81590	-26.97889	-27.90658	-25.37987	-27.62405	-27.00678	-27.39761	-27.09212	-27.56766
10250	2.0969	-25.57514	-25.25719	-26.16446	-24.86021	-25.85597	-25.54601	-26.60909	-26.12177	-26.99286	-25.22376	-26.19501	-25.79200	-25.45670	-26.61273	-24.78374	-25.33023	-25.52686	-26.05172	-26.83245	-24.46205	-27.26234	-26.54231	-26.75170	-28.18649	-26.04000	-26.51652	-27.31508	-27.01956	-27.28870	-27.67431	-27.13039	-26.37425	-27.89642	-25.67141	-26.14687	-26.82646	-26.98595	-27.91363	-25.38887	-27.63377	-27.01131	-27.40316	-27.10400	-27.57937
10500	2.0969	-25.58201	-25.26409	-26.17210	-24.86735	-25.86368	-25.55580	-26.61316	-26.13168	-26.99811	-25.23396	-26.19940	-25.80232	-25.46468	-26.61813	-24.79482	-25.34146	-25.53144	-26.05743	-26.83932	-24.46639	-27.26998	-26.55211	-26.75860	-28.19414	-26.05222	-26.52861	-27.31915	-27.02947	-27.29558	-27.67955	-27.13810	-26.38444	-27.90413	-25.68427	-26.15940	-26.83679	-26.99285	-27.92053	-25.39766	-27.64330	-27.01570	-27.40857	-27.11564	-27.59081
10750	2.0969	-25.58874	-25.27085	-26.17958	-24.87433	-25.87122	-25.56540	-26.61710	-26.14138	-27.00323	-25.24393	-26.20365	-25.81243	-25.47248	-26.62340	-24.80564	-25.35241	-25.53588	-26.06299	-26.84605	-24.47063	-27.27746	-26.56171	-26.76536	-28.20162	-26.06418	-26.54042	-27.32309	-27.03917	-27.30231	-27.68468	-27.14564	-26.39441	-27.91167	-25.69683	-26.17160	-26.84690	-26.99961	-27.92728	-25.40624	-27.65263	-27.01995	-27.41383	-27.12703	-27.60199
11000	2.0969	-25.59533	-25.27746	-26.18691	-24.88116	-25.87861	-25.57480	-26.62093	-26.15088	-27.00821	-25.25369	-26.20778	-25.82233	-25.48012	-26.62854	-24.81620	-25.36311	-25.54019	-26.06841	-26.85264	-24.47477	-27.28478	-26.57110	-26.77197	-28.20894	-26.07589	-26.55198	-27.32692	-27.04867	-27.30889	-27.68966	-27.15303	-26.40418	-27.91906	-25.70909	-26.18349	-26.85679	-27.00622	-27.93390	-25.41462	-27.66178	-27.02408	-27.41897	-27.13820	-27.61293
11250	2.0969	-25.60178	-25.28393	-26.19408	-24.88783	-25.88585	-25.58402	-26.62464	-26.16020	-27.01308	-25.26326	-26.21179	-25.83202	-25.48760	-26.63353	-24.82652	-25.37355	-25.54438	-26.07371	-26.85909	-24.47881	-27.29196	-26.58032	-26.77844	-28.21612	-26.08734	-26.56327	-27.33064	-27.05800	-27.31534	-27.69453	-27.16027	-26.41375	-27.92629	-25.72108	-26.19507	-26.86649	-27.01269	-27.94038	-25.42282	-27.67075	-27.02809	-27.42397	-27.14914	-27.62364
11500	2.0969	-25.60810	-25.29027	-26.20111	-24.89437	-25.89294	-25.59305	-26.62826	-26.16934	-27.01783	-25.27263	-26.21569	-25.84152	-25.49492	-26.63842	-24.83660	-25.38375	-25.54845	-26.07888	-26.86541	-24.48276	-27.29899	-26.58936	-26.78478	-28.22315	-26.09855	-26.57432	-27.33425	-27.06713	-27.32167	-27.69928	-27.16736	-26.42312	-27.93339	-25.73279	-26.20635	-26.87598	-27.01903	-27.94673	-25.43083	-27.67956	-27.03199	-27.42885	-27.15986	-27.63411
11750	2.0969	-25.61430	-25.29648	-26.20801	-24.90077	-25.89989	-25.60192	-26.63177	-26.17830	-27.02246	-25.28182	-26.21948	-25.85082	-25.50211	-26.64319	-24.84646	-25.39372	-25.55242	-26.08392	-26.87161	-24.48663	-27.30588	-26.59823	-26.79099	-28.23004	-26.10955	-26.58513	-27.33776	-27.07609	-27.32787	-27.70391	-27.17431	-26.43231	-27.94034	-25.74424	-26.21735	-26.88529	-27.02524	-27.95297	-25.43867	-27.68820	-27.03578	-27.43362	-27.17038	-27.64436
12000	2.0969	-25.62038	-25.30257	-26.21477	-24.90704	-25.90672	-25.61062	-26.63519	-26.18709	-27.02699	-25.29082	-26.22317	-25.85995	-25.50914	-26.64784	-24.85609	-25.40346	-25.55629	-26.08886	-26.87769	-24.49043	-27.31264	-26.60693	-26.79708	-28.23680	-26.12032	-26.59571	-27.34118	-27.08488	-27.33395	-27.70844	-27.18114	-26.44131	-27.94716	-25.75544	-26.22807	-26.89441	-27.03134	-27.95908	-25.44634	-27.69668	-27.03947	-27.43827	-27.18070	-27.65440
12250	2.0969	-25.62635	-25.30855	-26.22140	-24.91318	-25.91340	-25.61917	-26.63852	-26.19572	-27.03141	-25.29966	-26.22677	-25.86889	-25.51605	-26.65239	-24.86551	-25.41299	-25.56007	-26.09369	-26.88366	-24.49416	-27.31928	-26.61548	-26.80306	-28.24344	-26.13088	-26.60608	-27.34451	-27.09352	-27.33991	-27.71286	-27.18782	-26.45015	-27.95385	-25.76640	-26.23852	-26.90336	-27.03731	-27.96508	-25.45386	-27.70501	-27.04307	-27.44282	-27.19083	-27.66423
12500	2.0969	-25.63221	-25.31441	-26.22792	-24.91921	-25.91997	-25.62756	-26.64176	-26.20420	-27.03574	-25.30833	-26.23027	-25.87767	-25.52281	-26.65684	-24.87473	-25.42230	-25.56376	-26.09841	-26.88952	-24.49783	-27.32580	-26.62387	-26.80892	-28.24995	-26.14124	-26.61622	-27.34775	-27.10199	-27.34577	-27.71719	-27.19439	-26.45882	-27.96042	-25.77713	-26.24871	-26.91214	-27.04317	-27.97097	-25.46121	-27.71320	-27.04657	-27.44727	-27.20077	-27.67386
12750	2.0969	-25.63796	-25.32016	-26.23431	-24.92512	-25.92642	-25.63581	-26.64493	-26.21252	-27.03997	-25.31684	-26.23368	-25.88629	-25.52946	-26.66119	-24.88376	-25.43142	-25.56737	-26.10304	-26.89527	-24.50144	-27.33219	-26.63212	-26.81467	-28.25635	-26.15140	-26.62616	-27.35092	-27.11031	-27.35153	-27.72141	-27.20084	-26.46733	-27.96687	-25.78762	-26.25865	-26.92075	-27.04893	-27.97676	-25.46843	-27.72124	-27.04998	-27.45163	-27.21054	-27.68330
13000	2.0969	-25.64362	-25.32583	-26.24059	-24.93092	-25.93275	-25.64392	-26.64802	-26.22070	-27.04411	-25.32520	-26.23702	-25.89475	-25.53598	-26.66545	-24.89260	-25.44034	-25.57090	-26.10758	-26.90093	-24.50501	-27.33847	-26.64022	-26.82034	-28.26263	-26.16137	-26.63591	-27.35401	-27.11849	-27.35718	-27.72556	-27.20717	-26.47569	-27.97320	-25.79790	-26.26835	-26.92921	-27.05459	-27.98245	-25.47550	-27.72915	-27.05332	-27.45589	-27.22013	-27.69255
13250	2.0969	-25.64917	-25.33137	-26.24677	-24.93662	-25.93898	-25.65188	-26.65104	-26.22874	-27.04817	-25.33341	-26.24027	-25.90305	-25.54240	-26.66964	-24.90125	-25.44906	-25.57435	-26.11202	-26.90648	-24.50851	-27.34464	-26.64819	-26.82588	-28.26880	-26.17115	-26.64545	-27.35703	-27.12653	-27.36273	-27.72962	-27.21340	-26.48390	-27.97943	-25.80797	-26.27781	-26.93752	-27.06014	-27.98804	-25.48243	-27.73693	-27.05657	-27.46007	-27.22956	-27.70162
13500	2.0969	-25.65463	-25.33684	-26.25283	-24.94222	-25.94510	-25.65972	-26.65398	-26.23664	-27.05214	-25.34148	-26.24345	-25.91121	-25.54869	-26.67372	-24.90973	-25.45761	-25.57774	-26.11638	-26.91194	-24.51198	-27.35070	-26.65602	-26.83135	-28.27486	-26.18076	-26.65482	-27.35998	-27.13443	-27.36819	-27.73359	-27.21952	-26.49196	-27.98554	-25.81784	-26.28704	-26.94567	-27.06560	-27.99353	-25.48923	-27.74458	-27.05975	-27.46415	-27.23882	-27.71052
13750	2.0969	-25.66000	-25.34220	-26.25879	-24.94771	-25.95111	-25.66742	-26.65686	-26.24441	-27.05604	-25.34940	-26.24656	-25.91923	-25.55489	-26.67773	-24.91803	-25.46598	-25.58106	-26.12066	-26.91731	-24.51540	-27.35667	-26.66373	-26.83671	-28.28083	-26.19020	-26.66400	-27.36286	-27.14220	-27.37356	-27.73748	-27.22553	-26.49989	-27.99156	-25.82751	-26.29605	-26.95369	-27.07097	-27.99893	-25.49591	-27.75211	-27.06286	-27.46817	-27.24793	-27.71924
14000	2.0969	-25.66528	-25.34748	-26.26466	-24.95311	-25.95702	-25.67500	-26.65969	-26.25205	-27.05986	-25.35718	-26.24960	-25.92710	-25.56096	-26.68167	-24.92618	-25.47419	-25.58433	-26.12486	-26.92259	-24.51879	-27.36253	-26.67131	-26.84199	-28.28669	-26.19947	-26.67300	-27.36568	-27.14984	-27.37884	-27.74130	-27.23144	-26.50767	-27.99747	-25.83698	-26.30485	-26.96157	-27.07625	-28.00425	-25.50246	-27.75952	-27.06590	-27.47210	-27.25689	-27.72780
14250	2.0969	-25.67047	-25.35268	-26.27042	-24.95843	-25.96284	-25.68246	-26.66245	-26.25957	-27.06361	-25.36485	-26.25258	-25.93485	-25.56695	-26.68552	-24.93416	-25.48222	-25.58753	-26.12898	-26.92778	-24.52213	-27.36830	-26.67877	-26.84719	-28.29246	-26.20858	-26.68184	-27.36844	-27.15736	-27.38404	-27.74505	-27.23726	-26.51534	-28.00329	-25.84628	-26.31344	-26.96932	-27.08144	-28.00948	-25.50889	-27.76681	-27.06888	-27.47596	-27.26569	-27.73621
14500	2.0969	-25.67559	-25.35779	-26.27610	-24.96366	-25.96857	-25.68981	-26.66516	-26.26697	-27.06728	-25.37238	-26.25550	-25.94247	-25.57283	-26.68931	-24.94200	-25.49010	-25.59068	-26.13303	-26.93290	-24.52545	-27.37398	-26.68611	-26.85229	-28.29813	-26.21753	-26.69051	-27.37115	-27.16476	-27.38915	-27.74873	-27.24299	-26.52287	-28.00901	-25.85539	-26.32183	-26.97693	-27.08655	-28.01463	-25.51521	-27.77399	-27.07180	-27.47975	-27.27436	-27.74445
14750	2.0969	-25.68062	-25.36282	-26.28169	-24.96880	-25.97421	-25.69704	-26.66781	-26.27425	-27.07090	-25.37980	-26.25836	-25.94996	-25.57863	-26.69303	-24.94969	-25.49782	-25.59378	-26.13702	-26.93793	-24.52873	-27.37956	-26.69334	-26.85733	-28.30372	-26.22634	-26.69902	-27.37380	-27.17204	-27.39419	-27.75234	-27.24863	-26.53029	-28.01465	-25.86433	-26.33002	-26.98443	-27.09158	-28.01970	-25.52143	-27.78107	-27.07466	-27.48346	-27.28289	-27.75255
15000	2.0969	-25.68558	-25.36777	-26.28719	-24.97386	-25.97976	-25.70416	-26.67041	-26.28142	-27.07444	-25.38708	-26.26117	-25.95733	-25.58433	-26.69669	-24.95723	-25.50540	-25.59683	-26.14094	-26.94289	-24.53197	-27.38506	-26.70046	-26.86228	-28.30922	-26.23499	-26.70738	-27.37640	-27.17921	-27.39915	-27.75589	-27.25418	-26.53757	-28.02020	-25.87310	-26.33803	-26.99179	-27.09654	-28.02470	-25.52753	-27.78803	-27.07747	-27.48712	-27.29129	-27.76051
15250	2.0969	-25.69047	-25.37266	-26.29261	-24.97884	-25.98522	-25.71117	-26.67296	-26.28848	-27.07793	-25.39427	-26.26392	-25.96458	-25.58994	-26.70028	-24.96463	-25.51282	-25.59984	-26.14479	-26.94778	-24.53519	-27.39048	-26.70748	-26.86717	-28.31464	-26.24351	-26.71558	-27.37895	-27.18627	-27.40403	-27.75938	-27.25964	-26.54476	-28.02567	-25.88171	-26.34586	-26.99905	-27.10142	-28.02962	-25.53353	-27.79490	-27.08022	-27.49071	-27.29956	-27.76832
15500	2.0969	-25.69528	-25.37746	-26.29794	-24.98375	-25.99060	-25.71809	-26.67547	-26.29544	-27.08136	-25.40133	-26.26662	-25.97172	-25.59547	-26.70381	-24.97191	-25.52011	-25.60280	-26.14858	-26.95259	-24.53838	-27.39582	-26.71439	-26.87197	-28.31998	-26.25188	-26.72364	-27.38146	-27.19323	-27.40885	-27.76281	-27.26502	-26.55182	-28.03105	-25.89016	-26.35350	-27.00619	-27.10623	-28.03446	-25.53944	-27.80167	-27.08292	-27.49425	-27.30770	-27.77599
15750	2.0969	-25.70003	-25.38221	-26.30320	-24.98859	-25.99591	-25.72490	-26.67793	-26.30229	-27.08473	-25.40829	-26.26928	-25.97875	-25.60092	-26.70729	-24.97904	-25.52727	-25.60572	-26.15232	-26.95734	-24.54155	-27.40107	-26.72120	-26.87672	-28.32523	-26.26012	-26.73156	-27.38392	-27.20008	-27.41359	-27.76618	-27.27033	-26.55878	-28.03635	-25.89846	-26.36098	-27.01322	-27.11097	-28.03924	-25.54525	-27.80834	-27.08557	-27.49772	-27.31571	-27.78353
16000	2.0969	-25.70470	-25.38688	-26.30838	-24.99335	-26.00114	-25.73161	-26.68035	-26.30904	-27.08805	-25.41515	-26.27188	-25.98567	-25.60628	-26.71071	-24.98606	-25.53429	-25.60859	-26.15600	-26.96201	-24.54469	-27.40626	-26.72792	-26.88139	-28.33041	-26.26824	-26.73934	-27.38634	-27.20683	-27.41827	-27.76950	-27.27556	-26.56563	-28.04158	-25.90661	-26.36828	-27.02014	-27.11564	-28.04395	-25.55096	-27.81492	-27.08818	-27.50114	-27.32361	-27.79095
16250	2.0969	-25.70932	-25.39149	-26.31349	-24.99805	-26.00629	-25.73823	-26.68273	-26.31570	-27.09131	-25.42190	-26.27445	-25.99249	-25.61157	-26.71407	-24.99296	-25.54118	-25.61144	-26.15963	-26.96663	-24.54780	-27.41136	-26.73454	-26.88600	-28.33552	-26.27622	-26.74699	-27.38872	-27.21349	-27.42288	-27.77276	-27.28071	-26.57239	-28.04674	-25.91461	-26.37543	-27.02695	-27.12025	-28.04860	-25.55658	-27.82140	-27.09075	-27.50451	-27.33140	-27.79824
16500	2.0969	-25.71387	-25.39603	-26.31853	-25.00269	-26.01138	-25.74476	-26.68507	-26.32226	-27.09453	-25.42855	-26.27697	-25.99921	-25.61678	-26.71739	-24.99973	-25.54795	-25.61424	-26.16320	-26.97118	-24.55089	-27.41640	-26.74107	-26.89054	-28.34056	-26.28409	-26.75451	-27.39106	-27.22006	-27.42743	-27.77597	-27.28580	-26.57904	-28.05182	-25.92247	-26.38242	-27.03367	-27.12480	-28.05318	-25.56212	-27.82780	-27.09327	-27.50782	-27.33907	-27.80540
16750	2.0969	-25.71836	-25.40052	-26.32349	-25.00725	-26.01639	-25.75120	-26.68737	-26.32874	-27.09769	-25.43511	-26.27945	-26.00582	-25.62192	-26.72066	-25.00639	-25.55460	-25.61701	-26.16672	-26.97567	-24.55396	-27.42137	-26.74751	-26.89503	-28.34553	-26.29183	-26.76191	-27.39337	-27.22653	-27.43192	-27.77914	-27.29081	-26.58560	-28.05683	-25.93020	-26.38926	-27.04029	-27.12928	-28.05770	-25.56757	-27.83412	-27.09575	-27.51109	-27.34663	-27.81245
17000	2.0969	-25.72278	-25.40495	-26.32839	-25.01176	-26.02133	-25.75756	-26.68964	-26.33512	-27.10081	-25.44157	-26.28190	-26.01235	-25.62699	-26.72387	-25.01295	-25.56113	-25.61975	-26.17020	-26.98009	-24.55701	-27.42627	-26.75386	-26.89946	-28.35043	-26.29946	-26.76918	-27.39563	-27.23291	-27.43635	-27.78226	-27.29576	-26.59206	-28.06178	-25.93780	-26.39594	-27.04682	-27.13371	-28.06215	-25.57294	-27.84034	-27.09820	-27.51431	-27.35409	-27.81938
17250	2.0969	-25.72716	-25.40931	-26.33323	-25.01620	-26.02622	-25.76383	-26.69188	-26.34142	-27.10388	-25.44795	-26.28430	-26.01878	-25.63199	-26.72704	-25.01939	-25.56755	-25.62246	-26.17362	-26.98447	-24.56004	-27.43110	-26.76013	-26.90382	-28.35526	-26.30697	-26.77633	-27.39787	-27.23921	-27.44072	-27.78533	-27.30064	-26.59844	-28.06666	-25.94526	-26.40249	-27.05325	-27.13807	-28.06655	-25.57823	-27.84649	-27.10060	-27.51747	-27.36144	-27.82620
17500	2.0969	-25.73147	-25.41363	-26.33800	-25.02060	-26.03103	-25.77001	-26.69408	-26.34763	-27.10691	-25.45423	-26.28668	-26.02512	-25.63693	-26.73017	-25.02573	-25.57386	-25.62513	-26.17700	-26.98878	-24.56304	-27.43587	-26.76632	-26.90814	-28.36003	-26.31438	-26.78336	-27.40007	-27.24542	-27.44504	-27.78836	-27.30545	-26.60472	-28.07147	-25.95260	-26.40890	-27.05958	-27.14239	-28.07090	-25.58345	-27.85256	-27.10298	-27.52060	-27.36869	-27.83291
17750	2.0969	-25.73573	-25.41789	-26.34271	-25.02492	-26.03578	-25.77612	-26.69625	-26.35376	-27.10990	-25.46043	-26.28902	-26.03137	-25.64180	-26.73325	-25.03197	-25.58007	-25.62778	-26.18034	-26.99304	-24.56603	-27.44058	-26.77242	-26.91240	-28.36474	-26.32167	-26.79029	-27.40224	-27.25155	-27.44930	-27.79134	-27.31020	-26.61092	-28.07623	-25.95982	-26.41517	-27.06584	-27.14665	-28.07518	-25.58859	-27.85855	-27.10532	-27.52368	-27.37584	-27.83951
18000	2.0969	-25.73994	-25.42208	-26.34736	-25.02920	-26.04048	-25.78214	-26.69836	-26.35981	-27.11284	-25.46654	-26.29131	-26.03754	-25.64661	-26.73629	-25.03807	-25.58617	-25.63031	-26.18364	-26.99725	-24.56846	-27.44524	-26.77844	-26.91659	-28.36940	-26.32886	-26.79710	-27.40435	-27.25760	-27.45351	-27.79429	-27.31490	-26.61702	-28.08092	-25.96691	-26.42131	-27.07200	-27.15084	-28.07942	-25.59370	-27.86447	-27.10761	-27.52673	-27.38290	-27.84601
18250	2.0969	-25.74410	-25.42622	-26.35196	-25.03342	-26.04512	-25.78807	-26.70043	-26.36579	-27.11575	-25.47255	-26.29357	-26.04362	-25.65137	-26.73930	-25.04406	-25.59217	-25.63280	-26.18692	-27.00141	-24.57078	-27.44983	-26.78438	-26.92073	-28.37399	-26.33595	-26.80381	-27.40642	-27.26358	-27.45766	-27.79720	-27.31954	-26.62304	-28.08557	-25.97389	-26.42733	-27.07809	-27.15498	-28.08360	-25.59874	-27.87032	-27.10987	-27.52973	-27.38986	-27.85241
18500	2.0969	-25.74820	-25.43031	-26.35650	-25.03759	-26.04971	-25.79394	-26.70248	-26.37169	-27.11862	-25.47849	-26.29580	-26.04963	-25.65606	-26.74226	-25.04997	-25.59808	-25.63526	-26.19014	-27.00551	-24.57310	-27.45437	-26.79025	-26.92482	-28.37853	-26.34294	-26.81041	-27.40847	-27.26948	-27.46177	-27.80006	-27.32413	-26.62898	-28.09015	-25.98076	-26.43322	-27.08410	-27.15907	-28.08773	-25.60372	-27.87609	-27.11210	-27.53270	-27.39673	-27.85871
18750	2.0969	-25.75226	-25.43435	-26.36098	-25.04171	-26.05423	-25.79973	-26.70449	-26.37751	-27.12145	-25.48435	-26.29800	-26.05556	-25.66070	-26.74519	-25.05578	-25.60390	-25.63769	-26.19333	-27.00957	-24.57542	-27.45886	-26.79604	-26.92886	-28.38302	-26.34983	-26.81692	-27.41049	-27.27530	-27.46582	-27.80289	-27.32865	-26.63484	-28.09468	-25.98752	-26.43899	-27.09002	-27.16311	-28.09181	-25.60864	-27.88179	-27.11430	-27.53562	-27.40352	-27.86492
19000	2.0969	-25.75627	-25.43834	-26.36541	-25.04578	-26.05871	-25.80545	-26.70649	-26.38326	-27.12424	-25.49013	-26.30018	-26.06141	-25.66528	-26.74808	-25.06151	-25.60962	-25.64010	-26.19648	-27.01358	-24.57773	-27.46329	-26.80176	-26.93285	-28.38745	-26.35663	-26.82332	-27.41248	-27.28106	-27.46984	-27.80569	-27.33313	-26.64062	-28.09916	-25.99417	-26.44465	-27.09588	-27.16710	-28.09584	-25.61349	-27.88743	-27.11648	-27.53851	-27.41022	-27.87103
19250	2.0969	-25.76023	-25.44229	-26.36979	-25.04979	-26.06313	-25.81110	-26.70845	-26.38895	-27.12700	-25.49584	-26.30232	-26.06718	-25.66981	-26.75093	-25.06715	-25.61525	-25.64249	-26.19960	-27.01754	-24.58003	-27.46767	-26.80741	-26.93680	-28.39182	-26.36334	-26.82963	-27.41444	-27.28674	-27.47380	-27.80845	-27.33755	-26.64633	-28.10358	-26.00072	-26.45019	-27.10165	-27.17105	-28.09983	-25.61826	-27.89299	-27.11862	-27.54136	-27.41683	-27.87705
19500	2.0969	-25.76415	-25.44619	-26.37412	-25.05377	-26.06750	-25.81669	-26.71039	-26.39456	-27.12973	-25.50148	-26.30444	-26.07289	-25.67428	-26.75375	-25.07270	-25.62080	-25.64485	-26.20268	-27.02146	-24.58233	-27.47199	-26.81299	-26.94070	-28.39615	-26.36996	-26.83585	-27.41639	-27.29235	-27.47772	-27.81118	-27.34192	-26.65197	-28.10794	-26.00717	-26.45563	-27.10735	-27.17495	-28.10377	-25.62299	-27.89850	-27.12074	-27.54419	-27.42336	-27.88299
19750	2.0969	-25.76803	-25.45005	-26.37840	-25.05770	-26.07182	-25.82221	-26.71231	-26.40011	-27.13242	-25.50704	-26.30654	-26.07852	-25.67870	-26.75654	-25.07817	-25.62625	-25.64719	-26.20573	-27.02534	-24.58462	-27.47627	-26.81851	-26.94456	-28.40043	-26.37649	-26.84197	-27.41830	-27.29790	-27.48159	-27.81387	-27.34624	-26.65753	-28.11226	-26.01352	-26.46096	-27.11298	-27.17881	-28.10766	-25.62765	-27.90394	-27.12284	-27.54698	-27.42981	-27.88884
20000	2.0969	-25.77186	-25.45386	-26.38263	-25.06158	-26.07609	-25.82766	-26.71421	-26.40560	-27.13509	-25.51254	-26.30861	-26.08408	-25.68308	-26.75930	-25.08356	-25.63163	-25.64951	-26.20874	-27.02917	-24.58690	-27.48050	-26.82397	-26.94837	-28.40466	-26.38293	-26.84801	-27.42020	-27.30339	-27.48542	-27.81653	-27.35051	-26.66303	-28.11654	-26.01977	-26.46619	-27.11855	-27.18263	-28.11151	-25.63226	-27.90932	-27.12491	-27.54973	-27.43618	-27.89460
20250	2.0969	-25.77565	-25.45764	-26.38681	-25.06544	-26.08032	-25.83305	-26.71608	-26.41102	-27.13772	-25.51797	-26.31066	-26.08958	-25.68740	-26.76202	-25.08888	-25.63693	-25.65181	-26.21172	-27.03296	-24.58919	-27.48469	-26.82936	-26.95215	-28.40884	-26.38929	-26.85396	-27.42207	-27.30881	-27.48922	-27.81917	-27.35474	-26.66846	-28.12076	-26.02593	-26.47132	-27.12404	-27.18641	-28.11532	-25.63681	-27.91464	-27.12695	-27.55246	-27.44247	-27.90029
20500	2.0969	-25.77940	-25.46138	-26.39095	-25.06924	-26.08450	-25.83838	-26.71793	-26.41638	-27.14032	-25.52334	-26.31268	-26.09500	-25.69168	-26.76472	-25.09412	-25.64215	-25.65409	-26.21467	-27.03671	-24.59146	-27.48882	-26.83469	-26.95589	-28.41298	-26.39557	-26.85983	-27.42393	-27.31417	-27.49297	-27.82177	-27.35892	-26.67383	-28.12494	-26.03200	-26.47635	-27.12947	-27.19014	-28.11909	-25.64130	-27.91990	-27.12898	-27.55515	-27.44869	-27.90589
20750	2.0969	-25.78311	-25.46507	-26.39504	-25.07299	-26.08863	-25.84365	-26.71976	-26.42167	-27.14290	-25.52864	-26.31468	-26.10037	-25.69590	-26.76738	-25.09929	-25.64730	-25.65635	-26.21759	-27.04042	-24.59373	-27.49292	-26.83996	-26.95958	-28.41707	-26.40177	-26.86561	-27.42576	-27.31946	-27.49668	-27.82434	-27.36305	-26.67913	-28.12908	-26.03798	-26.48129	-27.13483	-27.19383	-28.12281	-25.64574	-27.92510	-27.13098	-27.55782	-27.45484	-27.91142
21000	2.0969	-25.78678	-25.46873	-26.39909	-25.07672	-26.09272	-25.84886	-26.72158	-26.42691	-27.14544	-25.53388	-26.31667	-26.10567	-25.70008	-26.77002	-25.10438	-25.65237	-25.65859	-26.22048	-27.04409	-24.59600	-27.49696	-26.84517	-26.96324	-28.42112	-26.40790	-26.87132	-27.42757	-27.32470	-27.50035	-27.82689	-27.36714	-26.68437	-28.13317	-26.04388	-26.48614	-27.14014	-27.19749	-28.12650	-25.65012	-27.93025	-27.13296	-27.56046	-27.46092	-27.91687
21250	2.0969	-25.79042	-25.47235	-26.40310	-25.08040	-26.09677	-25.85402	-26.72337	-26.43209	-27.14796	-25.53907	-26.31863	-26.11091	-25.70422	-26.77263	-25.10941	-25.65737	-25.66081	-26.22334	-27.04773	-24.59826	-27.50097	-26.85032	-26.96686	-28.42513	-26.41395	-26.87695	-27.42936	-27.32988	-27.50398	-27.82941	-27.37119	-26.68955	-28.13721	-26.04969	-26.49090	-27.14538	-27.20111	-28.13015	-25.65446	-27.93534	-27.13493	-27.56306	-27.46692	-27.92225
21500	2.0969	-25.79401	-25.47593	-26.40706	-25.08405	-26.10077	-25.85911	-26.72514	-26.43722	-27.15045	-25.54419	-26.32057	-26.11609	-25.70832	-26.77521	-25.11437	-25.66229	-25.66302	-26.22617	-27.05132	-24.60051	-27.50494	-26.85542	-26.97044	-28.42909	-26.41992	-26.88250	-27.43114	-27.33501	-27.50758	-27.83190	-27.37519	-26.69468	-28.14122	-26.05542	-26.49557	-27.15056	-27.20469	-28.13376	-25.65875	-27.94038	-27.13687	-27.56564	-27.47286	-27.92755
21750	2.0969	-25.79757	-25.47948	-26.41099	-25.08766	-26.10474	-25.86416	-26.72690	-26.44229	-27.15292	-25.54925	-26.32249	-26.12121	-25.71237	-26.77776	-25.11927	-25.66716	-25.66521	-26.22898	-27.05488	-24.60276	-27.50886	-26.86046	-26.97399	-28.43302	-26.42583	-26.88797	-27.43289	-27.34008	-27.51114	-27.83437	-27.37916	-26.69974	-28.14518	-26.06107	-26.50016	-27.15568	-27.20824	-28.13733	-25.66299	-27.94537	-27.13879	-27.56820	-27.47873	-27.93279
22000	2.0969	-25.80110	-25.48299	-26.41487	-25.09124	-26.10866	-25.86915	-26.72864	-26.44730	-27.15536	-25.55426	-26.32440	-26.12628	-25.71638	-26.78029	-25.12410	-25.67195	-25.66738	-26.23175	-27.05841	-24.60501	-27.51274	-26.86545	-26.97750	-28.43690	-26.43166	-26.89338	-27.43463	-27.34510	-27.51467	-27.83681	-27.38308	-26.70474	-28.14911	-26.06664	-26.50468	-27.16074	-27.21175	-28.14086	-25.66718	-27.95030	-27.14070	-27.57073	-27.48453	-27.93796


10000	2.1761	-25.56786	-25.24972	-26.15633	-24.85210	-25.84777	-25.53586	-26.60409	-26.11142	-26.98694	-25.21313	-26.18936	-25.78117	-25.44811	-26.60645	-24.77187	-25.31826	-25.51829	-26.04432	-26.82517	-24.44019	-27.25420	-26.53216	-26.74423	-28.17836	-26.02741	-26.50389	-27.31008	-27.00921	-27.28143	-27.66839	-27.12219	-26.36362	-27.88822	-25.65819	-26.13359	-26.81563	-26.97848	-27.90640	-25.37737	-27.62389	-27.00566	-27.39688	-27.09200	-27.56729
10250	2.1761	-25.57487	-25.25675	-26.16411	-24.85935	-25.85563	-25.54584	-26.60820	-26.12151	-26.99229	-25.22352	-26.19379	-25.79170	-25.45624	-26.61194	-24.78316	-25.32969	-25.52278	-26.05009	-26.83218	-24.44402	-27.26199	-26.54214	-26.75126	-28.18615	-26.03988	-26.51622	-27.31420	-27.01930	-27.28844	-27.67374	-27.13005	-26.37401	-27.89608	-25.67131	-26.14635	-26.82616	-26.98552	-27.91344	-25.38626	-27.63360	-27.01009	-27.40238	-27.10387	-27.57895
10500	2.1761	-25.58172	-25.26362	-26.17173	-24.86644	-25.86331	-25.55561	-26.61220	-26.13140	-26.99749	-25.23369	-26.19808	-25.80199	-25.46419	-26.61728	-24.79416	-25.34084	-25.52712	-26.05569	-26.83904	-24.44773	-27.26960	-26.55192	-26.75813	-28.19376	-26.05207	-26.52826	-27.31819	-27.02919	-27.29529	-27.67894	-27.13773	-26.38418	-27.90376	-25.68411	-26.15877	-26.83646	-26.99239	-27.92032	-25.39494	-27.64311	-27.01437	-27.40772	-27.11549	-27.59033
10750	2.1761	-25.58844	-25.27035	-26.17918	-24.87336	-25.87082	-25.56519	-26.61605	-26.14107	-27.00256	-25.24363	-26.20223	-25.81206	-25.47195	-26.62249	-24.80490	-25.35171	-25.53133	-26.06115	-26.84575	-24.45136	-27.27706	-26.56150	-26.76486	-28.20122	-26.06400	-26.54001	-27.32205	-27.03886	-27.30200	-27.68401	-27.14524	-26.39412	-27.91127	-25.69661	-26.17084	-26.84653	-26.99911	-27.92706	-25.40341	-27.65242	-27.01853	-27.41292	-27.12686	-27.60146
11000	2.1761	-25.59500	-25.27692	-26.18647	-24.88012	-25.87818	-25.57457	-26.61980	-26.15055	-27.00749	-25.25336	-26.20625	-25.82192	-25.47955	-26.62755	-24.81537	-25.36231	-25.53541	-26.06647	-26.85231	-24.45491	-27.28435	-26.57087	-26.77143	-28.20851	-26.07567	-26.55150	-27.32579	-27.04834	-27.30857	-27.68894	-27.15260	-26.40385	-27.91863	-25.70880	-26.18259	-26.85638	-27.00569	-27.93366	-25.41168	-27.66155	-27.02255	-27.41799	-27.13800	-27.61233
11250	2.1761	-25.60143	-25.28336	-26.19362	-24.88674	-25.88539	-25.58377	-26.62343	-26.15984	-27.01230	-25.26290	-26.21016	-25.83157	-25.48699	-26.63249	-24.82560	-25.37266	-25.53936	-26.07166	-26.85874	-24.45837	-27.29149	-26.58007	-26.77787	-28.21565	-26.08708	-26.56273	-27.32942	-27.05763	-27.31500	-27.69375	-27.15981	-26.41339	-27.92583	-25.72071	-26.19403	-26.86604	-27.01212	-27.94013	-25.41976	-27.67051	-27.02646	-27.42292	-27.14892	-27.62296
11500	2.1761	-25.60773	-25.28966	-26.20061	-24.89321	-25.89245	-25.59278	-26.62695	-26.16894	-27.01700	-25.27222	-26.21395	-25.84102	-25.49427	-26.63730	-24.83558	-25.38276	-25.54321	-26.07672	-26.86504	-24.46177	-27.29849	-26.58908	-26.78417	-28.22265	-26.09826	-26.57371	-27.33294	-27.06673	-27.32130	-27.69844	-27.16687	-26.42271	-27.93289	-25.73235	-26.20516	-26.87549	-27.01843	-27.94647	-25.42766	-27.67929	-27.03025	-27.42773	-27.15962	-27.63336
11750	2.1761	-25.61391	-25.29584	-26.20747	-24.89954	-25.89936	-25.60163	-26.63037	-26.17786	-27.02157	-25.28138	-26.21763	-25.85028	-25.50141	-26.64200	-24.84533	-25.39262	-25.54695	-26.08167	-26.87122	-24.46511	-27.30535	-26.59793	-26.79035	-28.22951	-26.10921	-26.58445	-27.33637	-27.07566	-27.32747	-27.70301	-27.17378	-26.43187	-27.93981	-25.74372	-26.21599	-26.88474	-27.02460	-27.95268	-25.43538	-27.68791	-27.03393	-27.43243	-27.17011	-27.64353
12000	2.1761	-25.61996	-25.30189	-26.21420	-24.90574	-25.90615	-25.61030	-26.63370	-26.18662	-27.02604	-25.29034	-26.22121	-25.85936	-25.50840	-26.64658	-24.85485	-25.40225	-25.55060	-26.08650	-26.87727	-24.46839	-27.31207	-26.60661	-26.79640	-28.23623	-26.11994	-26.59494	-27.33970	-27.08441	-27.33353	-27.70748	-27.18057	-26.44083	-27.94660	-25.75483	-26.22654	-26.89382	-27.03066	-27.95878	-25.44294	-27.69637	-27.03751	-27.43701	-27.18040	-27.65349
12250	2.1761	-25.62590	-25.30783	-26.22079	-24.91182	-25.91280	-25.61882	-26.63694	-26.19522	-27.03040	-25.29914	-26.22469	-25.86825	-25.51526	-26.65106	-24.86417	-25.41166	-25.55415	-26.09122	-26.88321	-24.47162	-27.31867	-26.61513	-26.80234	-28.24282	-26.13045	-26.60523	-27.34293	-27.09301	-27.33947	-27.71184	-27.18722	-26.44963	-27.95325	-25.76570	-26.23681	-26.90272	-27.03659	-27.96476	-25.45034	-27.70468	-27.04099	-27.44149	-27.19050	-27.66323
12500	2.1761	-25.63174	-25.31365	-26.22727	-24.91778	-25.91933	-25.62718	-26.64009	-26.20365	-27.03467	-25.30777	-26.22808	-25.87698	-25.52198	-26.65543	-24.87328	-25.42085	-25.55762	-26.09584	-26.88905	-24.47480	-27.32514	-26.62349	-26.80816	-28.24930	-26.14076	-26.61528	-27.34608	-27.10144	-27.34530	-27.71612	-27.19375	-26.45825	-27.95978	-25.77633	-26.24682	-26.91145	-27.04241	-27.97064	-25.45758	-27.71284	-27.04438	-27.44587	-27.20041	-27.67277
12750	2.1761	-25.63746	-25.31936	-26.23362	-24.92363	-25.92574	-25.63541	-26.64316	-26.21193	-27.03883	-25.31623	-26.23138	-25.88554	-25.52858	-26.65971	-24.88218	-25.42984	-25.56102	-26.10036	-26.89477	-24.47795	-27.33149	-26.63171	-26.81387	-28.25565	-26.15087	-26.62514	-27.34916	-27.10973	-27.35103	-27.72028	-27.20016	-26.46672	-27.96619	-25.78673	-26.25656	-26.92000	-27.04813	-27.97640	-25.46468	-27.72086	-27.04768	-27.45015	-27.21014	-27.68212
13000	2.1761	-25.64309	-25.32499	-26.23986	-24.92936	-25.93203	-25.64348	-26.64616	-26.22007	-27.04291	-25.32454	-26.23460	-25.89394	-25.53505	-26.66390	-24.89090	-25.43864	-25.56434	-26.10480	-26.90040	-24.48106	-27.33773	-26.63979	-26.81950	-28.26189	-26.16079	-26.63479	-27.35215	-27.11786	-27.35666	-27.72436	-27.20645	-26.47503	-27.97248	-25.79691	-26.26606	-26.92841	-27.05375	-27.98207	-25.47163	-27.72874	-27.05090	-27.45433	-27.21970	-27.69127
13250	2.1761	-25.64862	-25.33049	-26.24598	-24.93499	-25.93822	-25.65141	-26.64909	-26.22806	-27.04691	-25.33270	-26.23774	-25.90219	-25.54141	-26.66800	-24.89942	-25.44723	-25.56758	-26.10914	-26.90593	-24.48412	-27.34386	-26.64772	-26.82500	-28.26802	-26.17052	-26.64424	-27.35508	-27.12585	-27.36218	-27.72836	-27.21264	-26.48319	-27.97866	-25.80687	-26.27531	-26.93666	-27.05925	-27.98764	-25.47845	-27.73649	-27.05404	-27.45844	-27.22909	-27.70024
13500	2.1761	-25.65405	-25.33591	-26.25200	-24.94052	-25.94429	-25.65922	-26.65194	-26.23592	-27.05081	-25.34072	-26.24081	-25.91028	-25.54765	-26.67201	-24.90778	-25.45564	-25.57077	-26.11340	-26.91136	-24.48717	-27.34988	-26.65552	-26.83042	-28.27404	-26.18007	-26.65349	-27.35793	-27.13371	-27.36761	-27.73226	-27.21871	-26.49121	-27.98474	-25.81663	-26.28433	-26.94475	-27.06468	-27.99311	-25.48513	-27.74411	-27.05711	-27.46245	-27.23831	-27.70903
13750	2.1761	-25.65938	-25.34124	-26.25792	-24.94594	-25.95026	-25.66689	-26.65473	-26.24364	-27.05465	-25.34859	-26.24381	-25.91825	-25.55380	-26.67595	-24.91596	-25.46387	-25.57389	-26.11758	-26.91670	-24.49018	-27.35579	-26.66319	-26.83575	-28.27995	-26.18945	-26.66257	-27.36072	-27.14143	-27.37295	-27.73609	-27.22468	-26.49908	-27.99071	-25.82619	-26.29312	-26.95271	-27.07000	-27.99849	-25.49169	-27.75161	-27.06010	-27.46638	-27.24738	-27.71765
14000	2.1761	-25.66464	-25.34647	-26.26374	-24.95128	-25.95613	-25.67443	-26.65745	-26.25123	-27.05840	-25.35632	-26.24674	-25.92606	-25.55982	-26.67981	-24.92397	-25.47193	-25.57696	-26.12168	-26.92195	-24.49317	-27.36161	-26.67074	-26.84098	-28.28577	-26.19866	-26.67147	-27.36345	-27.14902	-27.37820	-27.73985	-27.23055	-26.50681	-27.99657	-25.83555	-26.30168	-26.96052	-27.07524	-28.00378	-25.49813	-27.75898	-27.06304	-27.47025	-27.25630	-27.72610
14250	2.1761	-25.66980	-25.35163	-26.26946	-24.95653	-25.96190	-25.68186	-26.66012	-26.25870	-27.06209	-25.36393	-26.24960	-25.93374	-25.56576	-26.68359	-24.93182	-25.47982	-25.57998	-26.12570	-26.92711	-24.49612	-27.36733	-26.67817	-26.84614	-28.29149	-26.20770	-26.68019	-27.36612	-27.15649	-27.38337	-27.74353	-27.23632	-26.51442	-28.00235	-25.84472	-26.31004	-26.96821	-27.08039	-28.00899	-25.50445	-27.76624	-27.06590	-27.47403	-27.26506	-27.73438
14500	2.1761	-25.67489	-25.35669	-26.27508	-24.96169	-25.96758	-25.68917	-26.66274	-26.26605	-27.06570	-25.37141	-26.25241	-25.94129	-25.57158	-26.68731	-24.93952	-25.48754	-25.58294	-26.12965	-26.93220	-24.49907	-27.37296	-26.68547	-26.85120	-28.29712	-26.21659	-26.68875	-27.36873	-27.16384	-27.38845	-27.74715	-27.24200	-26.52189	-28.00803	-25.85371	-26.31819	-26.97575	-27.08545	-28.01412	-25.51065	-27.77339	-27.06871	-27.47774	-27.27369	-27.74251
14750	2.1761	-25.67989	-25.36168	-26.28062	-24.96676	-25.97317	-25.69636	-26.66530	-26.27328	-27.06925	-25.37877	-26.25516	-25.94871	-25.57732	-26.69095	-24.94706	-25.49512	-25.58586	-26.13355	-26.93720	-24.50198	-27.37849	-26.69267	-26.85619	-28.30265	-26.22533	-26.69714	-27.37129	-27.17107	-27.39346	-27.75070	-27.24759	-26.52925	-28.01362	-25.86252	-26.32613	-26.98318	-27.09045	-28.01916	-25.51675	-27.78043	-27.07146	-27.48138	-27.28217	-27.75049
15000	2.1761	-25.68482	-25.36659	-26.28607	-24.97176	-25.97867	-25.70345	-26.66781	-26.28040	-27.07273	-25.38599	-26.25786	-25.95601	-25.58296	-26.69454	-24.95446	-25.50253	-25.58873	-26.13737	-26.94213	-24.50488	-27.38394	-26.69975	-26.86110	-28.30810	-26.23391	-26.70537	-27.37380	-27.17819	-27.39838	-27.75418	-27.25309	-26.53648	-28.01912	-25.87117	-26.33389	-26.99048	-27.09535	-28.02413	-25.52274	-27.78737	-27.07416	-27.48497	-27.29052	-27.75832
15250	2.1761	-25.68967	-25.37143	-26.29144	-24.97667	-25.98409	-25.71042	-26.67027	-26.28741	-27.07616	-25.39312	-26.26050	-25.96320	-25.58852	-26.69805	-24.96172	-25.50980	-25.59156	-26.14114	-26.94698	-24.50777	-27.38931	-26.70673	-26.86594	-28.31347	-26.24236	-26.71346	-27.37626	-27.18520	-27.40324	-27.75760	-27.25851	-26.54361	-28.02454	-25.87964	-26.34145	-26.99766	-27.10020	-28.02903	-25.52862	-27.79420	-27.07680	-27.48849	-27.29874	-27.76600
15500	2.1761	-25.69445	-25.37620	-26.29672	-24.98152	-25.98942	-25.71730	-26.67269	-26.29431	-27.07952	-25.40012	-26.26310	-25.97026	-25.59400	-26.70152	-24.96885	-25.51693	-25.59435	-26.14484	-26.95176	-24.51063	-27.39459	-26.71360	-26.87071	-28.31875	-26.25066	-26.72139	-27.37868	-27.19210	-27.40802	-27.76097	-27.26384	-26.55061	-28.02987	-25.88796	-26.34883	-27.00473	-27.10496	-28.03385	-25.53441	-27.80093	-27.07940	-27.49195	-27.30683	-27.77355
15750	2.1761	-25.69916	-25.38090	-26.30192	-24.98629	-25.99468	-25.72407	-26.67506	-26.30111	-27.08283	-25.40702	-26.26565	-25.97722	-25.59938	-26.70492	-24.97584	-25.52391	-25.59711	-26.14848	-26.95647	-24.51348	-27.39980	-26.72037	-26.87541	-28.32396	-26.25883	-26.72918	-27.38105	-27.19890	-27.41273	-27.76428	-27.26910	-26.55750	-28.03512	-25.89612	-26.35603	-27.01168	-27.10966	-28.03860	-25.54011	-27.80756	-27.08195	-27.49535	-27.31480	-27.78095
16000	2.1761	-25.70381	-25.38553	-26.30705	-24.99099	-25.99986	-25.73074	-26.67739	-26.30780	-27.08608	-25.41381	-26.26815	-25.98407	-25.60469	-26.70827	-24.98270	-25.53077	-25.59982	-26.15208	-26.96112	-24.51631	-27.40493	-26.72705	-26.88004	-28.32909	-26.26687	-26.73683	-27.38338	-27.20560	-27.41738	-27.76753	-27.27428	-26.56430	-28.04030	-25.90413	-26.36307	-27.01853	-27.11429	-28.04328	-25.54570	-27.81410	-27.08445	-27.49870	-27.32265	-27.78823
16250	2.1761	-25.70839	-25.39009	-26.31211	-24.99562	-26.00496	-25.73732	-26.67968	-26.31441	-27.08928	-25.42050	-26.27061	-25.99080	-25.60992	-26.71156	-24.98945	-25.53749	-25.60251	-26.15561	-26.96570	-24.51913	-27.40998	-26.73363	-26.88460	-28.33414	-26.27478	-26.74435	-27.38567	-27.21220	-27.42196	-27.77073	-27.27938	-26.57099	-28.04541	-25.91199	-26.36994	-27.02527	-27.11885	-28.04790	-25.55121	-27.82055	-27.08691	-27.50199	-27.33038	-27.79538
16500	2.1761	-25.71291	-25.39459	-26.31709	-25.00019	-26.00999	-25.74381	-26.68194	-26.32091	-27.09244	-25.42709	-26.27303	-25.99745	-25.61507	-26.71481	-24.99607	-25.54409	-25.60516	-26.15910	-26.97022	-24.52194	-27.41496	-26.74011	-26.88910	-28.33912	-26.28256	-26.75173	-27.38793	-27.21870	-27.42647	-27.77388	-27.28441	-26.57758	-28.05044	-25.91971	-26.37664	-27.03191	-27.12336	-28.05245	-25.55664	-27.82691	-27.08933	-27.50524	-27.33800	-27.80240
16750	2.1761	-25.71736	-25.39903	-26.32200	-25.00469	-26.01495	-25.75020	-26.68416	-26.32732	-27.09554	-25.43358	-26.27542	-26.00399	-25.62016	-26.71800	-25.00258	-25.55057	-25.60778	-26.16254	-26.97467	-24.52473	-27.41988	-26.74651	-26.89354	-28.34403	-26.29023	-26.75898	-27.39015	-27.22511	-27.43093	-27.77699	-27.28937	-26.58407	-28.05540	-25.92728	-26.38320	-27.03845	-27.12780	-28.05694	-25.56198	-27.83318	-27.09171	-27.50844	-27.34551	-27.80931
17000	2.1761	-25.72176	-25.40342	-26.32685	-25.00914	-26.01985	-25.75651	-26.68634	-26.33365	-27.09860	-25.43998	-26.27776	-26.01044	-25.62517	-26.72115	-25.00898	-25.55692	-25.61038	-26.16593	-26.97907	-24.52751	-27.42472	-26.75282	-26.89793	-28.34888	-26.29778	-26.76611	-27.39233	-27.23144	-27.43532	-27.78004	-27.29427	-26.59047	-28.06030	-25.93473	-26.38959	-27.04490	-27.13218	-28.06137	-25.56724	-27.83937	-27.09406	-27.51159	-27.35291	-27.81609
17250	2.1761	-25.72609	-25.40775	-26.33163	-25.01352	-26.02468	-25.76274	-26.68849	-26.33988	-27.10161	-25.44629	-26.28007	-26.01679	-25.63011	-26.72425	-25.01526	-25.56316	-25.61294	-26.16928	-26.98341	-24.53027	-27.42950	-26.75905	-26.90226	-28.35366	-26.30521	-26.77312	-27.39448	-27.23767	-27.43966	-27.78305	-27.29910	-26.59678	-28.06512	-25.94204	-26.39585	-27.05125	-27.13651	-28.06574	-25.57241	-27.84548	-27.09637	-27.51468	-27.36021	-27.82276
17500	2.1761	-25.73038	-25.41202	-26.33634	-25.01785	-26.02944	-25.76888	-26.69061	-26.34603	-27.10458	-25.45250	-26.28235	-26.02304	-25.63499	-26.72731	-25.02144	-25.56930	-25.61548	-26.17258	-26.98769	-24.53303	-27.43421	-26.76519	-26.90653	-28.35837	-26.31253	-26.78001	-27.39661	-27.24383	-27.44394	-27.78602	-27.30386	-26.60299	-28.06988	-25.94923	-26.40196	-27.05751	-27.14078	-28.07006	-25.57752	-27.85151	-27.09865	-27.51775	-27.36740	-27.82933
17750	2.1761	-25.73460	-25.41624	-26.34099	-25.02211	-26.03414	-25.77494	-26.69270	-26.35210	-27.10750	-25.45864	-26.28459	-26.02922	-25.63980	-26.73033	-25.02753	-25.57532	-25.61799	-26.17584	-26.99191	-24.53577	-27.43887	-26.77125	-26.91075	-28.36303	-26.31975	-26.78679	-27.39870	-27.24989	-27.44817	-27.78895	-27.30856	-26.60913	-28.07459	-25.95629	-26.40794	-27.06368	-27.14500	-28.07432	-25.58255	-27.85746	-27.10089	-27.52076	-27.37450	-27.83578
18000	2.1761	-25.73878	-25.42038	-26.34559	-25.02633	-26.03878	-25.78091	-26.69473	-26.35809	-27.11039	-25.46467	-26.28679	-26.03530	-25.64456	-26.73331	-25.03346	-25.58124	-25.62038	-26.17907	-26.99609	-24.53790	-27.44346	-26.77722	-26.91489	-28.36762	-26.32685	-26.79345	-27.40072	-27.25588	-27.45234	-27.79184	-27.31320	-26.61516	-28.07923	-25.96322	-26.41378	-27.06977	-27.14915	-28.07852	-25.58756	-27.86333	-27.10309	-27.52374	-27.38150	-27.84212
18250	2.1761	-25.74290	-25.42448	-26.35013	-25.03049	-26.04337	-25.78680	-26.69672	-26.36401	-27.11324	-25.47061	-26.28896	-26.04130	-25.64925	-26.73625	-25.03929	-25.58706	-25.62272	-26.18227	-27.00021	-24.53992	-27.44800	-26.78311	-26.91899	-28.37216	-26.33385	-26.80001	-27.40271	-27.26180	-27.45647	-27.79469	-27.31779	-26.62110	-28.08382	-25.97004	-26.41949	-27.07577	-27.15324	-28.08267	-25.59250	-27.86913	-27.10526	-27.52669	-27.38840	-27.84837
18500	2.1761	-25.74697	-25.42852	-26.35461	-25.03460	-26.04791	-25.79262	-26.69868	-26.36984	-27.11605	-25.47648	-26.29110	-26.04723	-25.65389	-26.73915	-25.04502	-25.59279	-25.62505	-26.18542	-27.00428	-24.54196	-27.45249	-26.78892	-26.92303	-28.37665	-26.34075	-26.80646	-27.40467	-27.26763	-27.46054	-27.79750	-27.32233	-26.62697	-28.08835	-25.97675	-26.42507	-27.08170	-27.15729	-28.08677	-25.59738	-27.87486	-27.10740	-27.52958	-27.39522	-27.85451
18750	2.1761	-25.75100	-25.43252	-26.35904	-25.03865	-26.05238	-25.79836	-26.70062	-26.37560	-27.11882	-25.48226	-26.29321	-26.05307	-25.65847	-26.74202	-25.05066	-25.59842	-25.62735	-26.18854	-27.00831	-24.54399	-27.45692	-26.79467	-26.92703	-28.38107	-26.34755	-26.81281	-27.40661	-27.27339	-27.46456	-27.80027	-27.32680	-26.63275	-28.09282	-25.98334	-26.43054	-27.08754	-27.16128	-28.09082	-25.60219	-27.88052	-27.10951	-27.53245	-27.40194	-27.86056
19000	2.1761	-25.75497	-25.43647	-26.36342	-25.04266	-26.05680	-25.80403	-26.70253	-26.38129	-27.12156	-25.48797	-26.29529	-26.05884	-25.66300	-26.74485	-25.05622	-25.60396	-25.62962	-26.19163	-27.01228	-24.54603	-27.46129	-26.80034	-26.93098	-28.38545	-26.35426	-26.81907	-27.40852	-27.27908	-27.46854	-27.80301	-27.33122	-26.63846	-28.09725	-25.98983	-26.43589	-27.09331	-27.16523	-28.09483	-25.60694	-27.88611	-27.11159	-27.53528	-27.40858	-27.86652
19250	2.1761	-25.75890	-25.44038	-26.36774	-25.04662	-26.06117	-25.80963	-26.70441	-26.38691	-27.12427	-25.49360	-26.29735	-26.06453	-25.66747	-26.74764	-25.06169	-25.60940	-25.63188	-26.19468	-27.01621	-24.54806	-27.46561	-26.80594	-26.93489	-28.38977	-26.36088	-26.82522	-27.41041	-27.28470	-27.47247	-27.80572	-27.33559	-26.64409	-28.10162	-25.99621	-26.44113	-27.09899	-27.16914	-28.09878	-25.61162	-27.89164	-27.11365	-27.53807	-27.41513	-27.87238
19500	2.1761	-25.76279	-25.44423	-26.37201	-25.05054	-26.06549	-25.81517	-26.70628	-26.39246	-27.12694	-25.49916	-26.29939	-26.07015	-25.67188	-26.75040	-25.06707	-25.61476	-25.63412	-26.19769	-27.02010	-24.55010	-27.46988	-26.81147	-26.93874	-28.39404	-26.36740	-26.83128	-27.41227	-27.29025	-27.47635	-27.80839	-27.33991	-26.64965	-28.10593	-26.00249	-26.44625	-27.10461	-27.17300	-28.10269	-25.61624	-27.89710	-27.11569	-27.54084	-27.42160	-27.87815
19750	2.1761	-25.76663	-25.44805	-26.37623	-25.05442	-26.06976	-25.82063	-26.70812	-26.39795	-27.12958	-25.50465	-26.30140	-26.07569	-25.67625	-26.75313	-25.07237	-25.62003	-25.63633	-26.20067	-27.02394	-24.55215	-27.47410	-26.81694	-26.94256	-28.39826	-26.37384	-26.83724	-27.41411	-27.29574	-27.48020	-27.81103	-27.34418	-26.65514	-28.11020	-26.00867	-26.45127	-27.11016	-27.17682	-28.10655	-25.62081	-27.90249	-27.11770	-27.54357	-27.42798	-27.88384
20000	2.1761	-25.77043	-25.45182	-26.38040	-25.05824	-26.07398	-25.82604	-26.70994	-26.40336	-27.13219	-25.51008	-26.30338	-26.08117	-25.68057	-26.75583	-25.07759	-25.62522	-25.63853	-26.20363	-27.02774	-24.55419	-27.47828	-26.82234	-26.94633	-28.40244	-26.38019	-26.84312	-27.41593	-27.30115	-27.48399	-27.81364	-27.34840	-26.66057	-28.11442	-26.01475	-26.45619	-27.11564	-27.18059	-28.11037	-25.62532	-27.90783	-27.11968	-27.54627	-27.43429	-27.88944
20250	2.1761	-25.77419	-25.45556	-26.38453	-25.06204	-26.07815	-25.83138	-26.71174	-26.40872	-27.13478	-25.51543	-26.30535	-26.08658	-25.68484	-26.75850	-25.08273	-25.63033	-25.64072	-26.20655	-27.03150	-24.55624	-27.48241	-26.82768	-26.95007	-28.40656	-26.38646	-26.84891	-27.41773	-27.30651	-27.48775	-27.81622	-27.35257	-26.66592	-28.11860	-26.02074	-26.46101	-27.12105	-27.18433	-28.11415	-25.62977	-27.91310	-27.12165	-27.54894	-27.44052	-27.89496
20500	2.1761	-25.77790	-25.45925	-26.38861	-25.06578	-26.08228	-25.83665	-26.71352	-26.41401	-27.13733	-25.52072	-26.30730	-26.09192	-25.68906	-26.76114	-25.08780	-25.63536	-25.64288	-26.20944	-27.03521	-24.55828	-27.48649	-26.83296	-26.95376	-28.41064	-26.39265	-26.85462	-27.41951	-27.31180	-27.49147	-27.81878	-27.35670	-26.67121	-28.12272	-26.02664	-26.46573	-27.12639	-27.18802	-28.11788	-25.63417	-27.91832	-27.12360	-27.55158	-27.44668	-27.90040
20750	2.1761	-25.78158	-25.46291	-26.39265	-25.06948	-26.08636	-25.84187	-26.71528	-26.41924	-27.13985	-25.52595	-26.30922	-26.09720	-25.69323	-26.76375	-25.09280	-25.64032	-25.64503	-26.21230	-27.03889	-24.56033	-27.49052	-26.83818	-26.95742	-28.41468	-26.39875	-26.86024	-27.42127	-27.31703	-27.49515	-27.82130	-27.36078	-26.67644	-28.12681	-26.03245	-26.47035	-27.13167	-27.19167	-28.12158	-25.63851	-27.92348	-27.12552	-27.55418	-27.45276	-27.90576
21000	2.1761	-25.78522	-25.46652	-26.39664	-25.07315	-26.09040	-25.84703	-26.71702	-26.42442	-27.14235	-25.53111	-26.31113	-26.10241	-25.69735	-26.76634	-25.09772	-25.64520	-25.64716	-26.21513	-27.04253	-24.56238	-27.49451	-26.84333	-26.96103	-28.41867	-26.40478	-26.86578	-27.42301	-27.32221	-27.49879	-27.82380	-27.36482	-26.68160	-28.13084	-26.03817	-26.47489	-27.13688	-27.19529	-28.12523	-25.64280	-27.92858	-27.12743	-27.55677	-27.45877	-27.91105
21250	2.1761	-25.78882	-25.47010	-26.40059	-25.07679	-26.09439	-25.85213	-26.71874	-26.42953	-27.14482	-25.53621	-26.31302	-26.10757	-25.70144	-26.76889	-25.10258	-25.65001	-25.64928	-26.21794	-27.04613	-24.56444	-27.49847	-26.84844	-26.96461	-28.42262	-26.41073	-26.87125	-27.42474	-27.32732	-27.50239	-27.82627	-27.36881	-26.68670	-28.13484	-26.04381	-26.47934	-27.14203	-27.19886	-28.12885	-25.64705	-27.93362	-27.12931	-27.55933	-27.46471	-27.91626
21500	2.1761	-25.79239	-25.47364	-26.40450	-25.08038	-26.09835	-25.85718	-26.72045	-26.43459	-27.14726	-25.54125	-26.31488	-26.11266	-25.70548	-26.77142	-25.10737	-25.65475	-25.65138	-26.22072	-27.04970	-24.56649	-27.50237	-26.85348	-26.96815	-28.42653	-26.41661	-26.87664	-27.42644	-27.33238	-27.50595	-27.82871	-27.37277	-26.69174	-28.13879	-26.04936	-26.48370	-27.14713	-27.20241	-28.13243	-25.65124	-27.93861	-27.13118	-27.56186	-27.47058	-27.92140
21750	2.1761	-25.79592	-25.47715	-26.40837	-25.08394	-26.10226	-25.86217	-26.72214	-26.43959	-27.14968	-25.54624	-26.31674	-26.11770	-25.70948	-26.77393	-25.11209	-25.65942	-25.65347	-26.22347	-27.05323	-24.56854	-27.50624	-26.85847	-26.97166	-28.43040	-26.42242	-26.88195	-27.42813	-27.33738	-27.50948	-27.83113	-27.37668	-26.69673	-28.14271	-26.05483	-26.48799	-27.15216	-27.20591	-28.13597	-25.65538	-27.94355	-27.13304	-27.56436	-27.47638	-27.92646
22000	2.1761	-25.79941	-25.48062	-26.41220	-25.08746	-26.10613	-25.86710	-26.72382	-26.44454	-27.15208	-25.55117	-26.31857	-26.12267	-25.71343	-26.77641	-25.11675	-25.66403	-25.65554	-26.22620	-27.05672	-24.57060	-27.51007	-26.86341	-26.97513	-28.43423	-26.42815	-26.88719	-27.42981	-27.34233	-27.51297	-27.83353	-27.38055	-26.70166	-28.14658	-26.06023	-26.49219	-27.15714	-27.20939	-28.13947	-25.65948	-27.94844	-27.13487	-27.56684	-27.48212	-27.93146


10000	2.2430	-25.56763	-25.24933	-26.15602	-24.85132	-25.84747	-25.53571	-26.60329	-26.11120	-26.98643	-25.21292	-26.18825	-25.78091	-25.44770	-26.60574	-24.77136	-25.31779	-25.51453	-26.04283	-26.82494	-24.42370	-27.25390	-26.53201	-26.74384	-28.17805	-26.02731	-26.50364	-27.30929	-27.00899	-27.28119	-27.66788	-27.12189	-26.36341	-27.88792	-25.65811	-26.13314	-26.81537	-26.97809	-27.90622	-25.37492	-27.62374	-27.00455	-27.39617	-27.09189	-27.56693
10250	2.2430	-25.57462	-25.25633	-26.16378	-24.85852	-25.85530	-25.54567	-26.60733	-26.12127	-26.99173	-25.22329	-26.19259	-25.79140	-25.45580	-26.61117	-24.78258	-25.32915	-25.51880	-26.04849	-26.83193	-24.42694	-27.26166	-26.54197	-26.75084	-28.18582	-26.03976	-26.51592	-27.31332	-27.01906	-27.28818	-27.67318	-27.12973	-26.37378	-27.89575	-25.67118	-26.14580	-26.82587	-26.98510	-27.91325	-25.38371	-27.63343	-27.00889	-27.40161	-27.10374	-27.57853
10500	2.2430	-25.58145	-25.26317	-26.17137	-24.86555	-25.86296	-25.55543	-26.61125	-26.13113	-26.99688	-25.23342	-26.19678	-25.80166	-25.46371	-26.61645	-24.79350	-25.34021	-25.52291	-26.05400	-26.83876	-24.43009	-27.26925	-26.55173	-26.75768	-28.19341	-26.05192	-26.52790	-27.31724	-27.02892	-27.29502	-27.67833	-27.13738	-26.38391	-27.90340	-25.68392	-26.15810	-26.83613	-26.99194	-27.92013	-25.39228	-27.64293	-27.01308	-27.40689	-27.11534	-27.58986
10750	2.2430	-25.58814	-25.26986	-26.17879	-24.87241	-25.87044	-25.56499	-26.61502	-26.14077	-27.00191	-25.24333	-26.20083	-25.81170	-25.47143	-26.62159	-24.80415	-25.35100	-25.52689	-26.05936	-26.84545	-24.43317	-27.27667	-26.56129	-26.76437	-28.20083	-26.06381	-26.53960	-27.32101	-27.03856	-27.30171	-27.68335	-27.14486	-26.39382	-27.91089	-25.69635	-26.17005	-26.84616	-26.99863	-27.92685	-25.40063	-27.65222	-27.01713	-27.41203	-27.12669	-27.60092
11000	2.2430	-25.59469	-25.27640	-26.18606	-24.87911	-25.87777	-25.57434	-26.61868	-26.15022	-27.00678	-25.25303	-26.20475	-25.82151	-25.47899	-26.62659	-24.81454	-25.36151	-25.53075	-26.06457	-26.85200	-24.43619	-27.28393	-26.57065	-26.77091	-28.20809	-26.07544	-26.55103	-27.32467	-27.04801	-27.30825	-27.68823	-27.15219	-26.40352	-27.91822	-25.70847	-26.18167	-26.85598	-27.00517	-27.93344	-25.40879	-27.66134	-27.02105	-27.41703	-27.13780	-27.61173
11250	2.2430	-25.60110	-25.28281	-26.19317	-24.88566	-25.88494	-25.58352	-26.62223	-26.15948	-27.01154	-25.26253	-26.20855	-25.83113	-25.48640	-26.63146	-24.82467	-25.37176	-25.53448	-26.06966	-26.85841	-24.43914	-27.29104	-26.57983	-26.77732	-28.21520	-26.08682	-26.56219	-27.32822	-27.05727	-27.31466	-27.69299	-27.15936	-26.41302	-27.92539	-25.72032	-26.19296	-26.86559	-27.01157	-27.93989	-25.41677	-27.67027	-27.02485	-27.42189	-27.14870	-27.62230
11500	2.2430	-25.60737	-25.28907	-26.20013	-24.89207	-25.89197	-25.59251	-26.62567	-26.16855	-27.01618	-25.27182	-26.21224	-25.84053	-25.49363	-26.63620	-24.83455	-25.38176	-25.53811	-26.07462	-26.86468	-24.44204	-27.29800	-26.58881	-26.78358	-28.22216	-26.09796	-26.57309	-27.33166	-27.06634	-27.32094	-27.69762	-27.16639	-26.42231	-27.93242	-25.73187	-26.20395	-26.87500	-27.01784	-27.94621	-25.42455	-27.67903	-27.02853	-27.42664	-27.15937	-27.63262
11750	2.2430	-25.61353	-25.29521	-26.20695	-24.89834	-25.89885	-25.60133	-26.62900	-26.17744	-27.02069	-25.28094	-26.21581	-25.84975	-25.50073	-26.64083	-24.84420	-25.39152	-25.54163	-26.07946	-26.87084	-24.44490	-27.30483	-26.59764	-26.78972	-28.22899	-26.10887	-26.58376	-27.33500	-27.07523	-27.32709	-27.70214	-27.17327	-26.43143	-27.93930	-25.74317	-26.21462	-26.88421	-27.02397	-27.95241	-25.43217	-27.68763	-27.03211	-27.43127	-27.16983	-27.64272
12000	2.2430	-25.61956	-25.30123	-26.21364	-24.90448	-25.90561	-25.60998	-26.63225	-26.18616	-27.02510	-25.28987	-26.21928	-25.85878	-25.50767	-26.64534	-24.85363	-25.40104	-25.54506	-26.08419	-26.87687	-24.44772	-27.31151	-26.60629	-26.79574	-28.23567	-26.11955	-26.59418	-27.33824	-27.08395	-27.33312	-27.70655	-27.18003	-26.44035	-27.94605	-25.75420	-26.22501	-26.89324	-27.02999	-27.95849	-25.43961	-27.69607	-27.03558	-27.43578	-27.18010	-27.65259
12250	2.2430	-25.62547	-25.30713	-26.22020	-24.91049	-25.91222	-25.61848	-26.63539	-26.19472	-27.02940	-25.29862	-26.22265	-25.86762	-25.51449	-26.64975	-24.86283	-25.41034	-25.54841	-26.08881	-26.88278	-24.45051	-27.31807	-26.61479	-26.80164	-28.24223	-26.13002	-26.60438	-27.34138	-27.09251	-27.33904	-27.71085	-27.18664	-26.44911	-27.95267	-25.76498	-26.23511	-26.90209	-27.03589	-27.96446	-25.44690	-27.70435	-27.03895	-27.44018	-27.19016	-27.66225
12500	2.2430	-25.63128	-25.31291	-26.22663	-24.91639	-25.91871	-25.62681	-26.63845	-26.20311	-27.03362	-25.30721	-26.22593	-25.87630	-25.52116	-26.65405	-24.87183	-25.41942	-25.55167	-26.09333	-26.88859	-24.45327	-27.32451	-26.62312	-26.80742	-28.24867	-26.14028	-26.61435	-27.34445	-27.10090	-27.34485	-27.71506	-27.19313	-26.45769	-27.95916	-25.77552	-26.24493	-26.91077	-27.04167	-27.97031	-25.45403	-27.71249	-27.04223	-27.44449	-27.20004	-27.67170
12750	2.2430	-25.63698	-25.31858	-26.23295	-24.92217	-25.92508	-25.63501	-26.64144	-26.21136	-27.03772	-25.31563	-26.22912	-25.88480	-25.52771	-26.65826	-24.88062	-25.42829	-25.55486	-26.09775	-26.89429	-24.45600	-27.33082	-26.63131	-26.81309	-28.25498	-26.15034	-26.62412	-27.34743	-27.10915	-27.35055	-27.71916	-27.19950	-26.46611	-27.96553	-25.78582	-26.25449	-26.91927	-27.04734	-27.97606	-25.46102	-27.72048	-27.04542	-27.44870	-27.20974	-27.68096
13000	2.2430	-25.64258	-25.32417	-26.23914	-24.92784	-25.93133	-25.64305	-26.64434	-26.21945	-27.04174	-25.32389	-26.23224	-25.89315	-25.53414	-26.66237	-24.88922	-25.43696	-25.55798	-26.10209	-26.89989	-24.45871	-27.33702	-26.63936	-26.81868	-28.26117	-26.16020	-26.63367	-27.35034	-27.11724	-27.35615	-27.72319	-27.20575	-26.47438	-27.97178	-25.79591	-26.26379	-26.92762	-27.05293	-27.98170	-25.46786	-27.72833	-27.04854	-27.45281	-27.21927	-27.69002
13250	2.2430	-25.64808	-25.32963	-26.24522	-24.93340	-25.93748	-25.65096	-26.64718	-26.22740	-27.04567	-25.33200	-26.23527	-25.90134	-25.54045	-26.66641	-24.89763	-25.44542	-25.56103	-26.10633	-26.90539	-24.46139	-27.34310	-26.64726	-26.82414	-28.26726	-26.16988	-26.64303	-27.35317	-27.12519	-27.36164	-27.72712	-27.21190	-26.48249	-27.97792	-25.80577	-26.27284	-26.93581	-27.05839	-27.98725	-25.47456	-27.73606	-27.05157	-27.45684	-27.22862	-27.69888
13500	2.2430	-25.65348	-25.33501	-26.25120	-24.93886	-25.94351	-25.65873	-26.64994	-26.23521	-27.04952	-25.33997	-26.23823	-25.90938	-25.54664	-26.67034	-24.90586	-25.45370	-25.56402	-26.11049	-26.91079	-24.46407	-27.34907	-26.65503	-26.82952	-28.27323	-26.17937	-26.65219	-27.35593	-27.13300	-27.36705	-27.73096	-27.21793	-26.49046	-27.98395	-25.81542	-26.28165	-26.94385	-27.06377	-27.99270	-25.48114	-27.74365	-27.05452	-27.46078	-27.23781	-27.70757
13750	2.2430	-25.65879	-25.34029	-26.25707	-24.94422	-25.94943	-25.66636	-26.65263	-26.24289	-27.05328	-25.34779	-26.24111	-25.91728	-25.55273	-26.67421	-24.91391	-25.46180	-25.56696	-26.11457	-26.91610	-24.46672	-27.35495	-26.66267	-26.83480	-28.27910	-26.18869	-26.66116	-27.35863	-27.14068	-27.37236	-27.73473	-27.22386	-26.49828	-27.98988	-25.82487	-26.29023	-26.95175	-27.06906	-27.99806	-25.48759	-27.75112	-27.05741	-27.46464	-27.24684	-27.71608
14000	2.2430	-25.66401	-25.34549	-26.26284	-24.94949	-25.95526	-25.67388	-26.65527	-26.25044	-27.05698	-25.35547	-26.24394	-25.92503	-25.55870	-26.67800	-24.92179	-25.46972	-25.56984	-26.11858	-26.92132	-24.46936	-27.36072	-26.67018	-26.84000	-28.28487	-26.19784	-26.66995	-27.36126	-27.14823	-27.37758	-27.73843	-27.22968	-26.50596	-27.99570	-25.83411	-26.29857	-26.95950	-27.07425	-28.00333	-25.49391	-27.75846	-27.06024	-27.46843	-27.25571	-27.72442
14250	2.2430	-25.66915	-25.35060	-26.26851	-24.95467	-25.96099	-25.68127	-26.65785	-26.25786	-27.06060	-25.36303	-26.24669	-25.93265	-25.56459	-26.68171	-24.92951	-25.47746	-25.57268	-26.12251	-26.92646	-24.47199	-27.36639	-26.67757	-26.84511	-28.29055	-26.20683	-26.67857	-27.36384	-27.15565	-27.38271	-27.74205	-27.23541	-26.51352	-28.00143	-25.84317	-26.30670	-26.96712	-27.07936	-28.00852	-25.50012	-27.76569	-27.06299	-27.47214	-27.26444	-27.73260
14500	2.2430	-25.67420	-25.35562	-26.27409	-24.95977	-25.96662	-25.68854	-26.66037	-26.26516	-27.06415	-25.37045	-26.24940	-25.94013	-25.57036	-26.68535	-24.93708	-25.48504	-25.57547	-26.12637	-26.93151	-24.47461	-27.37197	-26.68485	-26.85013	-28.29613	-26.21565	-26.68701	-27.36637	-27.16295	-27.38777	-27.74560	-27.24104	-26.52094	-28.00707	-25.85204	-26.31462	-26.97460	-27.08438	-28.01362	-25.50621	-27.77281	-27.06569	-27.47578	-27.27302	-27.74061
14750	2.2430	-25.67918	-25.36057	-26.27958	-24.96477	-25.97217	-25.69570	-26.66284	-26.27234	-27.06764	-25.37775	-26.25204	-25.94749	-25.57604	-26.68892	-24.94448	-25.49247	-25.57821	-26.13017	-26.93649	-24.47722	-27.37745	-26.69200	-26.85508	-28.30161	-26.22433	-26.69529	-27.36884	-27.17013	-27.39274	-27.74908	-27.24659	-26.52824	-28.01261	-25.86073	-26.32233	-26.98196	-27.08934	-28.01864	-25.51220	-27.77981	-27.06834	-27.47935	-27.28146	-27.74847
15000	2.2430	-25.68407	-25.36544	-26.28498	-24.96971	-25.97762	-25.70275	-26.66527	-26.27940	-27.07106	-25.38492	-26.25463	-25.95472	-25.58163	-26.69243	-24.95175	-25.49973	-25.58091	-26.13390	-26.94138	-24.47982	-27.38286	-26.69905	-26.85995	-28.30701	-26.23285	-26.70341	-27.37126	-27.17719	-27.39764	-27.75251	-27.25204	-26.53541	-28.01807	-25.86925	-26.32984	-26.98919	-27.09420	-28.02358	-25.51808	-27.78671	-27.07093	-27.48287	-27.28977	-27.75617
15250	2.2430	-25.68889	-25.37024	-26.29030	-24.97456	-25.98299	-25.70968	-26.66764	-26.28636	-27.07442	-25.39199	-26.25717	-25.96184	-25.58714	-26.69588	-24.95887	-25.50685	-25.58358	-26.13758	-26.94620	-24.48241	-27.38817	-26.70599	-26.86475	-28.31233	-26.24122	-26.71137	-27.37363	-27.18415	-27.40246	-27.75587	-27.25741	-26.54248	-28.02343	-25.87760	-26.33715	-26.99630	-27.09900	-28.02845	-25.52385	-27.79351	-27.07347	-27.48631	-27.29794	-27.76373
15500	2.2430	-25.69364	-25.37496	-26.29553	-24.97934	-25.98827	-25.71652	-26.66997	-26.29321	-27.07772	-25.39893	-26.25966	-25.96884	-25.59256	-26.69927	-24.96585	-25.51382	-25.58622	-26.14119	-26.95095	-24.48499	-27.39340	-26.71283	-26.86947	-28.31756	-26.24946	-26.71918	-27.37596	-27.19100	-27.40721	-27.75917	-27.26269	-26.54942	-28.02872	-25.88578	-26.34428	-27.00330	-27.10372	-28.03325	-25.52953	-27.80020	-27.07596	-27.48971	-27.30599	-27.77115
15750	2.2430	-25.69832	-25.37962	-26.30068	-24.98404	-25.99348	-25.72325	-26.67225	-26.29995	-27.08097	-25.40577	-26.26211	-25.97572	-25.59789	-26.70260	-24.97270	-25.52064	-25.58881	-26.14475	-26.95563	-24.48757	-27.39856	-26.71956	-26.87413	-28.32271	-26.25755	-26.72684	-27.37825	-27.19774	-27.41189	-27.76242	-27.26790	-26.55626	-28.03392	-25.89381	-26.35123	-27.01018	-27.10838	-28.03797	-25.53512	-27.80680	-27.07841	-27.49304	-27.31390	-27.77843
16000	2.2430	-25.70294	-25.38421	-26.30576	-24.98868	-25.99861	-25.72989	-26.67450	-26.30659	-27.08416	-25.41250	-26.26451	-25.98249	-25.60314	-26.70588	-24.97942	-25.52734	-25.59138	-26.14826	-26.96025	-24.49015	-27.40363	-26.72619	-26.87872	-28.32779	-26.26552	-26.73437	-27.38049	-27.20438	-27.41650	-27.76561	-27.27303	-26.56299	-28.03906	-25.90168	-26.35800	-27.01696	-27.11297	-28.04263	-25.54061	-27.81330	-27.08081	-27.49632	-27.32171	-27.78557
16250	2.2430	-25.70749	-25.38873	-26.31076	-24.99325	-26.00366	-25.73643	-26.67671	-26.31314	-27.08730	-25.41913	-26.26688	-25.98916	-25.60831	-26.70911	-24.98602	-25.53390	-25.59392	-26.15171	-26.96480	-24.49271	-27.40863	-26.73273	-26.88324	-28.33279	-26.27335	-26.74175	-27.38270	-27.21093	-27.42105	-27.76875	-27.27808	-26.56962	-28.04411	-25.90940	-26.36461	-27.02363	-27.11749	-28.04722	-25.54601	-27.81972	-27.08317	-27.49954	-27.32939	-27.79259
16500	2.2430	-25.71197	-25.39319	-26.31569	-24.99776	-26.00865	-25.74287	-26.67888	-26.31959	-27.09039	-25.42566	-26.26920	-25.99573	-25.61341	-26.71229	-24.99250	-25.54033	-25.59643	-26.15512	-26.96928	-24.49528	-27.41356	-26.73918	-26.88770	-28.33772	-26.28106	-26.74900	-27.38487	-27.21738	-27.42554	-27.77184	-27.28307	-26.57614	-28.04909	-25.91698	-26.37104	-27.03019	-27.12195	-28.05175	-25.55133	-27.82604	-27.08550	-27.50272	-27.33695	-27.79948
16750	2.2430	-25.71639	-25.39759	-26.32055	-25.00220	-26.01355	-25.74923	-26.68102	-26.32594	-27.09344	-25.43209	-26.27149	-26.00219	-25.61844	-26.71542	-24.99886	-25.54664	-25.59891	-26.15847	-26.97370	-24.49783	-27.41842	-26.74553	-26.89210	-28.34258	-26.28865	-26.75612	-27.38701	-27.22373	-27.42996	-27.77489	-27.28797	-26.58257	-28.05400	-25.92442	-26.37733	-27.03666	-27.12635	-28.05621	-25.55656	-27.83227	-27.08779	-27.50585	-27.34441	-27.80624
17000	2.2430	-25.72076	-25.40194	-26.32534	-25.00658	-26.01840	-25.75549	-26.68312	-26.33221	-27.09644	-25.43842	-26.27374	-26.00857	-25.62339	-26.71850	-25.00511	-25.55283	-25.60137	-26.16179	-26.97807	-24.50039	-27.42321	-26.75180	-26.89645	-28.34737	-26.29612	-26.76312	-27.38912	-27.23000	-27.43432	-27.77788	-27.29282	-26.58891	-28.05885	-25.93172	-26.38345	-27.04303	-27.13070	-28.06061	-25.56171	-27.83842	-27.09004	-27.50894	-27.35176	-27.81289
17250	2.2430	-25.72506	-25.40622	-26.33006	-25.01090	-26.02318	-25.76168	-26.68520	-26.33838	-27.09939	-25.44466	-26.27596	-26.01484	-25.62828	-26.72153	-25.01124	-25.55890	-25.60381	-26.16506	-26.98237	-24.50293	-27.42794	-26.75798	-26.90073	-28.35210	-26.30347	-26.76999	-27.39119	-27.23618	-27.43863	-27.78084	-27.29760	-26.59515	-28.06363	-25.93888	-26.38943	-27.04930	-27.13498	-28.06496	-25.56678	-27.84449	-27.09226	-27.51197	-27.35900	-27.81942
17500	2.2430	-25.72931	-25.41045	-26.33472	-25.01517	-26.02789	-25.76777	-26.68724	-26.34448	-27.10230	-25.45081	-26.27814	-26.02102	-25.63310	-26.72453	-25.01727	-25.56486	-25.60622	-26.16829	-26.98662	-24.50548	-27.43260	-26.76408	-26.90496	-28.35676	-26.31072	-26.77674	-27.39323	-27.24227	-27.44288	-27.78375	-27.30231	-26.60130	-28.06833	-25.94592	-26.39527	-27.05548	-27.13921	-28.06924	-25.57178	-27.85048	-27.09444	-27.51497	-27.36614	-27.82584
17750	2.2430	-25.73351	-25.41463	-26.33932	-25.01938	-26.03254	-25.77379	-26.68925	-26.35049	-27.10517	-25.45688	-26.28030	-26.02711	-25.63785	-26.72749	-25.02320	-25.57071	-25.60861	-26.17147	-26.99082	-24.50802	-27.43720	-26.77010	-26.90914	-28.36135	-26.31785	-26.78337	-27.39525	-27.24828	-27.44707	-27.78662	-27.30696	-26.60737	-28.07298	-25.95283	-26.40096	-27.06158	-27.14339	-28.07347	-25.57671	-27.85639	-27.09660	-27.51792	-27.37318	-27.83214
18000	2.2430	-25.73765	-25.41873	-26.34386	-25.02354	-26.03713	-25.77972	-26.69120	-26.35642	-27.10800	-25.46284	-26.28241	-26.03312	-25.64256	-26.73040	-25.02898	-25.57647	-25.61086	-26.17463	-26.99496	-24.50989	-27.44174	-26.77602	-26.91324	-28.36590	-26.32487	-26.78990	-27.39719	-27.25421	-27.45121	-27.78945	-27.31155	-26.61333	-28.07758	-25.95961	-26.40652	-27.06758	-27.14750	-28.07765	-25.58162	-27.86222	-27.09871	-27.52084	-27.38013	-27.83834
18250	2.2430	-25.74174	-25.42279	-26.34835	-25.02764	-26.04167	-25.78556	-26.69311	-26.36227	-27.11079	-25.46871	-26.28449	-26.03904	-25.64720	-26.73329	-25.03465	-25.58211	-25.61307	-26.17776	-26.99905	-24.51166	-27.44622	-26.78187	-26.91730	-28.37038	-26.33179	-26.79631	-27.39910	-27.26006	-27.45530	-27.79224	-27.31609	-26.61920	-28.08212	-25.96628	-26.41195	-27.07351	-27.15155	-28.08177	-25.58646	-27.86798	-27.10078	-27.52372	-27.38697	-27.84444
18500	2.2430	-25.74578	-25.42679	-26.35278	-25.03168	-26.04615	-25.79133	-26.69499	-26.36804	-27.11355	-25.47451	-26.28653	-26.04489	-25.65178	-26.73612	-25.04022	-25.58766	-25.61526	-26.18085	-27.00309	-24.51345	-27.45065	-26.78763	-26.92130	-28.37481	-26.33860	-26.80262	-27.40098	-27.26583	-27.45934	-27.79500	-27.32057	-26.62500	-28.08660	-25.97283	-26.41725	-27.07935	-27.15555	-28.08584	-25.59125	-27.87367	-27.10283	-27.52656	-27.39373	-27.85043
18750	2.2430	-25.74977	-25.43074	-26.35715	-25.03569	-26.05057	-25.79702	-26.69685	-26.37374	-27.11627	-25.48022	-26.28856	-26.05065	-25.65631	-26.73893	-25.04570	-25.59312	-25.61744	-26.18390	-27.00708	-24.51525	-27.45503	-26.79333	-26.92525	-28.37918	-26.34532	-26.80882	-27.40284	-27.27153	-27.46333	-27.79772	-27.32499	-26.63071	-28.09102	-25.97927	-26.42243	-27.08511	-27.15950	-28.08986	-25.59597	-27.87928	-27.10486	-27.52936	-27.40039	-27.85633
19000	2.2430	-25.75371	-25.43465	-26.36147	-25.03964	-26.05495	-25.80264	-26.69868	-26.37937	-27.11896	-25.48586	-26.29056	-26.05634	-25.66077	-26.74170	-25.05109	-25.59848	-25.61959	-26.18692	-27.01102	-24.51706	-27.45935	-26.79895	-26.92916	-28.38350	-26.35194	-26.81492	-27.40467	-27.27716	-27.46728	-27.80040	-27.32937	-26.63635	-28.09540	-25.98560	-26.42749	-27.09080	-27.16341	-28.09383	-25.60062	-27.88483	-27.10686	-27.53214	-27.40697	-27.86213
19250	2.2430	-25.75761	-25.43851	-26.36574	-25.04354	-26.05927	-25.80820	-26.70049	-26.38493	-27.12161	-25.49142	-26.29253	-26.06194	-25.66519	-26.74444	-25.05640	-25.60374	-25.62173	-26.18991	-27.01492	-24.51887	-27.46361	-26.80450	-26.93302	-28.38777	-26.35847	-26.82093	-27.40648	-27.28272	-27.47117	-27.80306	-27.33369	-26.64191	-28.09972	-25.99182	-26.43244	-27.09641	-27.16728	-28.09776	-25.60520	-27.89031	-27.10883	-27.53487	-27.41346	-27.86784
19500	2.2430	-25.76146	-25.44233	-26.36995	-25.04740	-26.06353	-25.81368	-26.70228	-26.39041	-27.12423	-25.49691	-26.29449	-26.06748	-25.66955	-26.74714	-25.06162	-25.60893	-25.62385	-26.19286	-27.01877	-24.52070	-27.46783	-26.80999	-26.93684	-28.39199	-26.36490	-26.82684	-27.40827	-27.28820	-27.47503	-27.80568	-27.33795	-26.64740	-28.10398	-25.99794	-26.43728	-27.10195	-27.17109	-28.10164	-25.60974	-27.89573	-27.11079	-27.53758	-27.41987	-27.87346
19750	2.2430	-25.76527	-25.44611	-26.37412	-25.05122	-26.06775	-25.81910	-26.70405	-26.39583	-27.12682	-25.50232	-26.29642	-26.07294	-25.67386	-26.74982	-25.06676	-25.61402	-25.62596	-26.19579	-27.02258	-24.52254	-27.47200	-26.81540	-26.94062	-28.39616	-26.37125	-26.83265	-27.41004	-27.29363	-27.47884	-27.80827	-27.34217	-26.65281	-28.10820	-26.00396	-26.44201	-27.10741	-27.17487	-28.10547	-25.61421	-27.90108	-27.11272	-27.54025	-27.42620	-27.87899
20000	2.2430	-25.76904	-25.44984	-26.37824	-25.05499	-26.07192	-25.82445	-26.70580	-26.40119	-27.12938	-25.50767	-26.29833	-26.07834	-25.67813	-26.75247	-25.07181	-25.61903	-25.62804	-26.19868	-27.02635	-24.52438	-27.47612	-26.82076	-26.94435	-28.40027	-26.37751	-26.83838	-27.41179	-27.29898	-27.48260	-27.81083	-27.34634	-26.65816	-28.11237	-26.00988	-26.44664	-27.11281	-27.17860	-28.10926	-25.61863	-27.90637	-27.11463	-27.54290	-27.43245	-27.88444
20250	2.2430	-25.77276	-25.45354	-26.38231	-25.05873	-26.07604	-25.82974	-26.70752	-26.40648	-27.13191	-25.51295	-26.30022	-26.08367	-25.68234	-26.75508	-25.07679	-25.62397	-25.63012	-26.20154	-27.03007	-24.52624	-27.48019	-26.82605	-26.94805	-28.40435	-26.38369	-26.84402	-27.41352	-27.30427	-27.48633	-27.81336	-27.35046	-26.66344	-28.11649	-26.01570	-26.45117	-27.11813	-27.18230	-28.11301	-25.62299	-27.91160	-27.11652	-27.54551	-27.43861	-27.88980
20500	2.2430	-25.77645	-25.45719	-26.38634	-25.06243	-26.08012	-25.83497	-26.70923	-26.41171	-27.13442	-25.51817	-26.30209	-26.08893	-25.68651	-26.75767	-25.08170	-25.62882	-25.63218	-26.20438	-27.03376	-24.52810	-27.48421	-26.83127	-26.95170	-28.40837	-26.38979	-26.84957	-27.41523	-27.30950	-27.49001	-27.81586	-27.35454	-26.66866	-28.12057	-26.02144	-26.45560	-27.12339	-27.18595	-28.11671	-25.62730	-27.91678	-27.11839	-27.54810	-27.44471	-27.89509
20750	2.2430	-25.78009	-25.46080	-26.39032	-25.06608	-26.08415	-25.84013	-26.71093	-26.41688	-27.13689	-25.52332	-26.30394	-26.09412	-25.69062	-26.76023	-25.08653	-25.63360	-25.63423	-26.20719	-27.03740	-24.52996	-27.48820	-26.83644	-26.95531	-28.41235	-26.39580	-26.85504	-27.41692	-27.31467	-27.49366	-27.81834	-27.35857	-26.67381	-28.12460	-26.02708	-26.45994	-27.12859	-27.18956	-28.12038	-25.63156	-27.92189	-27.12024	-27.55066	-27.45073	-27.90029
21000	2.2430	-25.78370	-25.46438	-26.39426	-25.06970	-26.08814	-25.84524	-26.71260	-26.42199	-27.13934	-25.52841	-26.30577	-26.09925	-25.69470	-26.76276	-25.09129	-25.63830	-25.63626	-26.20997	-27.04101	-24.53184	-27.49213	-26.84155	-26.95889	-28.41629	-26.40174	-26.86043	-27.41859	-27.31978	-27.49727	-27.82079	-27.36256	-26.67890	-28.12859	-26.03264	-26.46419	-27.13372	-27.19314	-28.12400	-25.63576	-27.92694	-27.12207	-27.55320	-27.45667	-27.90542
21250	2.2430	-25.78727	-25.46792	-26.39816	-25.07328	-26.09209	-25.85029	-26.71426	-26.42704	-27.14177	-25.53343	-26.30759	-26.10432	-25.69873	-26.76527	-25.09599	-25.64294	-25.63828	-26.21272	-27.04458	-24.53372	-27.49603	-26.84660	-26.96243	-28.42019	-26.40760	-26.86574	-27.42025	-27.32483	-27.50084	-27.82321	-27.36651	-26.68392	-28.13253	-26.03811	-26.46835	-27.13879	-27.19668	-28.12759	-25.63991	-27.93195	-27.12389	-27.55570	-27.46255	-27.91047
21500	2.2430	-25.79080	-25.47142	-26.40201	-25.07682	-26.09599	-25.85528	-26.71590	-26.43203	-27.14417	-25.53840	-26.30939	-26.10933	-25.70272	-26.76775	-25.10062	-25.64750	-25.64029	-26.21545	-27.04811	-24.53560	-27.49989	-26.85159	-26.96593	-28.42404	-26.41338	-26.87097	-27.42190	-27.32982	-27.50437	-27.82561	-27.37041	-26.68889	-28.13644	-26.04350	-26.47243	-27.14380	-27.20018	-28.13114	-25.64402	-27.93689	-27.12569	-27.55818	-27.46836	-27.91545
21750	2.2430	-25.79430	-25.47489	-26.40583	-25.08033	-26.09986	-25.86022	-26.71753	-26.43697	-27.14654	-25.54331	-26.31118	-26.11428	-25.70666	-26.77021	-25.10518	-25.65200	-25.64229	-26.21815	-27.05161	-24.53750	-27.50370	-26.85653	-26.96940	-28.42786	-26.41909	-26.87613	-27.42352	-27.33476	-27.50787	-27.82799	-27.37428	-26.69380	-28.14030	-26.04881	-26.47643	-27.14875	-27.20365	-28.13465	-25.64808	-27.94179	-27.12748	-27.56064	-27.47410	-27.92036
22000	2.2430	-25.79776	-25.47833	-26.40960	-25.08381	-26.10368	-25.86511	-26.71915	-26.44186	-27.14889	-25.54816	-26.31294	-26.11918	-25.71057	-26.77264	-25.10968	-25.65643	-25.64428	-26.22083	-27.05507	-24.53940	-27.50748	-26.86141	-26.97283	-28.43164	-26.42474	-26.88122	-27.42514	-27.33965	-27.51133	-27.83034	-27.37810	-26.69865	-28.14413	-26.05404	-26.48035	-27.15364	-27.20709	-28.13812	-25.65209	-27.94663	-27.12924	-27.56308	-27.47977	-27.92520


10000	2.3010	-25.56740	-25.24895	-26.15573	-24.85056	-25.84718	-25.53556	-26.60251	-26.11098	-26.98593	-25.21271	-26.18717	-25.78065	-25.44730	-26.60505	-24.77085	-25.31731	-25.51086	-26.04136	-26.82471	-24.40803	-27.25360	-26.53186	-26.74346	-28.17776	-26.02720	-26.50338	-27.30850	-27.00877	-27.28096	-27.66738	-27.12160	-26.36320	-27.88763	-25.65800	-26.13268	-26.81511	-26.97772	-27.90606	-25.37252	-27.62359	-27.00347	-27.39548	-27.09177	-27.56656
10250	2.3010	-25.57437	-25.25593	-26.16346	-24.85771	-25.85499	-25.54550	-26.60647	-26.12103	-26.99119	-25.22305	-26.19141	-25.79111	-25.45536	-26.61042	-24.78199	-25.32860	-25.51491	-26.04693	-26.83168	-24.41073	-27.26134	-26.54181	-26.75044	-28.18550	-26.03962	-26.51560	-27.31246	-27.01882	-27.28794	-27.67264	-27.12941	-26.37354	-27.89544	-25.67101	-26.14523	-26.82558	-26.98469	-27.91308	-25.38120	-27.63327	-27.00771	-27.40086	-27.10361	-27.57812
10500	2.3010	-25.58119	-25.26273	-26.17103	-24.86468	-25.86261	-25.55525	-26.61031	-26.13086	-26.99629	-25.23316	-26.19550	-25.80134	-25.46324	-26.61564	-24.79283	-25.33958	-25.51880	-26.05234	-26.83850	-24.41337	-27.26890	-26.55155	-26.75724	-28.19306	-26.05175	-26.52753	-27.31630	-27.02865	-27.29475	-27.67774	-27.13703	-26.38365	-27.90306	-25.68370	-26.15742	-26.83581	-26.99150	-27.91994	-25.38966	-27.64275	-27.01180	-27.40607	-27.11518	-27.58939
10750	2.3010	-25.58786	-25.26939	-26.17842	-24.87148	-25.87007	-25.56479	-26.61401	-26.14048	-27.00126	-25.24304	-26.19946	-25.81134	-25.47093	-26.62072	-24.80340	-25.35029	-25.52257	-26.05759	-26.84517	-24.41596	-27.27629	-26.56109	-26.76390	-28.20045	-26.06361	-26.53917	-27.32000	-27.03827	-27.30143	-27.68271	-27.14449	-26.39353	-27.91052	-25.69606	-26.16925	-26.84580	-26.99815	-27.92665	-25.39792	-27.65203	-27.01575	-27.41115	-27.12651	-27.60039
11000	2.3010	-25.59438	-25.27590	-26.18565	-24.87812	-25.87737	-25.57412	-26.61759	-26.14990	-27.00608	-25.25271	-26.20328	-25.82112	-25.47845	-26.62565	-24.81370	-25.36071	-25.52620	-26.06271	-26.85169	-24.41849	-27.28353	-26.57043	-26.77041	-28.20768	-26.07521	-26.55054	-27.32358	-27.04769	-27.30795	-27.68753	-27.15179	-26.40320	-27.91782	-25.70813	-26.18074	-26.85558	-27.00466	-27.93322	-25.40597	-27.66112	-27.01958	-27.41609	-27.13761	-27.61114
11250	2.3010	-25.60077	-25.28227	-26.19273	-24.88461	-25.88451	-25.58328	-26.62105	-26.15913	-27.01079	-25.26218	-26.20697	-25.83069	-25.48581	-26.63045	-24.82374	-25.37087	-25.52972	-26.06770	-26.85808	-24.42099	-27.29060	-26.57959	-26.77678	-28.21476	-26.08655	-26.56164	-27.32704	-27.05692	-27.31434	-27.69224	-27.15893	-26.41267	-27.92496	-25.71990	-26.19189	-26.86516	-27.01103	-27.93966	-25.41383	-27.67004	-27.02327	-27.42088	-27.14848	-27.62164
11500	2.3010	-25.60703	-25.28850	-26.19966	-24.89096	-25.89151	-25.59225	-26.62441	-26.16816	-27.01537	-25.27143	-26.21056	-25.84005	-25.49301	-26.63513	-24.83353	-25.38078	-25.53314	-26.07256	-26.86434	-24.42345	-27.29753	-26.58855	-26.78301	-28.22169	-26.09765	-26.57248	-27.33040	-27.06595	-27.32059	-27.69682	-27.16593	-26.42192	-27.93195	-25.73138	-26.20273	-26.87452	-27.01726	-27.94597	-25.42152	-27.67878	-27.02685	-27.42556	-27.15912	-27.63189
11750	2.3010	-25.61316	-25.29460	-26.20645	-24.89717	-25.89836	-25.60105	-26.62766	-26.17702	-27.01983	-25.28051	-26.21402	-25.84922	-25.50006	-26.63969	-24.84309	-25.39043	-25.53646	-26.07730	-26.87047	-24.42588	-27.30432	-26.59735	-26.78911	-28.22848	-26.10852	-26.58307	-27.33365	-27.07481	-27.32672	-27.70128	-27.17278	-26.43100	-27.93880	-25.74260	-26.21326	-26.88369	-27.02336	-27.95215	-25.42902	-27.68736	-27.03032	-27.43012	-27.16956	-27.64191
12000	2.3010	-25.61916	-25.30058	-26.21310	-24.90324	-25.90507	-25.60967	-26.63081	-26.18571	-27.02419	-25.28940	-26.21739	-25.85820	-25.50696	-26.64413	-24.85241	-25.39985	-25.53968	-26.08193	-26.87647	-24.42829	-27.31097	-26.60598	-26.79509	-28.23513	-26.11916	-26.59342	-27.33681	-27.08350	-27.33273	-27.70563	-27.17950	-26.43989	-27.94552	-25.75354	-26.22348	-26.89267	-27.02934	-27.95821	-25.43636	-27.69577	-27.03369	-27.43456	-27.17980	-27.65171
12250	2.3010	-25.62505	-25.30644	-26.21962	-24.90919	-25.91165	-25.61814	-26.63387	-26.19423	-27.02843	-25.29811	-26.22066	-25.86700	-25.51373	-26.64847	-24.86151	-25.40904	-25.54282	-26.08645	-26.88236	-24.43069	-27.31749	-26.61445	-26.80095	-28.24165	-26.12958	-26.60354	-27.33986	-27.09202	-27.33862	-27.70988	-27.18607	-26.44860	-27.95210	-25.76424	-26.23341	-26.90147	-27.03520	-27.96416	-25.44354	-27.70403	-27.03696	-27.43890	-27.18983	-27.66129
12500	2.3010	-25.63084	-25.31218	-26.22602	-24.91502	-25.91811	-25.62645	-26.63684	-26.20259	-27.03258	-25.30665	-26.22383	-25.87563	-25.52036	-26.65270	-24.87040	-25.41800	-25.54589	-26.09087	-26.88815	-24.43306	-27.32389	-26.62276	-26.80669	-28.24805	-26.13979	-26.61343	-27.34284	-27.10038	-27.34440	-27.71403	-27.19253	-26.45714	-27.95855	-25.77470	-26.24307	-26.91010	-27.04095	-27.97000	-25.45056	-27.71214	-27.04013	-27.44314	-27.19968	-27.67065
12750	2.3010	-25.63651	-25.31782	-26.23229	-24.92074	-25.92444	-25.63461	-26.63974	-26.21079	-27.03662	-25.31503	-26.22691	-25.88408	-25.52687	-26.65684	-24.87908	-25.42676	-25.54888	-26.09520	-26.89382	-24.43543	-27.33016	-26.63092	-26.81233	-28.25432	-26.14980	-26.62311	-27.34573	-27.10858	-27.35008	-27.71807	-27.19886	-26.46552	-27.96488	-25.78491	-26.25245	-26.91855	-27.04658	-27.97572	-25.45744	-27.72011	-27.04321	-27.44728	-27.20935	-27.67981
13000	2.3010	-25.64209	-25.32336	-26.23844	-24.92634	-25.93065	-25.64263	-26.64256	-26.21885	-27.04059	-25.32325	-26.22992	-25.89238	-25.53324	-26.66088	-24.88757	-25.43530	-25.55181	-26.09944	-26.89940	-24.43779	-27.33632	-26.63894	-26.81787	-28.26048	-26.15962	-26.63257	-27.34855	-27.11664	-27.35565	-27.72204	-27.20507	-26.47374	-27.97110	-25.79489	-26.26156	-26.92684	-27.05213	-27.98135	-25.46418	-27.72794	-27.04622	-27.45132	-27.21884	-27.68878
13250	2.3010	-25.64756	-25.32879	-26.24448	-24.93184	-25.93675	-25.65050	-26.64530	-26.22675	-27.04446	-25.33132	-26.23285	-25.90051	-25.53951	-26.66485	-24.89585	-25.44364	-25.55467	-26.10358	-26.90487	-24.44013	-27.34236	-26.64681	-26.82330	-28.26652	-26.16924	-26.64183	-27.35130	-27.12454	-27.36112	-27.72591	-27.21117	-26.48180	-27.97720	-25.80465	-26.27041	-26.93498	-27.05755	-27.98688	-25.47078	-27.73563	-27.04914	-27.45528	-27.22815	-27.69755
13500	2.3010	-25.65293	-25.33413	-26.25042	-24.93724	-25.94274	-25.65824	-26.64798	-26.23452	-27.04824	-25.33923	-26.23570	-25.90849	-25.54565	-26.66871	-24.90396	-25.45180	-25.55749	-26.10765	-26.91024	-24.44248	-27.34829	-26.65455	-26.82864	-28.27245	-26.17868	-26.65090	-27.35397	-27.13231	-27.36650	-27.72969	-27.21716	-26.48972	-27.98319	-25.81420	-26.27902	-26.94296	-27.06289	-27.99231	-25.47724	-27.74320	-27.05200	-27.45914	-27.23731	-27.70614
13750	2.3010	-25.65821	-25.33937	-26.25624	-24.94254	-25.94863	-25.66585	-26.65058	-26.24215	-27.05195	-25.34700	-26.23848	-25.91633	-25.55169	-26.67251	-24.91189	-25.45976	-25.56024	-26.11164	-26.91552	-24.44482	-27.35412	-26.66216	-26.83388	-28.27828	-26.18795	-26.65977	-27.35657	-27.13994	-27.37178	-27.73340	-27.22305	-26.49749	-27.98907	-25.82354	-26.28739	-26.95080	-27.06813	-27.99764	-25.48358	-27.75063	-27.05478	-27.46294	-27.24630	-27.71455
14000	2.3010	-25.66340	-25.34453	-26.26197	-24.94774	-25.95441	-25.67333	-26.65313	-26.24965	-27.05558	-25.35463	-26.24120	-25.92402	-25.55761	-26.67622	-24.91965	-25.46755	-25.56295	-26.11555	-26.92071	-24.44716	-27.35984	-26.66964	-26.83904	-28.28400	-26.19704	-26.66846	-27.35912	-27.14744	-27.37697	-27.73703	-27.22883	-26.50512	-27.99485	-25.83268	-26.29552	-26.95849	-27.07329	-28.00289	-25.48980	-27.75795	-27.05750	-27.46666	-27.25513	-27.72278
14250	2.3010	-25.66851	-25.34960	-26.26759	-24.95286	-25.96009	-25.68069	-26.65562	-26.25703	-27.05914	-25.36214	-26.24385	-25.93158	-25.56344	-26.67986	-24.92724	-25.47515	-25.56562	-26.11939	-26.92582	-24.44950	-27.36547	-26.67699	-26.84411	-28.28963	-26.20596	-26.67697	-27.36162	-27.15482	-27.38208	-27.74059	-27.23451	-26.51263	-28.00054	-25.84163	-26.30343	-26.96605	-27.07836	-28.00806	-25.49590	-27.76515	-27.06015	-27.47029	-27.26382	-27.73084
14500	2.3010	-25.67353	-25.35458	-26.27313	-24.95789	-25.96568	-25.68793	-26.65806	-26.26428	-27.06264	-25.36951	-26.24645	-25.93900	-25.56916	-26.68343	-24.93468	-25.48259	-25.56824	-26.12316	-26.93084	-24.45184	-27.37100	-26.68423	-26.84909	-28.29516	-26.21473	-26.68530	-27.36405	-27.16207	-27.38710	-27.74408	-27.24010	-26.52000	-28.00613	-25.85038	-26.31113	-26.97346	-27.08334	-28.01313	-25.50189	-27.77223	-27.06275	-27.47387	-27.27236	-27.73875
14750	2.3010	-25.67848	-25.35949	-26.27857	-24.96283	-25.97118	-25.69505	-26.66044	-26.27141	-27.06606	-25.37676	-26.24899	-25.94629	-25.57480	-26.68693	-24.94196	-25.48987	-25.57082	-26.12687	-26.93579	-24.45418	-27.37644	-26.69135	-26.85400	-28.30060	-26.22333	-26.69347	-27.36644	-27.16920	-27.39204	-27.74751	-27.24560	-26.52725	-28.01163	-25.85895	-26.31861	-26.98076	-27.08825	-28.01813	-25.50777	-27.77920	-27.06529	-27.47737	-27.28076	-27.74649
15000	2.3010	-25.68334	-25.36431	-26.28392	-24.96770	-25.97659	-25.70206	-26.66278	-26.27843	-27.06942	-25.38387	-26.25148	-25.95346	-25.58033	-26.69038	-24.94909	-25.49699	-25.57337	-26.13052	-26.94066	-24.45652	-27.38179	-26.69836	-26.85882	-28.30595	-26.23179	-26.70147	-27.36877	-27.17622	-27.39691	-27.75087	-27.25101	-26.53436	-28.01704	-25.86735	-26.32588	-26.98792	-27.09307	-28.02305	-25.51354	-27.78607	-27.06778	-27.48081	-27.28902	-27.75408
15250	2.3010	-25.68814	-25.36907	-26.28918	-24.97249	-25.98191	-25.70896	-26.66507	-26.28533	-27.07272	-25.39088	-26.25392	-25.96051	-25.58578	-26.69376	-24.95607	-25.50396	-25.57588	-26.13411	-26.94545	-24.45886	-27.38706	-26.70527	-26.86358	-28.31122	-26.24010	-26.70932	-27.37106	-27.18312	-27.40170	-27.75417	-27.25633	-26.54137	-28.02236	-25.87558	-26.33296	-26.99497	-27.09783	-28.02789	-25.51922	-27.79283	-27.07022	-27.48419	-27.29715	-27.76151
15500	2.3010	-25.69286	-25.37375	-26.29437	-24.97721	-25.98715	-25.71576	-26.66731	-26.29213	-27.07596	-25.39777	-26.25632	-25.96744	-25.59115	-26.69708	-24.96292	-25.51078	-25.57837	-26.13764	-26.95017	-24.46120	-27.39224	-26.71206	-26.86826	-28.31640	-26.24827	-26.71701	-27.37331	-27.18992	-27.40642	-27.75741	-27.26157	-26.54826	-28.02760	-25.88364	-26.33985	-27.00190	-27.10251	-28.03267	-25.52479	-27.79949	-27.07261	-27.48752	-27.30515	-27.76881
15750	2.3010	-25.69750	-25.37837	-26.29947	-24.98185	-25.99231	-25.72245	-26.66952	-26.29882	-27.07915	-25.40454	-26.25867	-25.97425	-25.59643	-26.70035	-24.96963	-25.51745	-25.58082	-26.14112	-26.95482	-24.46355	-27.39734	-26.71876	-26.87288	-28.32150	-26.25629	-26.72455	-27.37551	-27.19661	-27.41107	-27.76060	-27.26673	-26.55503	-28.03275	-25.89153	-26.34655	-27.00871	-27.10713	-28.03736	-25.53027	-27.80605	-27.07497	-27.49078	-27.31302	-27.77596
16000	2.3010	-25.70209	-25.38292	-26.30449	-24.98643	-25.99739	-25.72905	-26.67168	-26.30541	-27.08228	-25.41122	-26.26097	-25.98095	-25.60162	-26.70356	-24.97622	-25.52399	-25.58325	-26.14454	-26.95940	-24.46590	-27.40237	-26.72535	-26.87743	-28.32653	-26.26419	-26.73195	-27.37767	-27.20320	-27.41565	-27.76373	-27.27181	-26.56171	-28.03784	-25.89928	-26.35308	-27.01542	-27.11168	-28.04200	-25.53566	-27.81252	-27.07727	-27.49399	-27.32077	-27.78298
16250	2.3010	-25.70660	-25.38740	-26.30944	-24.99094	-26.00240	-25.73555	-26.67381	-26.31190	-27.08537	-25.41779	-26.26324	-25.98755	-25.60674	-26.70672	-24.98267	-25.53040	-25.58565	-26.14792	-26.96391	-24.46825	-27.40732	-26.73185	-26.88191	-28.33148	-26.27195	-26.73921	-27.37980	-27.20969	-27.42017	-27.76681	-27.27682	-26.56828	-28.04284	-25.90686	-26.35943	-27.02201	-27.11616	-28.04656	-25.54096	-27.81890	-27.07954	-27.49715	-27.32841	-27.78986
16500	2.3010	-25.71106	-25.39182	-26.31432	-24.99539	-26.00733	-25.74195	-26.67590	-26.31829	-27.08840	-25.42425	-26.26547	-25.99404	-25.61179	-26.70983	-24.98901	-25.53667	-25.58803	-26.15125	-26.96837	-24.47061	-27.41220	-26.73826	-26.88633	-28.33635	-26.27959	-26.74634	-27.38189	-27.21608	-27.42462	-27.76985	-27.28175	-26.57474	-28.04778	-25.91431	-26.36562	-27.02851	-27.12058	-28.05106	-25.54617	-27.82518	-27.08177	-27.50027	-27.33593	-27.79662
16750	2.3010	-25.71545	-25.39618	-26.31913	-24.99977	-26.01219	-25.74827	-26.67796	-26.32459	-27.09139	-25.43062	-26.26767	-26.00044	-25.61676	-26.71290	-24.99523	-25.54282	-25.59038	-26.15453	-26.97276	-24.47296	-27.41700	-26.74457	-26.89069	-28.34116	-26.28710	-26.75333	-27.38395	-27.22238	-27.42901	-27.77283	-27.28661	-26.58111	-28.05264	-25.92161	-26.37164	-27.03490	-27.12494	-28.05550	-25.55131	-27.83138	-27.08396	-27.50333	-27.34333	-27.80325
17000	2.3010	-25.71978	-25.40048	-26.32387	-25.00409	-26.01699	-25.75449	-26.67999	-26.33080	-27.09433	-25.43689	-26.26983	-26.00674	-25.62166	-26.71592	-25.00133	-25.54885	-25.59271	-26.15777	-26.97709	-24.47533	-27.42174	-26.75080	-26.89499	-28.34590	-26.29449	-26.76019	-27.38598	-27.22859	-27.43335	-27.77577	-27.29141	-26.58738	-28.05743	-25.92877	-26.37751	-27.04120	-27.12925	-28.05987	-25.55636	-27.83749	-27.08613	-27.50635	-27.35063	-27.80976
17250	2.3010	-25.72405	-25.40473	-26.32854	-25.00836	-26.02172	-25.76063	-26.68198	-26.33692	-27.09722	-25.44307	-26.27196	-26.01293	-25.62649	-26.71889	-25.00732	-25.55476	-25.59503	-26.16096	-26.98136	-24.47769	-27.42641	-26.75694	-26.89924	-28.35057	-26.30177	-26.76693	-27.38798	-27.23471	-27.43762	-27.77867	-27.29614	-26.59356	-28.06216	-25.93579	-26.38323	-27.04740	-27.13349	-28.06419	-25.56133	-27.84352	-27.08825	-27.50932	-27.35782	-27.81616
17500	2.3010	-25.72827	-25.40892	-26.33315	-25.01257	-26.02637	-25.76669	-26.68395	-26.34296	-27.10008	-25.44916	-26.27406	-26.01904	-25.63125	-26.72182	-25.01321	-25.56056	-25.59732	-26.16412	-26.98558	-24.48005	-27.43102	-26.76300	-26.90343	-28.35518	-26.30893	-26.77355	-27.38995	-27.24075	-27.44184	-27.78153	-27.30079	-26.59965	-28.06682	-25.94269	-26.38880	-27.05350	-27.13768	-28.06844	-25.56623	-27.84947	-27.09036	-27.51226	-27.36491	-27.82244
17750	2.3010	-25.73243	-25.41306	-26.33769	-25.01672	-26.03098	-25.77267	-26.68589	-26.34891	-27.10289	-25.45516	-26.27613	-26.02506	-25.63595	-26.72472	-25.01900	-25.56625	-25.59960	-26.16723	-26.98974	-24.48242	-27.43557	-26.76897	-26.90757	-28.35972	-26.31599	-26.78005	-27.39189	-27.24670	-27.44600	-27.78434	-27.30540	-26.60565	-28.07142	-25.94946	-26.39424	-27.05952	-27.14182	-28.07265	-25.57106	-27.85534	-27.09242	-27.51515	-27.37189	-27.82860
18000	2.3010	-25.73654	-25.41712	-26.34218	-25.02082	-26.03552	-25.77854	-26.68776	-26.35478	-27.10567	-25.46106	-26.27815	-26.03099	-25.64060	-26.72757	-25.02462	-25.57184	-25.60172	-26.17032	-26.99385	-24.48408	-27.44006	-26.77485	-26.91163	-28.36422	-26.32293	-26.78643	-27.39375	-27.25257	-27.45011	-27.78712	-27.30994	-26.61155	-28.07597	-25.95609	-26.39953	-27.06545	-27.14588	-28.07679	-25.57587	-27.86113	-27.09445	-27.51801	-27.37878	-27.83466
18250	2.3010	-25.74060	-25.42113	-26.34661	-25.02486	-26.04001	-25.78434	-26.68959	-26.36057	-27.10841	-25.46686	-26.28014	-26.03683	-25.64519	-26.73040	-25.03014	-25.57731	-25.60381	-26.17339	-26.99791	-24.48563	-27.44449	-26.78065	-26.91564	-28.36865	-26.32976	-26.79271	-27.39558	-27.25836	-27.45417	-27.78986	-27.31443	-26.61735	-28.08046	-25.96261	-26.40469	-27.07130	-27.14990	-28.08089	-25.58063	-27.86685	-27.09644	-27.52083	-27.38557	-27.84062
18500	2.3010	-25.74461	-25.42510	-26.35099	-25.02885	-26.04445	-25.79006	-26.69140	-26.36628	-27.11111	-25.47259	-26.28210	-26.04260	-25.64972	-26.73318	-25.03556	-25.58270	-25.60588	-26.17641	-27.00192	-24.48722	-27.44886	-26.78637	-26.91960	-28.37302	-26.33650	-26.79887	-27.39739	-27.26408	-27.45817	-27.79256	-27.31887	-26.62308	-28.08489	-25.96901	-26.40972	-27.07707	-27.15386	-28.08493	-25.58532	-27.87250	-27.09840	-27.52361	-27.39227	-27.84647
18750	2.3010	-25.74857	-25.42901	-26.35531	-25.03280	-26.04882	-25.79571	-26.69318	-26.37192	-27.11378	-25.47823	-26.28405	-26.04828	-25.65419	-26.73593	-25.04088	-25.58799	-25.60794	-26.17940	-27.00588	-24.48882	-27.45319	-26.79202	-26.92352	-28.37734	-26.34313	-26.80494	-27.39917	-27.26972	-27.46213	-27.79523	-27.32324	-26.62872	-28.08926	-25.97530	-26.41463	-27.08275	-27.15777	-28.08892	-25.58995	-27.87807	-27.10035	-27.52636	-27.39888	-27.85222
19000	2.3010	-25.75248	-25.43288	-26.35958	-25.03669	-26.05314	-25.80129	-26.69494	-26.37749	-27.11642	-25.48380	-26.28597	-26.05390	-25.65861	-26.73864	-25.04612	-25.59318	-25.60998	-26.18236	-27.00979	-24.49043	-27.45745	-26.79759	-26.92739	-28.38161	-26.34967	-26.81090	-27.40093	-27.27528	-27.46604	-27.79786	-27.32756	-26.63429	-28.09359	-25.98148	-26.41943	-27.08836	-27.16164	-28.09287	-25.59452	-27.88358	-27.10227	-27.52908	-27.40540	-27.85788
19250	2.3010	-25.75634	-25.43670	-26.36379	-25.04054	-26.05741	-25.80679	-26.69668	-26.38299	-27.11902	-25.48929	-26.28786	-26.05942	-25.66297	-26.74132	-25.05127	-25.59828	-25.61201	-26.18529	-27.01365	-24.49206	-27.46167	-26.80310	-26.93121	-28.38582	-26.35611	-26.81676	-27.40267	-27.28078	-27.46991	-27.80047	-27.33183	-26.63978	-28.09786	-25.98755	-26.42411	-27.09389	-27.16546	-28.09676	-25.59902	-27.88902	-27.10416	-27.53176	-27.41183	-27.86344
19500	2.3010	-25.76017	-25.44048	-26.36796	-25.04435	-26.06163	-25.81223	-26.69840	-26.38842	-27.12159	-25.49470	-26.28974	-26.06488	-25.66728	-26.74398	-25.05633	-25.60330	-25.61402	-26.18818	-27.01748	-24.49371	-27.46583	-26.80853	-26.93499	-28.38999	-26.36246	-26.82253	-27.40439	-27.28621	-27.47373	-27.80304	-27.33605	-26.64519	-28.10207	-25.99351	-26.42867	-27.09935	-27.16924	-28.10061	-25.60346	-27.89440	-27.10604	-27.53441	-27.41818	-27.86891
19750	2.3010	-25.76394	-25.44421	-26.37207	-25.04812	-26.06580	-25.81760	-26.70009	-26.39378	-27.12413	-25.50005	-26.29159	-26.07027	-25.67154	-26.74660	-25.06132	-25.60822	-25.61602	-26.19105	-27.02125	-24.49537	-27.46994	-26.81390	-26.93872	-28.39410	-26.36872	-26.82820	-27.40609	-27.29157	-27.47751	-27.80558	-27.34022	-26.65054	-28.10624	-25.99938	-26.43314	-27.10473	-27.17298	-28.10442	-25.60785	-27.89971	-27.10789	-27.53703	-27.42445	-27.87430
20000	2.3010	-25.76768	-25.44790	-26.37614	-25.05183	-26.06992	-25.82290	-26.70177	-26.39907	-27.12664	-25.50533	-26.29343	-26.07558	-25.67575	-26.74919	-25.06622	-25.61307	-25.61801	-26.19389	-27.02499	-24.49704	-27.47401	-26.81921	-26.94241	-28.39817	-26.37490	-26.83378	-27.40777	-27.29686	-27.48124	-27.80809	-27.34434	-26.65582	-28.11036	-26.00515	-26.43750	-27.11005	-27.17667	-28.10818	-25.61218	-27.90495	-27.10973	-27.53963	-27.43064	-27.87959
20250	2.3010	-25.77137	-25.45156	-26.38016	-25.05553	-26.07399	-25.82814	-26.70344	-26.40430	-27.12913	-25.51054	-26.29525	-26.08083	-25.67992	-26.75176	-25.07105	-25.61784	-25.61999	-26.19670	-27.02868	-24.49874	-27.47803	-26.82445	-26.94607	-28.40219	-26.38099	-26.83928	-27.40943	-27.30209	-27.48494	-27.81058	-27.34841	-26.66103	-28.11444	-26.01082	-26.44176	-27.11530	-27.18033	-28.11190	-25.61646	-27.91014	-27.11155	-27.54219	-27.43675	-27.88481
20500	2.3010	-25.77503	-25.45518	-26.38413	-25.05917	-26.07802	-25.83332	-26.70508	-26.40947	-27.13159	-25.51568	-26.29705	-26.08601	-25.68403	-26.75430	-25.07580	-25.62252	-25.62195	-26.19948	-27.03234	-24.50044	-27.48200	-26.82963	-26.94969	-28.40616	-26.38699	-26.84468	-27.41107	-27.30726	-27.48859	-27.81303	-27.35244	-26.66617	-28.11847	-26.01640	-26.44593	-27.12048	-27.18394	-28.11557	-25.62068	-27.91527	-27.11335	-27.54473	-27.44278	-27.88994
20750	2.3010	-25.77864	-25.45875	-26.38806	-25.06277	-26.08200	-25.83844	-26.70671	-26.41458	-27.13402	-25.52076	-26.29883	-26.09112	-25.68810	-26.75680	-25.08048	-25.62714	-25.62391	-26.20224	-27.03595	-24.50215	-27.48593	-26.83474	-26.95326	-28.41009	-26.39292	-26.85001	-27.41270	-27.31237	-27.49221	-27.81546	-27.35643	-26.67125	-28.12245	-26.02189	-26.45000	-27.12559	-27.18751	-28.11921	-25.62486	-27.92034	-27.11513	-27.54724	-27.44874	-27.89500
21000	2.3010	-25.78222	-25.46229	-26.39195	-25.06634	-26.08595	-25.84350	-26.70832	-26.41962	-27.13642	-25.52577	-26.30060	-26.09618	-25.69212	-26.75929	-25.08509	-25.63167	-25.62585	-26.20497	-27.03953	-24.50388	-27.48982	-26.83980	-26.95680	-28.41398	-26.39877	-26.85525	-27.41431	-27.31741	-27.49578	-27.81787	-27.36037	-26.67626	-28.12639	-26.02729	-26.45399	-27.13064	-27.19105	-28.12280	-25.62897	-27.92535	-27.11689	-27.54973	-27.45463	-27.89997
21250	2.3010	-25.78576	-25.46579	-26.39579	-25.06987	-26.08984	-25.84850	-26.70992	-26.42461	-27.13880	-25.53073	-26.30235	-26.10117	-25.69610	-26.76175	-25.08963	-25.63614	-25.62779	-26.20767	-27.04307	-24.50563	-27.49367	-26.84480	-26.96030	-28.41782	-26.40454	-26.86041	-27.41591	-27.32240	-27.49932	-27.82025	-27.36426	-26.68122	-28.13029	-26.03261	-26.45789	-27.13563	-27.19456	-28.12636	-25.63305	-27.93031	-27.11865	-27.55218	-27.46044	-27.90488
21500	2.3010	-25.78926	-25.46926	-26.39959	-25.07337	-26.09370	-25.85344	-26.71150	-26.42954	-27.14116	-25.53562	-26.30408	-26.10610	-25.70004	-26.76419	-25.09411	-25.64054	-25.62971	-26.21036	-27.04657	-24.50737	-27.49747	-26.84975	-26.96377	-28.42163	-26.41023	-26.86550	-27.41749	-27.32734	-27.50283	-27.82261	-27.36812	-26.68611	-28.13415	-26.03784	-26.46170	-27.14056	-27.19802	-28.12988	-25.63707	-27.93521	-27.12038	-27.55462	-27.46619	-27.90971
21750	2.3010	-25.79273	-25.47269	-26.40336	-25.07683	-26.09752	-25.85833	-26.71307	-26.43442	-27.14349	-25.54046	-26.30580	-26.11097	-25.70393	-26.76660	-25.09852	-25.64487	-25.63163	-26.21301	-27.05004	-24.50913	-27.50123	-26.85464	-26.96720	-28.42539	-26.41586	-26.87051	-27.41906	-27.33221	-27.50630	-27.82494	-27.37194	-26.69095	-28.13796	-26.04299	-26.46544	-27.14544	-27.20145	-28.13336	-25.64106	-27.94007	-27.12210	-27.55703	-27.47187	-27.91447
22000	2.3010	-25.79616	-25.47609	-26.40708	-25.08026	-26.10129	-25.86316	-26.71462	-26.43925	-27.14580	-25.54524	-26.30751	-26.11578	-25.70779	-26.76899	-25.10286	-25.64913	-25.63353	-26.21564	-27.05347	-24.51090	-27.50496	-26.85947	-26.97060	-28.42911	-26.42141	-26.87545	-27.42062	-27.33704	-27.50973	-27.82725	-27.37571	-26.69573	-28.14174	-26.04806	-26.46910	-27.15025	-27.20485	-28.13680	-25.64499	-27.94487	-27.12381	-27.55942	-27.47748	-27.91916


10000	2.3674	-25.56711	-25.24847	-26.15535	-24.84958	-25.84681	-25.53537	-26.60149	-26.11070	-26.98529	-25.21244	-26.18576	-25.78031	-25.44679	-26.60415	-24.77016	-25.31668	-25.50614	-26.03947	-26.82442	-24.38848	-27.25323	-26.53167	-26.74298	-28.17739	-26.02705	-26.50302	-27.30748	-27.00849	-27.28068	-27.66673	-27.12123	-26.36293	-27.88726	-25.65782	-26.13204	-26.81478	-26.97723	-27.90585	-25.36942	-27.62341	-27.00206	-27.39459	-27.09162	-27.56609
10250	2.3674	-25.57406	-25.25540	-26.16306	-24.85666	-25.85459	-25.54529	-26.60536	-26.12072	-26.99049	-25.22275	-26.18988	-25.79074	-25.45481	-26.60945	-24.78121	-25.32787	-25.50991	-26.04491	-26.83137	-24.39055	-27.26093	-26.54160	-26.74991	-28.18509	-26.03943	-26.51519	-27.31135	-27.01851	-27.28763	-27.67193	-27.12901	-26.37324	-27.89503	-25.67076	-26.14445	-26.82520	-26.98417	-27.91285	-25.37796	-27.63307	-27.00618	-27.39988	-27.10343	-27.57758
10500	2.3674	-25.58085	-25.26217	-26.17058	-24.86355	-25.86218	-25.55501	-26.60910	-26.13052	-26.99552	-25.23282	-26.19385	-25.80092	-25.46264	-26.61459	-24.79195	-25.33876	-25.51353	-26.05019	-26.83816	-24.39257	-27.26846	-26.55132	-26.75668	-28.19262	-26.05152	-26.52705	-27.31509	-27.02831	-27.29442	-27.67697	-27.13660	-26.38331	-27.90262	-25.68337	-26.15650	-26.83539	-26.99093	-27.91970	-25.38629	-27.64252	-27.01015	-27.40502	-27.11498	-27.58878
10750	2.3674	-25.58750	-25.26879	-26.17794	-24.87028	-25.86960	-25.56453	-26.61269	-26.14010	-27.00043	-25.24266	-26.19768	-25.81087	-25.47028	-26.61958	-24.80242	-25.34935	-25.51702	-26.05532	-26.84481	-24.39457	-27.27582	-26.56084	-26.76330	-28.19998	-26.06333	-26.53862	-27.31869	-27.03789	-27.30107	-27.68188	-27.14402	-26.39315	-27.91004	-25.69566	-26.16817	-26.84534	-26.99755	-27.92640	-25.39441	-27.65178	-27.01398	-27.41002	-27.12628	-27.59970
11000	2.3674	-25.59400	-25.27525	-26.18513	-24.87684	-25.87686	-25.57384	-26.61617	-26.14948	-27.00519	-25.25229	-26.20137	-25.82060	-25.47776	-26.62444	-24.81261	-25.35967	-25.52038	-26.06031	-26.85131	-24.39655	-27.28301	-26.57014	-26.76976	-28.20717	-26.07489	-26.54991	-27.32216	-27.04727	-27.30756	-27.68663	-27.15128	-26.40277	-27.91731	-25.70764	-26.17950	-26.85506	-27.00401	-27.93295	-25.40233	-27.66085	-27.01767	-27.41487	-27.13735	-27.61037
11250	2.3674	-25.60036	-25.28157	-26.19217	-24.88326	-25.88396	-25.58297	-26.61953	-26.15867	-27.00982	-25.26171	-26.20494	-25.83012	-25.48507	-26.62915	-24.82253	-25.36971	-25.52363	-26.06517	-26.85767	-24.39851	-27.29005	-26.57927	-26.77608	-28.21420	-26.08619	-26.56092	-27.32552	-27.05646	-27.31392	-27.69127	-27.15838	-26.41220	-27.92441	-25.71932	-26.19048	-26.86459	-27.01034	-27.93937	-25.41006	-27.66974	-27.02124	-27.41958	-27.14819	-27.62078
11500	2.3674	-25.60658	-25.28776	-26.19906	-24.88952	-25.89091	-25.59190	-26.62277	-26.16767	-27.01434	-25.27092	-26.20839	-25.83943	-25.49221	-26.63374	-24.83220	-25.37949	-25.52678	-26.06990	-26.86389	-24.40045	-27.29693	-26.58821	-26.78227	-28.22109	-26.09723	-26.57167	-27.32877	-27.06546	-27.32015	-27.69578	-27.16533	-26.42141	-27.93136	-25.73071	-26.20113	-26.87389	-27.01652	-27.94566	-25.41760	-27.67846	-27.02468	-27.42418	-27.15880	-27.63094
11750	2.3674	-25.61269	-25.29382	-26.20580	-24.89565	-25.89772	-25.60068	-26.62591	-26.17648	-27.01872	-25.27995	-26.21172	-25.84854	-25.49921	-26.63822	-24.84163	-25.38901	-25.52983	-26.07452	-26.87000	-24.40238	-27.30368	-26.59698	-26.78833	-28.22784	-26.10805	-26.58217	-27.33191	-27.07428	-27.32625	-27.70017	-27.17214	-26.43044	-27.93817	-25.74183	-26.21147	-26.88301	-27.02258	-27.95182	-25.42497	-27.68700	-27.02802	-27.42865	-27.16921	-27.64087
12000	2.3674	-25.61866	-25.29975	-26.21241	-24.90164	-25.90439	-25.60927	-26.62896	-26.18512	-27.02300	-25.28879	-26.21495	-25.85746	-25.50605	-26.64257	-24.85082	-25.39830	-25.53280	-26.07902	-26.87597	-24.40432	-27.31028	-26.60558	-26.79426	-28.23444	-26.11864	-26.59242	-27.33495	-27.08291	-27.33223	-27.70445	-27.17881	-26.43928	-27.94484	-25.75267	-26.22149	-26.89193	-27.02851	-27.95786	-25.43218	-27.69539	-27.03125	-27.43300	-27.17940	-27.65056
12250	2.3674	-25.62452	-25.30556	-26.21888	-24.90752	-25.91092	-25.61771	-26.63191	-26.19360	-27.02717	-25.29745	-26.21808	-25.86620	-25.51277	-26.64682	-24.85979	-25.40735	-25.53569	-26.08342	-26.88183	-24.40626	-27.31675	-26.61401	-26.80007	-28.24091	-26.12900	-26.60244	-27.33790	-27.09139	-27.33808	-27.70862	-27.18534	-26.44794	-27.95137	-25.76326	-26.23121	-26.90067	-27.03432	-27.96378	-25.43922	-27.70362	-27.03438	-27.43725	-27.18940	-27.66003
12500	2.3674	-25.63027	-25.31125	-26.22523	-24.91326	-25.91733	-25.62598	-26.63477	-26.20191	-27.03125	-25.30594	-26.22112	-25.87476	-25.51933	-26.65096	-24.86854	-25.41617	-25.53851	-26.08771	-26.88758	-24.40819	-27.32310	-26.62229	-26.80576	-28.24726	-26.13915	-26.61222	-27.34076	-27.09970	-27.34383	-27.71270	-27.19175	-26.45643	-27.95777	-25.77360	-26.24064	-26.90923	-27.04002	-27.96959	-25.44611	-27.71170	-27.03742	-27.44140	-27.19921	-27.66929
12750	2.3674	-25.63591	-25.31684	-26.23144	-24.91890	-25.92361	-25.63411	-26.63755	-26.21006	-27.03521	-25.31426	-26.22407	-25.88315	-25.52578	-26.65501	-24.87708	-25.42477	-25.54126	-26.09191	-26.89322	-24.41014	-27.32932	-26.63041	-26.81135	-28.25348	-26.14910	-26.62179	-27.34354	-27.10785	-27.34947	-27.71666	-27.19803	-26.46475	-27.96406	-25.78369	-26.24979	-26.91761	-27.04560	-27.97530	-25.45285	-27.71963	-27.04037	-27.44544	-27.20883	-27.67834
13000	2.3674	-25.64145	-25.32233	-26.23755	-24.92442	-25.92977	-25.64209	-26.64025	-26.21806	-27.03910	-25.32242	-26.22694	-25.89137	-25.53209	-26.65896	-24.88542	-25.43316	-25.54395	-26.09603	-26.89876	-24.41209	-27.33542	-26.63839	-26.81684	-28.25958	-26.15885	-26.63114	-27.34625	-27.11585	-27.35501	-27.72055	-27.20419	-26.47291	-27.97022	-25.79356	-26.25866	-26.92584	-27.05109	-27.98090	-25.45946	-27.72743	-27.04324	-27.44939	-27.21828	-27.68718
13250	2.3674	-25.64688	-25.32770	-26.24353	-24.92983	-25.93582	-25.64992	-26.64289	-26.22592	-27.04290	-25.33043	-26.22973	-25.89944	-25.53830	-26.66283	-24.89356	-25.44134	-25.54658	-26.10005	-26.90419	-24.41405	-27.34141	-26.64623	-26.82221	-28.26557	-26.16841	-26.64028	-27.34888	-27.12371	-27.36045	-27.72434	-27.21024	-26.48091	-27.97627	-25.80319	-26.26727	-26.93390	-27.05647	-27.98640	-25.46592	-27.73508	-27.04603	-27.45327	-27.22755	-27.69583
13500	2.3674	-25.65222	-25.33299	-26.24941	-24.93515	-25.94176	-25.65762	-26.64545	-26.23363	-27.04660	-25.33828	-26.23245	-25.90734	-25.54437	-26.66661	-24.90151	-25.44933	-25.54916	-26.10400	-26.90953	-24.41603	-27.34728	-26.65393	-26.82750	-28.27144	-26.17778	-26.64922	-27.35144	-27.13142	-27.36579	-27.72805	-27.21618	-26.48877	-27.98221	-25.81261	-26.27562	-26.94181	-27.06176	-27.99180	-25.47225	-27.74261	-27.04874	-27.45704	-27.23666	-27.70429
13750	2.3674	-25.65747	-25.33818	-26.25518	-24.94037	-25.94759	-25.66519	-26.64794	-26.24120	-27.05023	-25.34599	-26.23509	-25.91511	-25.55035	-26.67031	-24.90929	-25.45713	-25.55170	-26.10787	-26.91478	-24.41801	-27.35305	-26.66149	-26.83269	-28.27721	-26.18697	-26.65797	-27.35393	-27.13899	-27.37103	-27.73168	-27.22201	-26.49648	-27.98804	-25.82181	-26.28373	-26.94957	-27.06695	-27.99711	-25.47846	-27.75001	-27.05139	-27.46074	-27.24560	-27.71256
14000	2.3674	-25.66262	-25.34329	-26.26084	-24.94549	-25.95331	-25.67262	-26.65038	-26.24864	-27.05379	-25.35355	-26.23768	-25.92272	-25.55621	-26.67394	-24.91689	-25.46474	-25.55419	-26.11166	-26.91993	-24.42000	-27.35872	-26.66893	-26.83780	-28.28288	-26.19598	-26.66652	-27.35637	-27.14643	-27.37619	-27.73523	-27.22773	-26.50404	-27.99376	-25.83081	-26.29159	-26.95718	-27.07205	-28.00233	-25.48454	-27.75729	-27.05398	-27.46437	-27.25439	-27.72066
14250	2.3674	-25.66769	-25.34830	-26.26641	-24.95052	-25.95894	-25.67994	-26.65276	-26.25596	-27.05727	-25.36099	-26.24020	-25.93020	-25.56197	-26.67748	-24.92432	-25.47217	-25.55664	-26.11539	-26.92500	-24.42201	-27.36428	-26.67624	-26.84281	-28.28844	-26.20483	-26.67490	-27.35875	-27.15375	-27.38126	-27.73872	-27.23336	-26.51148	-27.99939	-25.83961	-26.29923	-26.96466	-27.07707	-28.00746	-25.49051	-27.76445	-27.05650	-27.46792	-27.26302	-27.72858
14500	2.3674	-25.67268	-25.35323	-26.27188	-24.95548	-25.96447	-25.68713	-26.65508	-26.26315	-27.06068	-25.36829	-26.24267	-25.93753	-25.56763	-26.68097	-24.93159	-25.47943	-25.55906	-26.11904	-26.92999	-24.42403	-27.36976	-26.68344	-26.84774	-28.29391	-26.21352	-26.68309	-27.36107	-27.16094	-27.38624	-27.74213	-27.23889	-26.51878	-28.00492	-25.84822	-26.30664	-26.97200	-27.08200	-28.01251	-25.49636	-27.77149	-27.05896	-27.47140	-27.27151	-27.73634
14750	2.3674	-25.67758	-25.35809	-26.27726	-24.96034	-25.96992	-25.69421	-26.65736	-26.27021	-27.06403	-25.37547	-26.24508	-25.94475	-25.57319	-26.68438	-24.93870	-25.48653	-25.56145	-26.12264	-26.93489	-24.42607	-27.37513	-26.69051	-26.85260	-28.29929	-26.22204	-26.69112	-27.36335	-27.16801	-27.39115	-27.74548	-27.24434	-26.52596	-28.01036	-25.85664	-26.31383	-26.97921	-27.08685	-28.01748	-25.50211	-27.77842	-27.06138	-27.47481	-27.27985	-27.74393
15000	2.3674	-25.68241	-25.36286	-26.28255	-24.96513	-25.97527	-25.70117	-26.65958	-26.27717	-27.06731	-25.38251	-26.24744	-25.95183	-25.57866	-26.68774	-24.94566	-25.49347	-25.56380	-26.12618	-26.93972	-24.42811	-27.38042	-26.69748	-26.85737	-28.30458	-26.23042	-26.69898	-27.36557	-27.17496	-27.39598	-27.74876	-27.24969	-26.53300	-28.01571	-25.86489	-26.32082	-26.98629	-27.09163	-28.02237	-25.50775	-27.78524	-27.06374	-27.47817	-27.28805	-27.75137
15250	2.3674	-25.68716	-25.36757	-26.28775	-24.96983	-25.98053	-25.70803	-26.66176	-26.28401	-27.07054	-25.38945	-26.24975	-25.95879	-25.58404	-26.69103	-24.95248	-25.50025	-25.56612	-26.12966	-26.94447	-24.43018	-27.38563	-26.70433	-26.86208	-28.30979	-26.23864	-26.70667	-27.36776	-27.18180	-27.40073	-27.75198	-27.25495	-26.53994	-28.02097	-25.87296	-26.32760	-26.99326	-27.09633	-28.02718	-25.51330	-27.79196	-27.06605	-27.48146	-27.29613	-27.75866
15500	2.3674	-25.69184	-25.37220	-26.29287	-24.97448	-25.98571	-25.71478	-26.66390	-26.29074	-27.07370	-25.39626	-26.25202	-25.96563	-25.58934	-26.69427	-24.95915	-25.50688	-25.56842	-26.13309	-26.94915	-24.43225	-27.39075	-26.71108	-26.86671	-28.31491	-26.24672	-26.71422	-27.36989	-27.18853	-27.40541	-27.75515	-27.26013	-26.54675	-28.02615	-25.88086	-26.33419	-27.00010	-27.10096	-28.03192	-25.51874	-27.79858	-27.06832	-27.48470	-27.30407	-27.76579
15750	2.3674	-25.69645	-25.37676	-26.29791	-24.97904	-25.99080	-25.72142	-26.66600	-26.29736	-27.07681	-25.40297	-26.25425	-25.97235	-25.59455	-26.69744	-24.96569	-25.51336	-25.57070	-26.13646	-26.95376	-24.43434	-27.39578	-26.71773	-26.87127	-28.31994	-26.25466	-26.72160	-27.37199	-27.19515	-27.41002	-27.75826	-27.26522	-26.55345	-28.03125	-25.88859	-26.34058	-27.00682	-27.10553	-28.03658	-25.52409	-27.80509	-27.07055	-27.48788	-27.31188	-27.77279
16000	2.3674	-25.70099	-25.38126	-26.30287	-24.98354	-25.99582	-25.72797	-26.66806	-26.30388	-27.07987	-25.40957	-26.25643	-25.97897	-25.59968	-26.70057	-24.97210	-25.51970	-25.57295	-26.13979	-26.95830	-24.43644	-27.40075	-26.72427	-26.87577	-28.32490	-26.26246	-26.72885	-27.37405	-27.20167	-27.41456	-27.76132	-27.27024	-26.56005	-28.03627	-25.89617	-26.34680	-27.01344	-27.11002	-28.04118	-25.52935	-27.81151	-27.07273	-27.49101	-27.31957	-27.77964
16250	2.3674	-25.70547	-25.38569	-26.30776	-24.98797	-26.00077	-25.73441	-26.67009	-26.31030	-27.08288	-25.41606	-26.25858	-25.98547	-25.60473	-26.70365	-24.97838	-25.52591	-25.57519	-26.14306	-26.96278	-24.43855	-27.40563	-26.73072	-26.88020	-28.32979	-26.27013	-26.73595	-27.37608	-27.20809	-27.41904	-27.76433	-27.27519	-26.56654	-28.04122	-25.90358	-26.35284	-27.01994	-27.11445	-28.04571	-25.53452	-27.81784	-27.07488	-27.49408	-27.32714	-27.78636
16500	2.3674	-25.70988	-25.39006	-26.31257	-24.99234	-26.00564	-25.74077	-26.67208	-26.31662	-27.08584	-25.42244	-26.26070	-25.99188	-25.60970	-26.70668	-24.98454	-25.53199	-25.57740	-26.14629	-26.96719	-24.44067	-27.41044	-26.73707	-26.88457	-28.33460	-26.27767	-26.74291	-27.37807	-27.21441	-27.42345	-27.76728	-27.28006	-26.57293	-28.04609	-25.91086	-26.35871	-27.02634	-27.11882	-28.05017	-25.53961	-27.82408	-27.07700	-27.49711	-27.33459	-27.79295
16750	2.3674	-25.71423	-25.39436	-26.31731	-24.99665	-26.01044	-25.74703	-26.67404	-26.32285	-27.08875	-25.42873	-26.26278	-25.99818	-25.61461	-26.70966	-24.99057	-25.53794	-25.57960	-26.14948	-26.97154	-24.44281	-27.41518	-26.74334	-26.88887	-28.33934	-26.28509	-26.74974	-27.38003	-27.22064	-27.42780	-27.77020	-27.28486	-26.57922	-28.05088	-25.91798	-26.36442	-27.03264	-27.12313	-28.05458	-25.54461	-27.83023	-27.07907	-27.50010	-27.34193	-27.79942
17000	2.3674	-25.71852	-25.39862	-26.32198	-25.00090	-26.01517	-25.75320	-26.67597	-26.32899	-27.09162	-25.43492	-26.26482	-26.00438	-25.61944	-26.71260	-24.99650	-25.54377	-25.58178	-26.15263	-26.97583	-24.44496	-27.41985	-26.74951	-26.89313	-28.34401	-26.29239	-26.75643	-27.38196	-27.22678	-27.43209	-27.77307	-27.28959	-26.58541	-28.05562	-25.92497	-26.36996	-27.03885	-27.12738	-28.05892	-25.54954	-27.83629	-27.08112	-27.50304	-27.34917	-27.80576
17250	2.3674	-25.72276	-25.40281	-26.32658	-25.00509	-26.01984	-25.75929	-26.67787	-26.33504	-27.09444	-25.44102	-26.26684	-26.01049	-25.62419	-26.71549	-25.00231	-25.54948	-25.58394	-26.15573	-26.98007	-24.44711	-27.42446	-26.75560	-26.89732	-28.34862	-26.29957	-26.76300	-27.38386	-27.23283	-27.43632	-27.77589	-27.29426	-26.59151	-28.06029	-25.93182	-26.37536	-27.04495	-27.13158	-28.06320	-25.55439	-27.84227	-27.08314	-27.50593	-27.35629	-27.81198
17500	2.3674	-25.72693	-25.40696	-26.33112	-25.00923	-26.02443	-25.76529	-26.67974	-26.34100	-27.09723	-25.44703	-26.26883	-26.01649	-25.62889	-26.71835	-25.00802	-25.55507	-25.58610	-26.15879	-26.98424	-24.44928	-27.42900	-26.76160	-26.90146	-28.35316	-26.30663	-26.76945	-27.38574	-27.23879	-27.44050	-27.77868	-27.29885	-26.59752	-28.06488	-25.93853	-26.38061	-27.05096	-27.13572	-28.06742	-25.55916	-27.84817	-27.08513	-27.50879	-27.36331	-27.81808
17750	2.3674	-25.73106	-25.41104	-26.33560	-25.01331	-26.02897	-25.77122	-26.68159	-26.34688	-27.09997	-25.45295	-26.27079	-26.02242	-25.63352	-26.72117	-25.01363	-25.56055	-25.58823	-26.16182	-26.98837	-24.45145	-27.43348	-26.76752	-26.90555	-28.35763	-26.31359	-26.77578	-27.38759	-27.24467	-27.44462	-27.78142	-27.30339	-26.60344	-28.06942	-25.94512	-26.38572	-27.05688	-27.13981	-28.07159	-25.56387	-27.85399	-27.08709	-27.51160	-27.37023	-27.82408
18000	2.3674	-25.73513	-25.41506	-26.34002	-25.01733	-26.03345	-25.77704	-26.68336	-26.35267	-27.10268	-25.45876	-26.27271	-26.02825	-25.63810	-26.72395	-25.01906	-25.56594	-25.59021	-26.16483	-26.99244	-24.45287	-27.43790	-26.77334	-26.90957	-28.36206	-26.32042	-26.78199	-27.38935	-27.25046	-27.44869	-27.78413	-27.30787	-26.60925	-28.07390	-25.95157	-26.39068	-27.06272	-27.14382	-28.07570	-25.56857	-27.85973	-27.08901	-27.51438	-27.37704	-27.82996
18250	2.3674	-25.73914	-25.41901	-26.34439	-25.02130	-26.03788	-25.78278	-26.68509	-26.35839	-27.10535	-25.46447	-26.27459	-26.03400	-25.64262	-26.72670	-25.02438	-25.57121	-25.59215	-26.16781	-26.99645	-24.45420	-27.44226	-26.77908	-26.91352	-28.36642	-26.32715	-26.78809	-27.39109	-27.25618	-27.45271	-27.78680	-27.31230	-26.61496	-28.07833	-25.95791	-26.39551	-27.06846	-27.14778	-28.07976	-25.57322	-27.86540	-27.09089	-27.51713	-27.38377	-27.83573
18500	2.3674	-25.74311	-25.42292	-26.34870	-25.02522	-26.04225	-25.78844	-26.68681	-26.36403	-27.10799	-25.47012	-26.27645	-26.03967	-25.64708	-26.72941	-25.02961	-25.57639	-25.59407	-26.17075	-27.00042	-24.45555	-27.44657	-26.78474	-26.91743	-28.37073	-26.33378	-26.79409	-27.39280	-27.26182	-27.45667	-27.78944	-27.31667	-26.62061	-28.08270	-25.96412	-26.40022	-27.07414	-27.15169	-28.08376	-25.57780	-27.87099	-27.09275	-27.51984	-27.39039	-27.84140
18750	2.3674	-25.74703	-25.42678	-26.35295	-25.02910	-26.04656	-25.79403	-26.68849	-26.36959	-27.11059	-25.47567	-26.27829	-26.04525	-25.65149	-26.73208	-25.03474	-25.58147	-25.59599	-26.17367	-27.00434	-24.45693	-27.45083	-26.79033	-26.92129	-28.37498	-26.34031	-26.79997	-27.39449	-27.26738	-27.46059	-27.79204	-27.32098	-26.62616	-28.08701	-25.97022	-26.40480	-27.07972	-27.15555	-28.08772	-25.58232	-27.87652	-27.09459	-27.52252	-27.39693	-27.84697
19000	2.3674	-25.75090	-25.43060	-26.35715	-25.03293	-26.05083	-25.79954	-26.69016	-26.37508	-27.11316	-25.48115	-26.28011	-26.05077	-25.65584	-26.73473	-25.03979	-25.58646	-25.59789	-26.17655	-27.00821	-24.45834	-27.45503	-26.79585	-26.92511	-28.37918	-26.34674	-26.80576	-27.39615	-27.27288	-27.46446	-27.79461	-27.32525	-26.63164	-28.09127	-25.97621	-26.40927	-27.08523	-27.15936	-28.09163	-25.58678	-27.88197	-27.09641	-27.52516	-27.40338	-27.85244
19250	2.3674	-25.75472	-25.43437	-26.36130	-25.03671	-26.05503	-25.80499	-26.69181	-26.38050	-27.11570	-25.48655	-26.28191	-26.05619	-25.66013	-26.73734	-25.04474	-25.59134	-25.59978	-26.17940	-27.01203	-24.45976	-27.45917	-26.80129	-26.92888	-28.38333	-26.35307	-26.81144	-27.39780	-27.27829	-27.46829	-27.79715	-27.32945	-26.63704	-28.09548	-25.98209	-26.41361	-27.09066	-27.16313	-28.09548	-25.59117	-27.88736	-27.09821	-27.52777	-27.40974	-27.85782
19500	2.3674	-25.75850	-25.43810	-26.36539	-25.04045	-26.05919	-25.81036	-26.69344	-26.38585	-27.11821	-25.49188	-26.28369	-26.06155	-25.66438	-26.73993	-25.04961	-25.59615	-25.60167	-26.18222	-27.01581	-24.46121	-27.46327	-26.80667	-26.93261	-28.38743	-26.35932	-26.81703	-27.39943	-27.28364	-27.47207	-27.79966	-27.33361	-26.64237	-28.09963	-25.98787	-26.41786	-27.09602	-27.16686	-28.09930	-25.59551	-27.89268	-27.09999	-27.53036	-27.41601	-27.86311
19750	2.3674	-25.76224	-25.44179	-26.36944	-25.04415	-26.06329	-25.81567	-26.69505	-26.39114	-27.12069	-25.49713	-26.28545	-26.06684	-25.66857	-26.74248	-25.05441	-25.60087	-25.60354	-26.18502	-27.01955	-24.46269	-27.46732	-26.81197	-26.93630	-28.39147	-26.36547	-26.82252	-27.40104	-27.28893	-27.47581	-27.80214	-27.33772	-26.64762	-28.10374	-25.99354	-26.42199	-27.10130	-27.17055	-28.10306	-25.59979	-27.89793	-27.10175	-27.53292	-27.42220	-27.86831
20000	2.3674	-25.76594	-25.44543	-26.37344	-25.04780	-26.06735	-25.82091	-26.69664	-26.39635	-27.12314	-25.50232	-26.28720	-26.07205	-25.67271	-26.74501	-25.05912	-25.60551	-25.60541	-26.18779	-27.02325	-24.46418	-27.47132	-26.81722	-26.93994	-28.39547	-26.37153	-26.82792	-27.40263	-27.29414	-27.47950	-27.80459	-27.34177	-26.65281	-28.10780	-25.99911	-26.42603	-27.10652	-27.17419	-28.10679	-25.60402	-27.90313	-27.10350	-27.53545	-27.42832	-27.87342
20250	2.3674	-25.76959	-25.44904	-26.37739	-25.05143	-26.07137	-25.82609	-26.69822	-26.40151	-27.12557	-25.50744	-26.28892	-26.07720	-25.67681	-26.74751	-25.06375	-25.61007	-25.60727	-26.19053	-27.02690	-24.46570	-27.47527	-26.82240	-26.94355	-28.39943	-26.37751	-26.83323	-27.40421	-27.29930	-27.48316	-27.80701	-27.34579	-26.65793	-28.11181	-26.00460	-26.42997	-27.11167	-27.17780	-28.11047	-25.60819	-27.90826	-27.10522	-27.53795	-27.43435	-27.87845
20500	2.3674	-25.77321	-25.45260	-26.38130	-25.05501	-26.07533	-25.83121	-26.69978	-26.40660	-27.12796	-25.51249	-26.29064	-26.08228	-25.68086	-26.74999	-25.06831	-25.61455	-25.60912	-26.19325	-27.03052	-24.46723	-27.47918	-26.82751	-26.94711	-28.40334	-26.38341	-26.83846	-27.40577	-27.30439	-27.48677	-27.80941	-27.34976	-26.66298	-28.11578	-26.00998	-26.43381	-27.11675	-27.18136	-28.11411	-25.61231	-27.91334	-27.10693	-27.54042	-27.44031	-27.88340
20750	2.3674	-25.77678	-25.45613	-26.38517	-25.05855	-26.07926	-25.83626	-26.70133	-26.41163	-27.13034	-25.51748	-26.29233	-26.08729	-25.68486	-26.75243	-25.07280	-25.61896	-25.61096	-26.19595	-27.03409	-24.46878	-27.48304	-26.83257	-26.95064	-28.40720	-26.38923	-26.84360	-27.40732	-27.30942	-27.49035	-27.81178	-27.35368	-26.66797	-28.11970	-26.01528	-26.43756	-27.12176	-27.18489	-28.11771	-25.61638	-27.91835	-27.10863	-27.54287	-27.44619	-27.88827
21000	2.3674	-25.78032	-25.45962	-26.38899	-25.06205	-26.08314	-25.84126	-26.70286	-26.41660	-27.13269	-25.52240	-26.29401	-26.09225	-25.68882	-26.75486	-25.07722	-25.62329	-25.61280	-26.19862	-27.03763	-24.47035	-27.48686	-26.83756	-26.95413	-28.41102	-26.39496	-26.84866	-27.40885	-27.31439	-27.49389	-27.81413	-27.35756	-26.67289	-28.12358	-26.02049	-26.44123	-27.12671	-27.18838	-28.12126	-25.62040	-27.92331	-27.11031	-27.54530	-27.45200	-27.89306
21250	2.3674	-25.78382	-25.46307	-26.39277	-25.06553	-26.08698	-25.84619	-26.70438	-26.42151	-27.13501	-25.52727	-26.29568	-26.09714	-25.69274	-26.75726	-25.08158	-25.62756	-25.61463	-26.20126	-27.04113	-24.47194	-27.49064	-26.84250	-26.95758	-28.41480	-26.40062	-26.85365	-27.41038	-27.31930	-27.49739	-27.81646	-27.36140	-26.67776	-28.12742	-26.02561	-26.44481	-27.13160	-27.19184	-28.12478	-25.62438	-27.92821	-27.11198	-27.54770	-27.45774	-27.89778
21500	2.3674	-25.78729	-25.46649	-26.39650	-25.06896	-26.09077	-25.85108	-26.70589	-26.42636	-27.13731	-25.53207	-26.29734	-26.10197	-25.69661	-26.75964	-25.08586	-25.63175	-25.61645	-26.20388	-27.04460	-24.47354	-27.49438	-26.84738	-26.96100	-28.41854	-26.40620	-26.85855	-27.41188	-27.32415	-27.50085	-27.81876	-27.36519	-26.68256	-28.13122	-26.03065	-26.44831	-27.13643	-27.19526	-28.12826	-25.62830	-27.93306	-27.11364	-27.55007	-27.46340	-27.90242
21750	2.3674	-25.79072	-25.46988	-26.40020	-25.07236	-26.09453	-25.85590	-26.70738	-26.43116	-27.13959	-25.53682	-26.29898	-26.10674	-25.70044	-26.76200	-25.09009	-25.63588	-25.61827	-26.20648	-27.04803	-24.47516	-27.49808	-26.85221	-26.96439	-28.42224	-26.41172	-26.86338	-27.41338	-27.32895	-27.50428	-27.82104	-27.36895	-26.68731	-28.13498	-26.03561	-26.45173	-27.14121	-27.19864	-28.13171	-25.63219	-27.93786	-27.11528	-27.55243	-27.46900	-27.90700
22000	2.3674	-25.79411	-25.47323	-26.40386	-25.07574	-26.09825	-25.86067	-26.70887	-26.43591	-27.14185	-25.54151	-26.30061	-26.11145	-25.70424	-26.76433	-25.09425	-25.63994	-25.62008	-26.20906	-27.05142	-24.47679	-27.50174	-26.85698	-26.96774	-28.42589	-26.41715	-26.86814	-27.41486	-27.33370	-27.50768	-27.82330	-27.37267	-26.69200	-28.13869	-26.04049	-26.45508	-27.14592	-27.20200	-28.13512	-25.63602	-27.94260	-27.11691	-27.55477	-27.47454	-27.91150


10000	2.4249	-25.56683	-25.24800	-26.15499	-24.84863	-25.84645	-25.53518	-26.60049	-26.11043	-26.98466	-25.21217	-26.18439	-25.77998	-25.44630	-26.60328	-24.76948	-25.31604	-25.50156	-26.03762	-26.82414	-24.37009	-27.25287	-26.53149	-26.74251	-28.17703	-26.02689	-26.50266	-27.30649	-27.00822	-27.28040	-27.66611	-27.12087	-26.36266	-27.88690	-25.65762	-26.13138	-26.81445	-26.97676	-27.90566	-25.36639	-27.62322	-27.00069	-27.39371	-27.09147	-27.56562
10250	2.4249	-25.57376	-25.25490	-26.16267	-24.85563	-25.85420	-25.54509	-26.60427	-26.12041	-26.98980	-25.22245	-26.18839	-25.79037	-25.45427	-26.60850	-24.78043	-25.32714	-25.50506	-26.04294	-26.83107	-24.37160	-27.26054	-26.54139	-26.74941	-28.18470	-26.03923	-26.51477	-27.31026	-27.01820	-27.28733	-27.67125	-27.12862	-26.37294	-27.89464	-25.67049	-26.14367	-26.82483	-26.98366	-27.91264	-25.37481	-27.63286	-27.00469	-27.39893	-27.10326	-27.57704
10500	2.4249	-25.58053	-25.26162	-26.17016	-24.86245	-25.86175	-25.55478	-26.60791	-26.13018	-26.99477	-25.23248	-26.19224	-25.80051	-25.46206	-26.61356	-24.79108	-25.33793	-25.50841	-26.04810	-26.83784	-24.37308	-27.26803	-26.55109	-26.75613	-28.19219	-26.05128	-26.52656	-27.31390	-27.02797	-27.29410	-27.67622	-27.13617	-26.38297	-27.90220	-25.68303	-26.15557	-26.83497	-26.99039	-27.91947	-25.38301	-27.64230	-27.00854	-27.40400	-27.11478	-27.58817
10750	2.4249	-25.58715	-25.26820	-26.17748	-24.86911	-25.86914	-25.56428	-26.61141	-26.13973	-26.99962	-25.24228	-26.19594	-25.81041	-25.46965	-26.61848	-24.80144	-25.34842	-25.51164	-26.05311	-26.84446	-24.37457	-27.27535	-26.56058	-26.76271	-28.19951	-26.06306	-26.53806	-27.31740	-27.03752	-27.30072	-27.68107	-27.14356	-26.39277	-27.90959	-25.69524	-26.16709	-26.84488	-26.99696	-27.92615	-25.39099	-27.65154	-27.01224	-27.40891	-27.12606	-27.59903
11000	2.4249	-25.59362	-25.27462	-26.18463	-24.87560	-25.87636	-25.57356	-26.61478	-26.14908	-27.00431	-25.25187	-26.19951	-25.82009	-25.47708	-26.62325	-24.81152	-25.35863	-25.51474	-26.05798	-26.85093	-24.37604	-27.28251	-26.56987	-26.76913	-28.20667	-26.07457	-26.54927	-27.32077	-27.04687	-27.30719	-27.68576	-27.15078	-26.40236	-27.91681	-25.70713	-26.17826	-26.85456	-27.00338	-27.93269	-25.39878	-27.66058	-27.01581	-27.41368	-27.13710	-27.60961
11250	2.4249	-25.59996	-25.28090	-26.19163	-24.88193	-25.88343	-25.58266	-26.61804	-26.15823	-27.00888	-25.26125	-26.20295	-25.82956	-25.48434	-26.62788	-24.82134	-25.36856	-25.51774	-26.06271	-26.85727	-24.37753	-27.28950	-26.57897	-26.77541	-28.21366	-26.08582	-26.56020	-27.32403	-27.05602	-27.31352	-27.69033	-27.15785	-26.41174	-27.92387	-25.71873	-26.18907	-26.86403	-27.00966	-27.93909	-25.40638	-27.66945	-27.01925	-27.41831	-27.14790	-27.61994
11500	2.4249	-25.60615	-25.28704	-26.19847	-24.88813	-25.89034	-25.59157	-26.62118	-26.16718	-27.01332	-25.27042	-26.20627	-25.83882	-25.49143	-26.63239	-24.83089	-25.37822	-25.52063	-26.06732	-26.86347	-24.37902	-27.29635	-26.58788	-26.78155	-28.22051	-26.09682	-26.57087	-27.32717	-27.06497	-27.31972	-27.69477	-27.16476	-26.42091	-27.93078	-25.73003	-26.19955	-26.87328	-27.01580	-27.94536	-25.41380	-27.67814	-27.02257	-27.42282	-27.15848	-27.63001
11750	2.4249	-25.61223	-25.29305	-26.20517	-24.89417	-25.89710	-25.60031	-26.62421	-26.17596	-27.01764	-25.27940	-26.20947	-25.84787	-25.49837	-26.63678	-24.84019	-25.38762	-25.52344	-26.07181	-26.86954	-24.38052	-27.30305	-26.59662	-26.78756	-28.22721	-26.10758	-26.58128	-27.33021	-27.07375	-27.32579	-27.69909	-27.17152	-26.42989	-27.93755	-25.74105	-26.20969	-26.88234	-27.02181	-27.95150	-25.42104	-27.68666	-27.02577	-27.42721	-27.16885	-27.63984
12000	2.4249	-25.61817	-25.29894	-26.21173	-24.90009	-25.90373	-25.60888	-26.62715	-26.18455	-27.02185	-25.28819	-26.21257	-25.85674	-25.50516	-26.64104	-24.84926	-25.39677	-25.52616	-26.07619	-26.87548	-24.38204	-27.30961	-26.60518	-26.79345	-28.23377	-26.11812	-26.59143	-27.33314	-27.08235	-27.33174	-27.70330	-27.17815	-26.43868	-27.94418	-25.75179	-26.21952	-26.89120	-27.02770	-27.95752	-25.42812	-27.69502	-27.02887	-27.43148	-27.17902	-27.64944
12250	2.4249	-25.62400	-25.30470	-26.21816	-24.90588	-25.91022	-25.61728	-26.62999	-26.19298	-27.02594	-25.29680	-26.21557	-25.86541	-25.51182	-26.64521	-24.85810	-25.40569	-25.52881	-26.08046	-26.88131	-24.38357	-27.31603	-26.61359	-26.79921	-28.24019	-26.12842	-26.60135	-27.33598	-27.09077	-27.33756	-27.70739	-27.18464	-26.44729	-27.95066	-25.76227	-26.22903	-26.89988	-27.03346	-27.96342	-25.43503	-27.70322	-27.03187	-27.43564	-27.18898	-27.65881
12500	2.4249	-25.62972	-25.31035	-26.22446	-24.91155	-25.91657	-25.62552	-26.63274	-26.20124	-27.02995	-25.30524	-26.21848	-25.87391	-25.51833	-26.64926	-24.86672	-25.41436	-25.53140	-26.08464	-26.88703	-24.38513	-27.32233	-26.62183	-26.80486	-28.24649	-26.13852	-26.61103	-27.33873	-27.09903	-27.34328	-27.71140	-27.19099	-26.45573	-27.95702	-25.77251	-26.23825	-26.90838	-27.03911	-27.96920	-25.44179	-27.71126	-27.03478	-27.43970	-27.19875	-27.66795
12750	2.4249	-25.63532	-25.31588	-26.23062	-24.91710	-25.92281	-25.63361	-26.63541	-26.20935	-27.03384	-25.31350	-26.22130	-25.88223	-25.52472	-26.65322	-24.87512	-25.42282	-25.53392	-26.08872	-26.89263	-24.38671	-27.32850	-26.62992	-26.81039	-28.25266	-26.14841	-26.62049	-27.34141	-27.10714	-27.34889	-27.71529	-27.19723	-26.46399	-27.96325	-25.78248	-26.24718	-26.91670	-27.04465	-27.97488	-25.44841	-27.71917	-27.03759	-27.44366	-27.20833	-27.67689
13000	2.4249	-25.64083	-25.32133	-26.23667	-24.92255	-25.92892	-25.64155	-26.63801	-26.21730	-27.03765	-25.32161	-26.22404	-25.89039	-25.53097	-26.65709	-24.88332	-25.43107	-25.53638	-26.09272	-26.89814	-24.38832	-27.33455	-26.63786	-26.81584	-28.25871	-26.15809	-26.62973	-27.34400	-27.11509	-27.35440	-27.71910	-27.20334	-26.47210	-27.96937	-25.79223	-26.25583	-26.92486	-27.05009	-27.98046	-25.45488	-27.72693	-27.04034	-27.44752	-27.21773	-27.68562
13250	2.4249	-25.64623	-25.32665	-26.24261	-24.92788	-25.93492	-25.64935	-26.64053	-26.22510	-27.04137	-25.32955	-26.22670	-25.89838	-25.53712	-26.66087	-24.89131	-25.43909	-25.53880	-26.09662	-26.90354	-24.38994	-27.34048	-26.64566	-26.82116	-28.26464	-26.16758	-26.63876	-27.34652	-27.12289	-27.35980	-27.72282	-27.20934	-26.48004	-27.97537	-25.80174	-26.26420	-26.93285	-27.05541	-27.98593	-25.46121	-27.73455	-27.04299	-27.45131	-27.22696	-27.69414
13500	2.4249	-25.65153	-25.33189	-26.24843	-24.93312	-25.94080	-25.65701	-26.64298	-26.23276	-27.04500	-25.33735	-26.22928	-25.90622	-25.54313	-26.66456	-24.89912	-25.44693	-25.54117	-26.10046	-26.90884	-24.39160	-27.34630	-26.65332	-26.82640	-28.27046	-26.17688	-26.64758	-27.34897	-27.13055	-27.36510	-27.72645	-27.21522	-26.48784	-27.98125	-25.81103	-26.27231	-26.94068	-27.06065	-27.99131	-25.46742	-27.74204	-27.04558	-27.45499	-27.23602	-27.70248
13750	2.4249	-25.65674	-25.33703	-26.25414	-24.93826	-25.94658	-25.66454	-26.64537	-26.24027	-27.04856	-25.34499	-26.23180	-25.91391	-25.54905	-26.66817	-24.90674	-25.45456	-25.54349	-26.10421	-26.91405	-24.39327	-27.35202	-26.66084	-26.83154	-28.27617	-26.18600	-26.65620	-27.35136	-27.13807	-27.37031	-27.73000	-27.22100	-26.49548	-27.98703	-25.82011	-26.28017	-26.94837	-27.06579	-27.99659	-25.47350	-27.74940	-27.04810	-27.45861	-27.24491	-27.71063
14000	2.4249	-25.66186	-25.34208	-26.25975	-24.94330	-25.95225	-25.67193	-26.64769	-26.24766	-27.05204	-25.35249	-26.23426	-25.92144	-25.55484	-26.67171	-24.91419	-25.46201	-25.54579	-26.10790	-26.91917	-24.39498	-27.35763	-26.66824	-26.83659	-28.28178	-26.19495	-26.66463	-27.35369	-27.14545	-27.37543	-27.73348	-27.22667	-26.50298	-27.99270	-25.82897	-26.28777	-26.95591	-27.07084	-28.00178	-25.47945	-27.75664	-27.05056	-27.46215	-27.25365	-27.71859
14250	2.4249	-25.66690	-25.34705	-26.26526	-24.94826	-25.95783	-25.67920	-26.64997	-26.25491	-27.05544	-25.35987	-26.23665	-25.92885	-25.56054	-26.67517	-24.92146	-25.46927	-25.54804	-26.11151	-26.92421	-24.39670	-27.36314	-26.67551	-26.84156	-28.28729	-26.20372	-26.67287	-27.35596	-27.15270	-27.38046	-27.73689	-27.23225	-26.51036	-27.99827	-25.83763	-26.29515	-26.96331	-27.07581	-28.00689	-25.48530	-27.76376	-27.05295	-27.46561	-27.26223	-27.72638
14500	2.4249	-25.67184	-25.35193	-26.27067	-24.95313	-25.96330	-25.68635	-26.65219	-26.26204	-27.05878	-25.36710	-26.23900	-25.93610	-25.56613	-26.67857	-24.92858	-25.47637	-25.55027	-26.11506	-26.92915	-24.39846	-27.36855	-26.68266	-26.84644	-28.29271	-26.21233	-26.68094	-27.35818	-27.15983	-27.38541	-27.74023	-27.23772	-26.51759	-28.00375	-25.84610	-26.30229	-26.97057	-27.08069	-28.01191	-25.49102	-27.77076	-27.05529	-27.46901	-27.27067	-27.73400
14750	2.4249	-25.67671	-25.35673	-26.27599	-24.95792	-25.96869	-25.69339	-26.65435	-26.26905	-27.06205	-25.37421	-26.24128	-25.94324	-25.57163	-26.68190	-24.93553	-25.48329	-25.55247	-26.11855	-26.93402	-24.40023	-27.37387	-26.68969	-26.85124	-28.29803	-26.22077	-26.68882	-27.36035	-27.16684	-27.39028	-27.74350	-27.24311	-26.52470	-28.00913	-25.85438	-26.30921	-26.97770	-27.08550	-28.01684	-25.49665	-27.77765	-27.05758	-27.47233	-27.27896	-27.74145
15000	2.4249	-25.68150	-25.36145	-26.28122	-24.96263	-25.97398	-25.70031	-26.65648	-26.27594	-27.06526	-25.38119	-26.24352	-25.95023	-25.57704	-26.68517	-24.94233	-25.49005	-25.55464	-26.12199	-26.93881	-24.40203	-27.37910	-26.69661	-26.85596	-28.30325	-26.22907	-26.69654	-27.36247	-27.17373	-27.39507	-27.74671	-27.24840	-26.53168	-28.01443	-25.86248	-26.31592	-26.98470	-27.09022	-28.02170	-25.50217	-27.78444	-27.05982	-27.47560	-27.28711	-27.74874
15250	2.4249	-25.68622	-25.36611	-26.28636	-24.96726	-25.97918	-25.70711	-26.65855	-26.28272	-27.06841	-25.38806	-26.24572	-25.95712	-25.58235	-26.68837	-24.94898	-25.49665	-25.55679	-26.12537	-26.94353	-24.40386	-27.38424	-26.70342	-26.86062	-28.30840	-26.23721	-26.70410	-27.36455	-27.18051	-27.39978	-27.74986	-27.25360	-26.53854	-28.01963	-25.87039	-26.32242	-26.99158	-27.09487	-28.02648	-25.50758	-27.79111	-27.06201	-27.47881	-27.29512	-27.75588
15500	2.4249	-25.69086	-25.37069	-26.29142	-24.97182	-25.98430	-25.71382	-26.66059	-26.28938	-27.07150	-25.39480	-26.24787	-25.96387	-25.58758	-26.69153	-24.95549	-25.50310	-25.55892	-26.12869	-26.94817	-24.40570	-27.38930	-26.71012	-26.86520	-28.31345	-26.24520	-26.71149	-27.36658	-27.18717	-27.40442	-27.75295	-27.25872	-26.54529	-28.02475	-25.87814	-26.32872	-26.99834	-27.09945	-28.03119	-25.51291	-27.79768	-27.06416	-27.48197	-27.30301	-27.76287
15750	2.4249	-25.69543	-25.37520	-26.29640	-24.97631	-25.98934	-25.72041	-26.66259	-26.29594	-27.07454	-25.40143	-26.24998	-25.97051	-25.59273	-26.69463	-24.96186	-25.50940	-25.56103	-26.13196	-26.95274	-24.40758	-27.39427	-26.71672	-26.86971	-28.31843	-26.25305	-26.71873	-27.36858	-27.19373	-27.40899	-27.75599	-27.26376	-26.55192	-28.02979	-25.88571	-26.33483	-27.00498	-27.10397	-28.03582	-25.51814	-27.80415	-27.06628	-27.48506	-27.31076	-27.76971
16000	2.4249	-25.69993	-25.37965	-26.30129	-24.98073	-25.99430	-25.72691	-26.66455	-26.30239	-27.07753	-25.40795	-26.25205	-25.97704	-25.59778	-26.69767	-24.96810	-25.51556	-25.56313	-26.13520	-26.95724	-24.40947	-27.39917	-26.72322	-26.87416	-28.32333	-26.26077	-26.72583	-27.37054	-27.20018	-27.41350	-27.75897	-27.26872	-26.55844	-28.03475	-25.89313	-26.34076	-27.01151	-27.10841	-28.04039	-25.52327	-27.81053	-27.06834	-27.48811	-27.31839	-27.77641
16250	2.4249	-25.70437	-25.38403	-26.30612	-24.98510	-25.99919	-25.73331	-26.66648	-26.30875	-27.08046	-25.41437	-26.25408	-25.98346	-25.60277	-26.70067	-24.97422	-25.52158	-25.56521	-26.13837	-26.96168	-24.41138	-27.40399	-26.72962	-26.87854	-28.32815	-26.26835	-26.73277	-27.37247	-27.20654	-27.41793	-27.76191	-27.27361	-26.56486	-28.03964	-25.90039	-26.34650	-27.01792	-27.11279	-28.04489	-25.52833	-27.81681	-27.07038	-27.49110	-27.32590	-27.78297
16500	2.4249	-25.70874	-25.38835	-26.31086	-24.98939	-26.00400	-25.73961	-26.66837	-26.31500	-27.08335	-25.42068	-26.25608	-25.98977	-25.60767	-26.70362	-24.98021	-25.52747	-25.56727	-26.14151	-26.96605	-24.41331	-27.40874	-26.73592	-26.88286	-28.33290	-26.27580	-26.73958	-27.37437	-27.21279	-27.42231	-27.76480	-27.27842	-26.57117	-28.04445	-25.90750	-26.35208	-27.02424	-27.11711	-28.04932	-25.53330	-27.82300	-27.07238	-27.49406	-27.33329	-27.78940
16750	2.4249	-25.71305	-25.39260	-26.31554	-24.99363	-26.00874	-25.74583	-26.67024	-26.32116	-27.08619	-25.42689	-26.25805	-25.99598	-25.61251	-26.70653	-24.98607	-25.53323	-25.56932	-26.14461	-26.97036	-24.41526	-27.41341	-26.74213	-26.88711	-28.33757	-26.28313	-26.74625	-27.37623	-27.21895	-27.42662	-27.76764	-27.28316	-26.57738	-28.04918	-25.91446	-26.35748	-27.03045	-27.12137	-28.05369	-25.53818	-27.82911	-27.07435	-27.49696	-27.34057	-27.79570
17000	2.4249	-25.71731	-25.39681	-26.32015	-24.99780	-26.01341	-25.75195	-26.67208	-26.32723	-27.08899	-25.43301	-26.26000	-26.00210	-25.61728	-26.70939	-24.99183	-25.53887	-25.57137	-26.14767	-26.97462	-24.41724	-27.41802	-26.74826	-26.89132	-28.34218	-26.29034	-26.75279	-27.37807	-27.22502	-27.43087	-27.77044	-27.28783	-26.58350	-28.05386	-25.92128	-26.36273	-27.03656	-27.12557	-28.05799	-25.54299	-27.83512	-27.07629	-27.49983	-27.34774	-27.80188
17250	2.4249	-25.72150	-25.40096	-26.32469	-25.00193	-26.01802	-25.75798	-26.67389	-26.33321	-27.09175	-25.43903	-26.26191	-26.00811	-25.62197	-26.71221	-24.99747	-25.54438	-25.57340	-26.15068	-26.97881	-24.41922	-27.42256	-26.75429	-26.89547	-28.34672	-26.29742	-26.75920	-27.37988	-27.23100	-27.43507	-27.77320	-27.29244	-26.58952	-28.05846	-25.92796	-26.36783	-27.04258	-27.12972	-28.06224	-25.54772	-27.84105	-27.07821	-27.50264	-27.35480	-27.80794
17500	2.4249	-25.72564	-25.40505	-26.32916	-25.00600	-26.02255	-25.76394	-26.67567	-26.33910	-27.09447	-25.44496	-26.26380	-26.01402	-25.62660	-26.71499	-25.00301	-25.54979	-25.57542	-26.15366	-26.98295	-24.42122	-27.42704	-26.76024	-26.89956	-28.35120	-26.30439	-26.76549	-27.38167	-27.23689	-27.43920	-27.77591	-27.29697	-26.59545	-28.06300	-25.93451	-26.37277	-27.04849	-27.13381	-28.06643	-25.55239	-27.84690	-27.08009	-27.50543	-27.36175	-27.81388
17750	2.4249	-25.72972	-25.40909	-26.33357	-25.01001	-26.02703	-25.76980	-26.67744	-26.34490	-27.09715	-25.45080	-26.26566	-26.01986	-25.63116	-26.71774	-25.00844	-25.55508	-25.57743	-26.15660	-26.98703	-24.42324	-27.43145	-26.76611	-26.90360	-28.35561	-26.31125	-26.77166	-27.38343	-27.24270	-27.44329	-27.77859	-27.30145	-26.60129	-28.06748	-25.94093	-26.37758	-27.05432	-27.13785	-28.07056	-25.55698	-27.85268	-27.08196	-27.50817	-27.36860	-27.81970
18000	2.4249	-25.73375	-25.41305	-26.33793	-25.01396	-26.03145	-25.77557	-26.67911	-26.35063	-27.09979	-25.45653	-26.26747	-26.02560	-25.63568	-26.72045	-25.01369	-25.56027	-25.57927	-26.15954	-26.99106	-24.42447	-27.43581	-26.77187	-26.90756	-28.35997	-26.31799	-26.77770	-27.38510	-27.24842	-27.44732	-27.78124	-27.30587	-26.60702	-28.07190	-25.94720	-26.38224	-27.06006	-27.14181	-28.07464	-25.56158	-27.85837	-27.08377	-27.51088	-27.37535	-27.82541
18250	2.4249	-25.73773	-25.41696	-26.34223	-25.01786	-26.03582	-25.78125	-26.68075	-26.35627	-27.10239	-25.46216	-26.26925	-26.03125	-25.64013	-26.72312	-25.01883	-25.56534	-25.58107	-26.16244	-26.99504	-24.42560	-27.44011	-26.77756	-26.91147	-28.36427	-26.32462	-26.78364	-27.38675	-27.25406	-27.45129	-27.78384	-27.31024	-26.61265	-28.07627	-25.95336	-26.38677	-27.06572	-27.14572	-28.07866	-25.56612	-27.86399	-27.08555	-27.51356	-27.38201	-27.83101
18500	2.4249	-25.74165	-25.42082	-26.34648	-25.02172	-26.04013	-25.78686	-26.68237	-26.36184	-27.10497	-25.46772	-26.27102	-26.03683	-25.64453	-26.72576	-25.02388	-25.57033	-25.58286	-26.16531	-26.99896	-24.42676	-27.44435	-26.78316	-26.91533	-28.36851	-26.33114	-26.78946	-27.38837	-27.25963	-27.45522	-27.78641	-27.31455	-26.61821	-28.08058	-25.95940	-26.39117	-27.07130	-27.14958	-28.08263	-25.57060	-27.86953	-27.08731	-27.51620	-27.38856	-27.83651
18750	2.4249	-25.74553	-25.42463	-26.35067	-25.02553	-26.04438	-25.79239	-26.68397	-26.36733	-27.10751	-25.47319	-26.27276	-26.04232	-25.64887	-26.72837	-25.02883	-25.57522	-25.58465	-26.16815	-27.00284	-24.42796	-27.44854	-26.78869	-26.91914	-28.37270	-26.33757	-26.79518	-27.38997	-27.26512	-27.45910	-27.78895	-27.31880	-26.62368	-28.08483	-25.96532	-26.39545	-27.07678	-27.15339	-28.08655	-25.57502	-27.87500	-27.08906	-27.51881	-27.39503	-27.84191
19000	2.4249	-25.74937	-25.42840	-26.35480	-25.02929	-26.04858	-25.79784	-26.68555	-26.37275	-27.11001	-25.47858	-26.27448	-26.04774	-25.65315	-26.73095	-25.03370	-25.58001	-25.58643	-26.17096	-27.00668	-24.42920	-27.45268	-26.79415	-26.92291	-28.37683	-26.34390	-26.80080	-27.39155	-27.27054	-27.46293	-27.79146	-27.32300	-26.62907	-28.08903	-25.97113	-26.39961	-27.08220	-27.15716	-28.09042	-25.57937	-27.88041	-27.09078	-27.52138	-27.40141	-27.84721
19250	2.4249	-25.75315	-25.43212	-26.35888	-25.03300	-26.05273	-25.80323	-26.68712	-26.37810	-27.11249	-25.48390	-26.27619	-26.05307	-25.65739	-26.73349	-25.03847	-25.58470	-25.58820	-26.17375	-27.01046	-24.43045	-27.45676	-26.79954	-26.92663	-28.38092	-26.35013	-26.80631	-27.39311	-27.27589	-27.46672	-27.79394	-27.32715	-26.63439	-28.09318	-25.97683	-26.40366	-27.08753	-27.16088	-28.09425	-25.58366	-27.88574	-27.09249	-27.52393	-27.40770	-27.85242
19500	2.4249	-25.75689	-25.43580	-26.36292	-25.03668	-26.05683	-25.80855	-26.68866	-26.38337	-27.11494	-25.48914	-26.27788	-26.05833	-25.66156	-26.73602	-25.04316	-25.58932	-25.58997	-26.17650	-27.01421	-24.43175	-27.46079	-26.80485	-26.93031	-28.38495	-26.35627	-26.81173	-27.39465	-27.28116	-27.47046	-27.79639	-27.33125	-26.63963	-28.09727	-25.98243	-26.40760	-27.09280	-27.16456	-28.09802	-25.58790	-27.89101	-27.09418	-27.52645	-27.41390	-27.85753
19750	2.4249	-25.76059	-25.43944	-26.36690	-25.04032	-26.06087	-25.81380	-26.69019	-26.38858	-27.11736	-25.49431	-26.27955	-26.06352	-25.66569	-26.73851	-25.04777	-25.59385	-25.59173	-26.17923	-27.01790	-24.43306	-27.46477	-26.81010	-26.93395	-28.38893	-26.36232	-26.81705	-27.39618	-27.28637	-27.47416	-27.79881	-27.33529	-26.64480	-28.10132	-25.98792	-26.41144	-27.09799	-27.16820	-28.10175	-25.59209	-27.89621	-27.09585	-27.52894	-27.42002	-27.86256
20000	2.4249	-25.76425	-25.44303	-26.37084	-25.04391	-26.06487	-25.81898	-26.69170	-26.39372	-27.11976	-25.49941	-26.28121	-26.06864	-25.66978	-26.74098	-25.05230	-25.59829	-25.59348	-26.18194	-27.02156	-24.43440	-27.46871	-26.81529	-26.93754	-28.39287	-26.36828	-26.82229	-27.39769	-27.29152	-27.47782	-27.80120	-27.33930	-26.64990	-28.10532	-25.99332	-26.41517	-27.10311	-27.17179	-28.10544	-25.59622	-27.90136	-27.09751	-27.53141	-27.42606	-27.86750
20250	2.4249	-25.76787	-25.44659	-26.37473	-25.04748	-26.06883	-25.82410	-26.69320	-26.39880	-27.12212	-25.50444	-26.28285	-26.07370	-25.67381	-26.74342	-25.05676	-25.60266	-25.59524	-26.18462	-27.02518	-24.43578	-27.47260	-26.82040	-26.94110	-28.39676	-26.37415	-26.82743	-27.39919	-27.29659	-27.48143	-27.80357	-27.34325	-26.65493	-28.10928	-25.99862	-26.41881	-27.10816	-27.17535	-28.10909	-25.60029	-27.90644	-27.09915	-27.53385	-27.43202	-27.87235
20500	2.4249	-25.77145	-25.45011	-26.37857	-25.05100	-26.07274	-25.82916	-26.69469	-26.40382	-27.12447	-25.50941	-26.28448	-26.07868	-25.67780	-26.74584	-25.06115	-25.60695	-25.59699	-26.18728	-27.02876	-24.43717	-27.47644	-26.82546	-26.94462	-28.40060	-26.37994	-26.83248	-27.40068	-27.30161	-27.48501	-27.80592	-27.34716	-26.65990	-28.11318	-26.00382	-26.42236	-27.11315	-27.17887	-28.11269	-25.60432	-27.91146	-27.10078	-27.53627	-27.43791	-27.87712
20750	2.4249	-25.77498	-25.45359	-26.38237	-25.05448	-26.07660	-25.83415	-26.69616	-26.40877	-27.12679	-25.51431	-26.28610	-26.08360	-25.68174	-26.74823	-25.06546	-25.61116	-25.59873	-26.18991	-27.03229	-24.43859	-27.48024	-26.83046	-26.94810	-28.40440	-26.38565	-26.83746	-27.40215	-27.30657	-27.48855	-27.80823	-27.35102	-26.66480	-28.11705	-26.00894	-26.42582	-27.11807	-27.18235	-28.11625	-25.60830	-27.91642	-27.10240	-27.53866	-27.44372	-27.88182
21000	2.4249	-25.77848	-25.45704	-26.38613	-25.05793	-26.08042	-25.83909	-26.69762	-26.41367	-27.12908	-25.51915	-26.28770	-26.08846	-25.68564	-26.75060	-25.06970	-25.61531	-25.60047	-26.19252	-27.03579	-24.44004	-27.48400	-26.83539	-26.95155	-28.40816	-26.39128	-26.84235	-27.40361	-27.31146	-27.49205	-27.81053	-27.35484	-26.66964	-28.12087	-26.01397	-26.42920	-27.12292	-27.18580	-28.11977	-25.61222	-27.92133	-27.10400	-27.54103	-27.44945	-27.88644
21250	2.4249	-25.78195	-25.46045	-26.38985	-25.06134	-26.08421	-25.84396	-26.69907	-26.41851	-27.13136	-25.52392	-26.28930	-26.09325	-25.68949	-26.75294	-25.07388	-25.61938	-25.60221	-26.19511	-27.03926	-24.44150	-27.48772	-26.84027	-26.95496	-28.41188	-26.39683	-26.84716	-27.40506	-27.31630	-27.49551	-27.81280	-27.35863	-26.67441	-28.12465	-26.01891	-26.43249	-27.12772	-27.18921	-28.12326	-25.61611	-27.92618	-27.10560	-27.54338	-27.45511	-27.89098
21500	2.4249	-25.78538	-25.46382	-26.39352	-25.06472	-26.08794	-25.84878	-26.70050	-26.42329	-27.13361	-25.52864	-26.29088	-26.09799	-25.69330	-26.75527	-25.07799	-25.62339	-25.60394	-26.19768	-27.04269	-24.44299	-27.49140	-26.84509	-26.95833	-28.41555	-26.40231	-26.85189	-27.40649	-27.32108	-27.49894	-27.81506	-27.36236	-26.67913	-28.12839	-26.02377	-26.43571	-27.13245	-27.19258	-28.12670	-25.61994	-27.93098	-27.10717	-27.54570	-27.46071	-27.89545
21750	2.4249	-25.78877	-25.46716	-26.39716	-25.06807	-26.09164	-25.85355	-26.70193	-26.42802	-27.13584	-25.53330	-26.29245	-26.10266	-25.69708	-26.75757	-25.08205	-25.62733	-25.60567	-26.20023	-27.04608	-24.44449	-27.49503	-26.84986	-26.96167	-28.41919	-26.40772	-26.85656	-27.40792	-27.32581	-27.50234	-27.81729	-27.36606	-26.68379	-28.13209	-26.02855	-26.43885	-27.13713	-27.19593	-28.13011	-25.62374	-27.93572	-27.10875	-27.54801	-27.46623	-27.89985
22000	2.4249	-25.79213	-25.47047	-26.40076	-25.07139	-26.09531	-25.85826	-26.70334	-26.43269	-27.13805	-25.53790	-26.29401	-26.10728	-25.70082	-26.75986	-25.08603	-25.63120	-25.60740	-26.20276	-27.04944	-24.44602	-27.49863	-26.85457	-26.96498	-28.42279	-26.41305	-26.86114	-27.40934	-27.33048	-27.50570	-27.81950	-27.36973	-26.68839	-28.13575	-26.03325	-26.44192	-27.14175	-27.19924	-28.13348	-25.62749	-27.94041	-27.11031	-27.55029	-27.47169	-27.90418


10000	2.4771	-25.56656	-25.24753	-26.15464	-24.84767	-25.84610	-25.53500	-26.59949	-26.11015	-26.98403	-25.21190	-26.18300	-25.77965	-25.44580	-26.60240	-24.76878	-25.31539	-25.49697	-26.03576	-26.82387	-24.35225	-27.25251	-26.53130	-26.74204	-28.17667	-26.02671	-26.50229	-27.30548	-27.00795	-27.28012	-27.66547	-27.12052	-26.36239	-27.88654	-25.65738	-26.13069	-26.81412	-26.97629	-27.90546	-25.36334	-27.62304	-26.99930	-27.39283	-27.09131	-27.56515
10250	2.4771	-25.57346	-25.25439	-26.16228	-24.85460	-25.85381	-25.54488	-26.60317	-26.12011	-26.98911	-25.22214	-26.18689	-25.78999	-25.45373	-26.60755	-24.77964	-25.32640	-25.50021	-26.04096	-26.83077	-24.35324	-27.26015	-26.54118	-26.74890	-28.18431	-26.03902	-26.51433	-27.30916	-27.01790	-27.28703	-27.67055	-27.12823	-26.37263	-27.89426	-25.67019	-26.14285	-26.82446	-26.98315	-27.91243	-25.37163	-27.63266	-27.00318	-27.39798	-27.10308	-27.57650
10500	2.4771	-25.58021	-25.26108	-26.16973	-24.86135	-25.86133	-25.55455	-26.60671	-26.12985	-26.99402	-25.23214	-26.19061	-25.80009	-25.46147	-26.61253	-24.79019	-25.33709	-25.50330	-26.04600	-26.83752	-24.35422	-27.26761	-26.55086	-26.75559	-28.19177	-26.05103	-26.52606	-27.31270	-27.02764	-27.29378	-27.67547	-27.13575	-26.38263	-27.90178	-25.68265	-26.15461	-26.83455	-26.98984	-27.91925	-25.37971	-27.64208	-27.00691	-27.40296	-27.11458	-27.58756
10750	2.4771	-25.58681	-25.26761	-26.17702	-24.86793	-25.86868	-25.56402	-26.61011	-26.13936	-26.99880	-25.24190	-26.19419	-25.80995	-25.46902	-26.61736	-24.80045	-25.34748	-25.50627	-26.05088	-26.84412	-24.35523	-27.27489	-26.56033	-26.76212	-28.19905	-26.06277	-26.53748	-27.31610	-27.03715	-27.30037	-27.68025	-27.14310	-26.39239	-27.90913	-25.69479	-26.16599	-26.84441	-26.99637	-27.92591	-25.38757	-27.65129	-27.01049	-27.40780	-27.12583	-27.59834
11000	2.4771	-25.59325	-25.27399	-26.18413	-24.87435	-25.87587	-25.57328	-26.61338	-26.14867	-27.00342	-25.25145	-26.19763	-25.81958	-25.47640	-26.62206	-24.81042	-25.35757	-25.50912	-26.05563	-26.85056	-24.35626	-27.28201	-26.56959	-26.76850	-28.20617	-26.07424	-26.54862	-27.31938	-27.04646	-27.30682	-27.68487	-27.15029	-26.40194	-27.91631	-25.70660	-26.17699	-26.85404	-27.00275	-27.93243	-25.39523	-27.66032	-27.01393	-27.41249	-27.13683	-27.60885
11250	2.4771	-25.59956	-25.28022	-26.19109	-24.88061	-25.88289	-25.58236	-26.61653	-26.15778	-27.00793	-25.26079	-26.20095	-25.82900	-25.48361	-26.62660	-24.82012	-25.36739	-25.51186	-26.06024	-26.85687	-24.35731	-27.28896	-26.57866	-26.77473	-28.21312	-26.08544	-26.55947	-27.32253	-27.05558	-27.31312	-27.68938	-27.15731	-26.41128	-27.92334	-25.71811	-26.18764	-26.86346	-27.00899	-27.93881	-25.40270	-27.66916	-27.01725	-27.41704	-27.14761	-27.61909
11500	2.4771	-25.60573	-25.28632	-26.19789	-24.88672	-25.88976	-25.59124	-26.61957	-26.16670	-27.01230	-25.26991	-26.20414	-25.83820	-25.49065	-26.63103	-24.82956	-25.37693	-25.51451	-26.06473	-26.86304	-24.35838	-27.29576	-26.58754	-26.78083	-28.21992	-26.09639	-26.57005	-27.32556	-27.06449	-27.31929	-27.69375	-27.16418	-26.42040	-27.93021	-25.72932	-26.19794	-26.87266	-27.01508	-27.94506	-25.40999	-27.67782	-27.02044	-27.42146	-27.15816	-27.62907
11750	2.4771	-25.61177	-25.29228	-26.20455	-24.89269	-25.89648	-25.59995	-26.62250	-26.17543	-27.01655	-25.27885	-26.20721	-25.84720	-25.49754	-26.63533	-24.83874	-25.38620	-25.51707	-26.06909	-26.86908	-24.35949	-27.30242	-26.59625	-26.78679	-28.22658	-26.10711	-26.58037	-27.32849	-27.07322	-27.32534	-27.69800	-27.17090	-26.42934	-27.93693	-25.74024	-26.20790	-26.88166	-27.02105	-27.95118	-25.41710	-27.68631	-27.02351	-27.42577	-27.16850	-27.63881
12000	2.4771	-25.61769	-25.29812	-26.21106	-24.89853	-25.90307	-25.60848	-26.62533	-26.18398	-27.02069	-25.28759	-26.21019	-25.85600	-25.50427	-26.63951	-24.84768	-25.39523	-25.51956	-26.07336	-26.87500	-24.36063	-27.30893	-26.60479	-26.79263	-28.23309	-26.11758	-26.59043	-27.33132	-27.08177	-27.33125	-27.70213	-27.17749	-26.43807	-27.94351	-25.75088	-26.21753	-26.89047	-27.02689	-27.95717	-25.42405	-27.69464	-27.02648	-27.42995	-27.17862	-27.64830
12250	2.4771	-25.62348	-25.30384	-26.21743	-24.90424	-25.90951	-25.61685	-26.62806	-26.19236	-27.02471	-25.29615	-26.21306	-25.86462	-25.51087	-26.64359	-24.85639	-25.40401	-25.52198	-26.07751	-26.88079	-24.36182	-27.31531	-26.61316	-26.79835	-28.23947	-26.12784	-26.60025	-27.33405	-27.09016	-27.33705	-27.70616	-27.18393	-26.44664	-27.94995	-25.76126	-26.22684	-26.89909	-27.03260	-27.96305	-25.43084	-27.70281	-27.02935	-27.43402	-27.18855	-27.65757
12500	2.4771	-25.62917	-25.30944	-26.22368	-24.90983	-25.91582	-25.62506	-26.63070	-26.20058	-27.02864	-25.30453	-26.21583	-25.87305	-25.51733	-26.64756	-24.86487	-25.41255	-25.52433	-26.08156	-26.88648	-24.36303	-27.32156	-26.62136	-26.80395	-28.24572	-26.13787	-26.60983	-27.33670	-27.09837	-27.34273	-27.71009	-27.19024	-26.45502	-27.95626	-25.77138	-26.23585	-26.90752	-27.03820	-27.96882	-25.43747	-27.71083	-27.03213	-27.43799	-27.19828	-27.66661
12750	2.4771	-25.63474	-25.31492	-26.22980	-24.91531	-25.92200	-25.63311	-26.63327	-26.20863	-27.03246	-25.31274	-26.21852	-25.88131	-25.52366	-26.65143	-24.87314	-25.42086	-25.52663	-26.08553	-26.89205	-24.36428	-27.32768	-26.62942	-26.80943	-28.25184	-26.14770	-26.61918	-27.33926	-27.10642	-27.34831	-27.71390	-27.19642	-26.46323	-27.96245	-25.78125	-26.24456	-26.91577	-27.04369	-27.97447	-25.44396	-27.71870	-27.03482	-27.44186	-27.20782	-27.67543
13000	2.4771	-25.64021	-25.32032	-26.23580	-24.92067	-25.92807	-25.64102	-26.63575	-26.21653	-27.03620	-25.32079	-26.22113	-25.88940	-25.52985	-26.65521	-24.88120	-25.42896	-25.52888	-26.08941	-26.89752	-24.36558	-27.33367	-26.63732	-26.81483	-28.25783	-26.15732	-26.62831	-27.34175	-27.11432	-27.35378	-27.71764	-27.20249	-26.47128	-27.96851	-25.79087	-26.25297	-26.92387	-27.04908	-27.98002	-25.45031	-27.72642	-27.03743	-27.44564	-27.21718	-27.68404
13250	2.4771	-25.64558	-25.32559	-26.24168	-24.92593	-25.93401	-25.64878	-26.63817	-26.22428	-27.03984	-25.32867	-26.22366	-25.89732	-25.53593	-26.65890	-24.88905	-25.43683	-25.53108	-26.09320	-26.90289	-24.36690	-27.33955	-26.64508	-26.82010	-28.26371	-26.16674	-26.63722	-27.34416	-27.12207	-27.35914	-27.72129	-27.20843	-26.47916	-27.97446	-25.80026	-26.26111	-26.93179	-27.05435	-27.98547	-25.45651	-27.73401	-27.03996	-27.44934	-27.22636	-27.69245
13500	2.4771	-25.65085	-25.33078	-26.24745	-24.93109	-25.93984	-25.65640	-26.64051	-26.23188	-27.04339	-25.33641	-26.22612	-25.90508	-25.54189	-26.66250	-24.89671	-25.44451	-25.53325	-26.09692	-26.90816	-24.36828	-27.34532	-26.65270	-26.82529	-28.26948	-26.17597	-26.64592	-27.34650	-27.12967	-27.36441	-27.72484	-27.21427	-26.48690	-27.98029	-25.80943	-26.26898	-26.93955	-27.05954	-27.99082	-25.46259	-27.74147	-27.04242	-27.45294	-27.23537	-27.70066
13750	2.4771	-25.65602	-25.33587	-26.25310	-24.93614	-25.94557	-25.66388	-26.64279	-26.23934	-27.04687	-25.34399	-26.22851	-25.91270	-25.54774	-26.66603	-24.90419	-25.45199	-25.53538	-26.10056	-26.91333	-24.36968	-27.35098	-26.66019	-26.83038	-28.27514	-26.18502	-26.65442	-27.34878	-27.13713	-27.36959	-27.72832	-27.21999	-26.49448	-27.98602	-25.81837	-26.27659	-26.94717	-27.06463	-27.99607	-25.46855	-27.74879	-27.04481	-27.45646	-27.24422	-27.70868
14000	2.4771	-25.66110	-25.34087	-26.25866	-24.94111	-25.95118	-25.67124	-26.64501	-26.24667	-27.05028	-25.35143	-26.23084	-25.92016	-25.55347	-26.66948	-24.91148	-25.45928	-25.53748	-26.10413	-26.91841	-24.37113	-27.35653	-26.66754	-26.83538	-28.28069	-26.19390	-26.66272	-27.35100	-27.14446	-27.37467	-27.73173	-27.22561	-26.50192	-27.99163	-25.82710	-26.28395	-26.95463	-27.06963	-28.00124	-25.47439	-27.75599	-27.04714	-27.45992	-27.25291	-27.71651
14250	2.4771	-25.66610	-25.34579	-26.26411	-24.94599	-25.95671	-25.67847	-26.64717	-26.25386	-27.05361	-25.35874	-26.23311	-25.92749	-25.55911	-26.67286	-24.91860	-25.46637	-25.53954	-26.10764	-26.92341	-24.37260	-27.36198	-26.67477	-26.84030	-28.28614	-26.20259	-26.67084	-27.35316	-27.15166	-27.37966	-27.73506	-27.23113	-26.50923	-27.99715	-25.83563	-26.29107	-26.96196	-27.07455	-28.00631	-25.48010	-27.76307	-27.04941	-27.46329	-27.26144	-27.72417
14500	2.4771	-25.67101	-25.35061	-26.26946	-24.95078	-25.96212	-25.68557	-26.64929	-26.26093	-27.05687	-25.36590	-26.23533	-25.93467	-25.56463	-26.67617	-24.92556	-25.47330	-25.54159	-26.11108	-26.92832	-24.37412	-27.36734	-26.68188	-26.84512	-28.29150	-26.21112	-26.67877	-27.35528	-27.15872	-27.38458	-27.73832	-27.23654	-26.51639	-28.00257	-25.84396	-26.29795	-26.96914	-27.07938	-28.01130	-25.48571	-27.77004	-27.05163	-27.46660	-27.26982	-27.73165
14750	2.4771	-25.67584	-25.35537	-26.27472	-24.95549	-25.96745	-25.69256	-26.65135	-26.26788	-27.06007	-25.37295	-26.23749	-25.94172	-25.57007	-26.67941	-24.93235	-25.48005	-25.54361	-26.11447	-26.93315	-24.37567	-27.37260	-26.68887	-26.84988	-28.29676	-26.21949	-26.68652	-27.35734	-27.16567	-27.38941	-27.74152	-27.24188	-26.52344	-28.00790	-25.85209	-26.30460	-26.97619	-27.08413	-28.01621	-25.49121	-27.77688	-27.05379	-27.46985	-27.27806	-27.73896
15000	2.4771	-25.68059	-25.36004	-26.27989	-24.96012	-25.97269	-25.69944	-26.65337	-26.27471	-27.06321	-25.37986	-26.23961	-25.94864	-25.57541	-26.68260	-24.93899	-25.48663	-25.54561	-26.11780	-26.93790	-24.37726	-27.37777	-26.69574	-26.85455	-28.30192	-26.22770	-26.69410	-27.35936	-27.17250	-27.39416	-27.74465	-27.24711	-26.53035	-28.01314	-25.86004	-26.31104	-26.98310	-27.08880	-28.02103	-25.49661	-27.78362	-27.05591	-27.47303	-27.28615	-27.74611
15250	2.4771	-25.68527	-25.36465	-26.28497	-24.96468	-25.97784	-25.70620	-26.65534	-26.28142	-27.06628	-25.38665	-26.24169	-25.95544	-25.58066	-26.68572	-24.94549	-25.49306	-25.54759	-26.12108	-26.94258	-24.37888	-27.38285	-26.70250	-26.85916	-28.30701	-26.23576	-26.70151	-27.36134	-27.17921	-27.39883	-27.74773	-27.25226	-26.53714	-28.01828	-25.86781	-26.31727	-26.98990	-27.09341	-28.02578	-25.50191	-27.79026	-27.05799	-27.47616	-27.29411	-27.75310
15500	2.4771	-25.68987	-25.36917	-26.28997	-24.96917	-25.98290	-25.71285	-26.65728	-26.28802	-27.06930	-25.39332	-26.24372	-25.96211	-25.58582	-26.68880	-24.95183	-25.49933	-25.54956	-26.12431	-26.94718	-24.38052	-27.38784	-26.70916	-26.86368	-28.31200	-26.24367	-26.70876	-27.36327	-27.18581	-27.40344	-27.75075	-27.25732	-26.54381	-28.02334	-25.87540	-26.32329	-26.99658	-27.09794	-28.03046	-25.50711	-27.79679	-27.06002	-27.47923	-27.30194	-27.75994
15750	2.4771	-25.69440	-25.37364	-26.29488	-24.97359	-25.98788	-25.71940	-26.65918	-26.29451	-27.07227	-25.39988	-26.24572	-25.96866	-25.59090	-26.69181	-24.95804	-25.50545	-25.55152	-26.12749	-26.95171	-24.38221	-27.39276	-26.71571	-26.86815	-28.31691	-26.25144	-26.71586	-27.36517	-27.19230	-27.40797	-27.75371	-27.26230	-26.55037	-28.02832	-25.88283	-26.32912	-27.00313	-27.10240	-28.03506	-25.51223	-27.80321	-27.06201	-27.48224	-27.30963	-27.76663
16000	2.4771	-25.69887	-25.37803	-26.29972	-24.97793	-25.99278	-25.72585	-26.66104	-26.30090	-27.07518	-25.40633	-26.24767	-25.97511	-25.59589	-26.69478	-24.96412	-25.51143	-25.55346	-26.13062	-26.95618	-24.38392	-27.39759	-26.72216	-26.87254	-28.32175	-26.25907	-26.72280	-27.36704	-27.19869	-27.41243	-27.75663	-27.26720	-26.55682	-28.03323	-25.89009	-26.33476	-27.00957	-27.10680	-28.03959	-25.51725	-27.80955	-27.06397	-27.48521	-27.31721	-27.77317
16250	2.4771	-25.70327	-25.38236	-26.30448	-24.98222	-25.99761	-25.73220	-26.66288	-26.30719	-27.07804	-25.41268	-26.24960	-25.98144	-25.60081	-26.69770	-24.97006	-25.51727	-25.55539	-26.13371	-26.96058	-24.38566	-27.40235	-26.72851	-26.87687	-28.32651	-26.26656	-26.72960	-27.36887	-27.20498	-27.41683	-27.75949	-27.27203	-26.56317	-28.03805	-25.89719	-26.34022	-27.01590	-27.11113	-28.04406	-25.52218	-27.81578	-27.06590	-27.48813	-27.32465	-27.77958
16500	2.4771	-25.70760	-25.38664	-26.30916	-24.98645	-26.00236	-25.73846	-26.66468	-26.31337	-27.08086	-25.41891	-26.25149	-25.98766	-25.60565	-26.70057	-24.97589	-25.52297	-25.55732	-26.13676	-26.96491	-24.38743	-27.40703	-26.73476	-26.88114	-28.33119	-26.27393	-26.73625	-27.37067	-27.21117	-27.42117	-27.76231	-27.27678	-26.56940	-28.04281	-25.90414	-26.34551	-27.02213	-27.11540	-28.04846	-25.52704	-27.82193	-27.06779	-27.49101	-27.33198	-27.78585
16750	2.4771	-25.71187	-25.39084	-26.31377	-24.99061	-26.00704	-25.74462	-26.66645	-26.31947	-27.08364	-25.42505	-26.25335	-25.99379	-25.61042	-26.70340	-24.98159	-25.52855	-25.55923	-26.13976	-26.96918	-24.38922	-27.41165	-26.74092	-26.88535	-28.33580	-26.28116	-26.74277	-27.37244	-27.21726	-27.42544	-27.76508	-27.28146	-26.57554	-28.04748	-25.91094	-26.35063	-27.02825	-27.11961	-28.05279	-25.53181	-27.82798	-27.06965	-27.49384	-27.33920	-27.79200
17000	2.4771	-25.71609	-25.39500	-26.31832	-24.99472	-26.01165	-25.75069	-26.66820	-26.32547	-27.08637	-25.43109	-26.25519	-25.99981	-25.61512	-26.70619	-24.98718	-25.53400	-25.56114	-26.14274	-26.97340	-24.39104	-27.41619	-26.74700	-26.88951	-28.34035	-26.28827	-26.74916	-27.37419	-27.22326	-27.42965	-27.76781	-27.28607	-26.58158	-28.05210	-25.91760	-26.35559	-27.03428	-27.12377	-28.05707	-25.53651	-27.83395	-27.07149	-27.49662	-27.34630	-27.79801
17250	2.4771	-25.72024	-25.39910	-26.32279	-24.99877	-26.01620	-25.75667	-26.66992	-26.33137	-27.08906	-25.43704	-26.25700	-26.00573	-25.61974	-26.70893	-24.99265	-25.53933	-25.56304	-26.14567	-26.97755	-24.39288	-27.42067	-26.75298	-26.89361	-28.34482	-26.29526	-26.75541	-27.37591	-27.22917	-27.43381	-27.77050	-27.29062	-26.58753	-28.05664	-25.92411	-26.36040	-27.04020	-27.12786	-28.06128	-25.54113	-27.83983	-27.07330	-27.49936	-27.35330	-27.80391
17500	2.4771	-25.72434	-25.40314	-26.32720	-25.00277	-26.02067	-25.76257	-26.67162	-26.33720	-27.09171	-25.44289	-26.25879	-26.01156	-25.62431	-26.71164	-24.99802	-25.54455	-25.56494	-26.14857	-26.98165	-24.39475	-27.42508	-26.75888	-26.89765	-28.34924	-26.30214	-26.76154	-27.37761	-27.23499	-27.43791	-27.77316	-27.29509	-26.59338	-28.06112	-25.93049	-26.36506	-27.04602	-27.13191	-28.06543	-25.54568	-27.84564	-27.07509	-27.50208	-27.36019	-27.80969
17750	2.4771	-25.72838	-25.40714	-26.33155	-25.00672	-26.02509	-25.76839	-26.67330	-26.34293	-27.09432	-25.44866	-26.26055	-26.01730	-25.62880	-26.71432	-25.00329	-25.54965	-25.56684	-26.15143	-26.98570	-24.39663	-27.42943	-26.76470	-26.90165	-28.35358	-26.30890	-26.76755	-27.37929	-27.24072	-27.44195	-27.77577	-27.29951	-26.59914	-28.06553	-25.93674	-26.36957	-27.05176	-27.13590	-28.06953	-25.55017	-27.85136	-27.07685	-27.50475	-27.36697	-27.81535
18000	2.4771	-25.73237	-25.41105	-26.33585	-25.01061	-26.02945	-25.77410	-26.67488	-26.34859	-27.09690	-25.45430	-26.26227	-26.02295	-25.63325	-26.71695	-25.00837	-25.55465	-25.56855	-26.15429	-26.98968	-24.39769	-27.43372	-26.77040	-26.90556	-28.35788	-26.31554	-26.77343	-27.38087	-27.24638	-27.44594	-27.77835	-27.30387	-26.60479	-28.06990	-25.94285	-26.37394	-27.05741	-27.13981	-28.07357	-25.55466	-27.85700	-27.07857	-27.50739	-27.37366	-27.82089
18250	2.4771	-25.73631	-25.41491	-26.34008	-25.01444	-26.03376	-25.77973	-26.67643	-26.35416	-27.09944	-25.45985	-26.26395	-26.02851	-25.63765	-26.71956	-25.01333	-25.55954	-25.57022	-26.15712	-26.99362	-24.39865	-27.43796	-26.77603	-26.90942	-28.36212	-26.32207	-26.77921	-27.38243	-27.25195	-27.44988	-27.78089	-27.30818	-26.61033	-28.07421	-25.94884	-26.37818	-27.06298	-27.14367	-28.07756	-25.55910	-27.86257	-27.08025	-27.51000	-27.38024	-27.82633
18500	2.4771	-25.74020	-25.41872	-26.34426	-25.01823	-26.03801	-25.78527	-26.67797	-26.35965	-27.10195	-25.46532	-26.26562	-26.03400	-25.64198	-26.72213	-25.01820	-25.56434	-25.57189	-26.15991	-26.99751	-24.39966	-27.44214	-26.78158	-26.91323	-28.36630	-26.32850	-26.78487	-27.38396	-27.25744	-27.45377	-27.78340	-27.31243	-26.61581	-28.07846	-25.95470	-26.38229	-27.06846	-27.14748	-28.08150	-25.56348	-27.86806	-27.08192	-27.51257	-27.38673	-27.83166
18750	2.4771	-25.74404	-25.42248	-26.34839	-25.02197	-26.04220	-25.79075	-26.67948	-26.36507	-27.10443	-25.47071	-26.26727	-26.03939	-25.64626	-26.72468	-25.02297	-25.56904	-25.57355	-26.16268	-27.00135	-24.40070	-27.44626	-26.78705	-26.91699	-28.37042	-26.33483	-26.79042	-27.38547	-27.26286	-27.45761	-27.78588	-27.31662	-26.62120	-28.08265	-25.96045	-26.38628	-27.07386	-27.15124	-28.08538	-25.56781	-27.87349	-27.08357	-27.51511	-27.39313	-27.83689
19000	2.4771	-25.74784	-25.42620	-26.35246	-25.02567	-26.04635	-25.79615	-26.68097	-26.37042	-27.10688	-25.47602	-26.26891	-26.04472	-25.65048	-26.72719	-25.02767	-25.57364	-25.57522	-26.16543	-27.00515	-24.40179	-27.45033	-26.79245	-26.92071	-28.37449	-26.34106	-26.79588	-27.38697	-27.26821	-27.46140	-27.78832	-27.32077	-26.62650	-28.08679	-25.96609	-26.39015	-27.07918	-27.15496	-28.08922	-25.57206	-27.87884	-27.08520	-27.51762	-27.39944	-27.84202
19250	2.4771	-25.75158	-25.42987	-26.35648	-25.02932	-26.05044	-25.80147	-26.68245	-26.37569	-27.10930	-25.48125	-26.27052	-26.04995	-25.65465	-26.72967	-25.03227	-25.57815	-25.57687	-26.16814	-27.00889	-24.40290	-27.45435	-26.79778	-26.92438	-28.37851	-26.34719	-26.80123	-27.38845	-27.27348	-27.46515	-27.79074	-27.32486	-26.63174	-28.09088	-25.97161	-26.39391	-27.08442	-27.15863	-28.09301	-25.57626	-27.88412	-27.08682	-27.52010	-27.40566	-27.84706
19500	2.4771	-25.75529	-25.43350	-26.36045	-25.03294	-26.05447	-25.80673	-26.68392	-26.38090	-27.11169	-25.48640	-26.27212	-26.05513	-25.65876	-26.73213	-25.03678	-25.58258	-25.57853	-26.17083	-27.01260	-24.40406	-27.45832	-26.80304	-26.92801	-28.38248	-26.35322	-26.80648	-27.38991	-27.27869	-27.46885	-27.79313	-27.32889	-26.63689	-28.09492	-25.97704	-26.39757	-27.08959	-27.16226	-28.09675	-25.58041	-27.88934	-27.08842	-27.52257	-27.41179	-27.85200
19750	2.4771	-25.75895	-25.43709	-26.36437	-25.03652	-26.05846	-25.81192	-26.68537	-26.38603	-27.11405	-25.49149	-26.27371	-26.06022	-25.66283	-26.73456	-25.04122	-25.58692	-25.58019	-26.17350	-27.01626	-24.40525	-27.46224	-26.80823	-26.93160	-28.38640	-26.35917	-26.81164	-27.39136	-27.28382	-27.47251	-27.79550	-27.33288	-26.64198	-28.09891	-25.98235	-26.40112	-27.09469	-27.16586	-28.10044	-25.58450	-27.89449	-27.09001	-27.52500	-27.41784	-27.85686
20000	2.4771	-25.76257	-25.44064	-26.36824	-25.04004	-26.06240	-25.81705	-26.68680	-26.39110	-27.11639	-25.49651	-26.27529	-26.06525	-25.66685	-26.73697	-25.04558	-25.59118	-25.58184	-26.17615	-27.01988	-24.40646	-27.46611	-26.81335	-26.93515	-28.39027	-26.36503	-26.81670	-27.39279	-27.28889	-27.47613	-27.79784	-27.33682	-26.64699	-28.10285	-25.98758	-26.40458	-27.09972	-27.16940	-28.10410	-25.58854	-27.89959	-27.09159	-27.52741	-27.42381	-27.86163
20250	2.4771	-25.76615	-25.44416	-26.37207	-25.04355	-26.06630	-25.82211	-26.68822	-26.39611	-27.11870	-25.50145	-26.27685	-26.07021	-25.67083	-26.73935	-25.04986	-25.59536	-25.58350	-26.17877	-27.02346	-24.40772	-27.46994	-26.81842	-26.93867	-28.39410	-26.37080	-26.82168	-27.39422	-27.29390	-27.47971	-27.80015	-27.34072	-26.65194	-28.10675	-25.99270	-26.40794	-27.10467	-27.17292	-28.10771	-25.59252	-27.90462	-27.09315	-27.52979	-27.42970	-27.86631
20500	2.4771	-25.76969	-25.44763	-26.37585	-25.04701	-26.07015	-25.82711	-26.68963	-26.40105	-27.12099	-25.50633	-26.27840	-26.07510	-25.67475	-26.74171	-25.05407	-25.59947	-25.58515	-26.18137	-27.02700	-24.40900	-27.47372	-26.82341	-26.94214	-28.39788	-26.37648	-26.82657	-27.39563	-27.29884	-27.48325	-27.80244	-27.34457	-26.65682	-28.11060	-25.99773	-26.41121	-27.10957	-27.17639	-28.11127	-25.59646	-27.90959	-27.09470	-27.53215	-27.43551	-27.87092
20750	2.4771	-25.77319	-25.45106	-26.37959	-25.05044	-26.07396	-25.83204	-26.69103	-26.40593	-27.12326	-25.51115	-26.27994	-26.07993	-25.67863	-26.74405	-25.05822	-25.60350	-25.58680	-26.18395	-27.03050	-24.41031	-27.47746	-26.82835	-26.94557	-28.40162	-26.38209	-26.83138	-27.39703	-27.30372	-27.48675	-27.80471	-27.34838	-26.66164	-28.11441	-26.00267	-26.41440	-27.11439	-27.17983	-28.11480	-25.60035	-27.91450	-27.09624	-27.53448	-27.44124	-27.87544
21000	2.4771	-25.77665	-25.45446	-26.38328	-25.05383	-26.07772	-25.83692	-26.69242	-26.41076	-27.12550	-25.51590	-26.28147	-26.08469	-25.68247	-26.74636	-25.06229	-25.60746	-25.58845	-26.18650	-27.03396	-24.41165	-27.48116	-26.83323	-26.94897	-28.40532	-26.38762	-26.83611	-27.39841	-27.30855	-27.49022	-27.80695	-27.35214	-26.66639	-28.11817	-26.00753	-26.41750	-27.11916	-27.18323	-28.11829	-25.60419	-27.91935	-27.09777	-27.53680	-27.44691	-27.87989
21250	2.4771	-25.78008	-25.45783	-26.38694	-25.05719	-26.08145	-25.84174	-26.69380	-26.41552	-27.12773	-25.52060	-26.28299	-26.08939	-25.68627	-26.74866	-25.06630	-25.61136	-25.59010	-26.18904	-27.03739	-24.41301	-27.48482	-26.83804	-26.95234	-28.40897	-26.39306	-26.84075	-27.39979	-27.31331	-27.49365	-27.80917	-27.35587	-26.67108	-28.12190	-26.01230	-26.42053	-27.12386	-27.18659	-28.12173	-25.60799	-27.92415	-27.09929	-27.53909	-27.45250	-27.88427
21500	2.4771	-25.78347	-25.46116	-26.39056	-25.06052	-26.08513	-25.84650	-26.69517	-26.42023	-27.12993	-25.52523	-26.28450	-26.09403	-25.69002	-26.75093	-25.07025	-25.61518	-25.59175	-26.19156	-27.04078	-24.41439	-27.48843	-26.84281	-26.95567	-28.41259	-26.39844	-26.84533	-27.40116	-27.31802	-27.49704	-27.81138	-27.35955	-26.67572	-28.12558	-26.01699	-26.42348	-27.12850	-27.18992	-28.12514	-25.61173	-27.92889	-27.10080	-27.54136	-27.45802	-27.88857
21750	2.4771	-25.78683	-25.46446	-26.39413	-25.06381	-26.08878	-25.85121	-26.69653	-26.42488	-27.13211	-25.52980	-26.28600	-26.09862	-25.69374	-26.75318	-25.07413	-25.61895	-25.59340	-26.19406	-27.04414	-24.41581	-27.49201	-26.84751	-26.95897	-28.41617	-26.40374	-26.84982	-27.40252	-27.32268	-27.50040	-27.81356	-27.36320	-26.68029	-28.12922	-26.02159	-26.42636	-27.13309	-27.19322	-28.12852	-25.61544	-27.93359	-27.10230	-27.54362	-27.46347	-27.89281
22000	2.4771	-25.79016	-25.46773	-26.39767	-25.06708	-26.09238	-25.85586	-26.69788	-26.42948	-27.13427	-25.53432	-26.28749	-26.10315	-25.69742	-26.75542	-25.07796	-25.62265	-25.59505	-26.19653	-27.04747	-24.41724	-27.49554	-26.85216	-26.96224	-28.41970	-26.40896	-26.85425	-27.40387	-27.32728	-27.50372	-27.81572	-27.36680	-26.68481	-28.13283	-26.02612	-26.42916	-27.13761	-27.19649	-28.13185	-25.61911	-27.93823	-27.10379	-27.54585	-27.46885	-27.89698


10000	2.5441	-25.56617	-25.24686	-26.15413	-24.84630	-25.84559	-25.53473	-26.59804	-26.10976	-26.98312	-25.21151	-26.18101	-25.77917	-25.44509	-26.60114	-24.76776	-25.31444	-25.49046	-26.03311	-26.82348	-24.32781	-27.25201	-26.53103	-26.74137	-28.17617	-26.02645	-26.50175	-27.30403	-27.00756	-27.27974	-27.66457	-27.12001	-26.36200	-27.88604	-25.65701	-26.12967	-26.81363	-26.97563	-27.90519	-25.35900	-27.62278	-26.99731	-27.39157	-27.09108	-27.56446
10250	2.5441	-25.57304	-25.25367	-26.16172	-24.85313	-25.85326	-25.54458	-26.60159	-26.11968	-26.98812	-25.22171	-26.18473	-25.78945	-25.45296	-26.60618	-24.77849	-25.32532	-25.49333	-26.03814	-26.83035	-24.32813	-27.25960	-26.54089	-26.74818	-28.18376	-26.03871	-26.51370	-27.30758	-27.01747	-27.28661	-27.66956	-27.12768	-26.37219	-27.89370	-25.66972	-26.14164	-26.82392	-26.98243	-27.91214	-25.36711	-27.63238	-27.00103	-27.39661	-27.10281	-27.57572
10500	2.5441	-25.57976	-25.26030	-26.16913	-24.85978	-25.86073	-25.55423	-26.60499	-26.12937	-26.99294	-25.23165	-26.18829	-25.79949	-25.46064	-26.61105	-24.78890	-25.33587	-25.49606	-26.04300	-26.83707	-24.32848	-27.26701	-26.55053	-26.75481	-28.19116	-26.05067	-26.52533	-27.31099	-27.02716	-27.29332	-27.67439	-27.13515	-26.38214	-27.90118	-25.68208	-26.15321	-26.83395	-26.98906	-27.91893	-25.37501	-27.64176	-27.00458	-27.40149	-27.11428	-27.58668
10750	2.5441	-25.58632	-25.26677	-26.17636	-24.86625	-25.86803	-25.56366	-26.60825	-26.13883	-26.99763	-25.24136	-26.19169	-25.80928	-25.46812	-26.61577	-24.79901	-25.34611	-25.49867	-26.04771	-26.84363	-24.32888	-27.27424	-26.55997	-26.76128	-28.19840	-26.06234	-26.53665	-27.31424	-27.03662	-27.29988	-27.67908	-27.14245	-26.39185	-27.90848	-25.69411	-26.16437	-26.84375	-26.99553	-27.92557	-25.38269	-27.65094	-27.00799	-27.40621	-27.12549	-27.59736
11000	2.5441	-25.59272	-25.27309	-26.18342	-24.87256	-25.87516	-25.57288	-26.61138	-26.14809	-27.00216	-25.25085	-26.19496	-25.81884	-25.47543	-26.62035	-24.80883	-25.35605	-25.50116	-26.05228	-26.85003	-24.32933	-27.28130	-26.56919	-26.76760	-28.20546	-26.07375	-26.54768	-27.31737	-27.04588	-27.30629	-27.68361	-27.14958	-26.40134	-27.91561	-25.70580	-26.17516	-26.85331	-27.00185	-27.93206	-25.39017	-27.65993	-27.01126	-27.41078	-27.13646	-27.60775
11250	2.5441	-25.59899	-25.27926	-26.19032	-24.87871	-25.88213	-25.58192	-26.61438	-26.15715	-27.00657	-25.26013	-26.19809	-25.82819	-25.48256	-26.62478	-24.81837	-25.36570	-25.50356	-26.05672	-26.85630	-24.32983	-27.28819	-26.57822	-26.77377	-28.21235	-26.08489	-26.55842	-27.32038	-27.05494	-27.31256	-27.68802	-27.15655	-26.41062	-27.92258	-25.71719	-26.18557	-26.86266	-27.00802	-27.93842	-25.39747	-27.66874	-27.01439	-27.41521	-27.14719	-27.61787
11500	2.5441	-25.60512	-25.28529	-26.19706	-24.88471	-25.88894	-25.59076	-26.61727	-26.16600	-27.01084	-25.26918	-26.20110	-25.83731	-25.48953	-26.62909	-24.82764	-25.37507	-25.50587	-26.06103	-26.86243	-24.33038	-27.29493	-26.58706	-26.77980	-28.21909	-26.09577	-26.56887	-27.32326	-27.06379	-27.31868	-27.69229	-27.16336	-26.41967	-27.92939	-25.72827	-26.19561	-26.87178	-27.01406	-27.94463	-25.40458	-27.67737	-27.01740	-27.41952	-27.15769	-27.62772
11750	2.5441	-25.61112	-25.29119	-26.20365	-24.89058	-25.89560	-25.59943	-26.62005	-26.17467	-27.01499	-25.27805	-26.20399	-25.84623	-25.49635	-26.63327	-24.83665	-25.38417	-25.50810	-26.06523	-26.86843	-24.33099	-27.30153	-26.59573	-26.78570	-28.22569	-26.10641	-26.57906	-27.32604	-27.07247	-27.32469	-27.69644	-27.17002	-26.42854	-27.93605	-25.73906	-26.20531	-26.88070	-27.01995	-27.95072	-25.41151	-27.68582	-27.02029	-27.42370	-27.16798	-27.63732
12000	2.5441	-25.61699	-25.29696	-26.21010	-24.89630	-25.90212	-25.60791	-26.62273	-26.18316	-27.01903	-25.28672	-26.20678	-25.85496	-25.50300	-26.63732	-24.84541	-25.39302	-25.51026	-26.06932	-26.87430	-24.33166	-27.30797	-26.60422	-26.79147	-28.23213	-26.11681	-26.58899	-27.32872	-27.08095	-27.33056	-27.70047	-27.17654	-26.43721	-27.94257	-25.74956	-26.21467	-26.88942	-27.02573	-27.95669	-25.41829	-27.69411	-27.02308	-27.42776	-27.17805	-27.64668
12250	2.5441	-25.62274	-25.30261	-26.21641	-24.90190	-25.90850	-25.61624	-26.62531	-26.19148	-27.02295	-25.29521	-26.20947	-25.86348	-25.50952	-26.64128	-24.85394	-25.40161	-25.51236	-26.07330	-26.88005	-24.33240	-27.31428	-26.61254	-26.79712	-28.23844	-26.12698	-26.59867	-27.33130	-27.08927	-27.33631	-27.70439	-27.18292	-26.44570	-27.94894	-25.75978	-26.22369	-26.89795	-27.03137	-27.96253	-25.42490	-27.70223	-27.02577	-27.43171	-27.18792	-27.65580
12500	2.5441	-25.62838	-25.30814	-26.22259	-24.90738	-25.91474	-25.62439	-26.62780	-26.19962	-27.02677	-25.30351	-26.21206	-25.87183	-25.51590	-26.64512	-24.86223	-25.40995	-25.51440	-26.07719	-26.88569	-24.33318	-27.32046	-26.62070	-26.80265	-28.24462	-26.13694	-26.60810	-27.33379	-27.09741	-27.34195	-27.70822	-27.18916	-26.45400	-27.95518	-25.76975	-26.23240	-26.90629	-27.03690	-27.96826	-25.43135	-27.71021	-27.02836	-27.43556	-27.19760	-27.66468
12750	2.5441	-25.63391	-25.31356	-26.22863	-24.91274	-25.92085	-25.63240	-26.63021	-26.20761	-27.03049	-25.31164	-26.21456	-25.87999	-25.52214	-26.64887	-24.87031	-25.41806	-25.51640	-26.08099	-26.89122	-24.33403	-27.32651	-26.62870	-26.80807	-28.25067	-26.14667	-26.61730	-27.33620	-27.10540	-27.34747	-27.71193	-27.19527	-26.46213	-27.96130	-25.77946	-26.24081	-26.91445	-27.04232	-27.97388	-25.43767	-27.71803	-27.03086	-27.43931	-27.20708	-27.67335
13000	2.5441	-25.63933	-25.31888	-26.23456	-24.91800	-25.92685	-25.64025	-26.63254	-26.21543	-27.03412	-25.31961	-26.21699	-25.88798	-25.52825	-26.65253	-24.87817	-25.42595	-25.51836	-26.08471	-26.89664	-24.33494	-27.33243	-26.63656	-26.81339	-28.25659	-26.15620	-26.62627	-27.33853	-27.11322	-27.35290	-27.71556	-27.20127	-26.47010	-27.96729	-25.78892	-26.24891	-26.92245	-27.04765	-27.97940	-25.44384	-27.72571	-27.03329	-27.44296	-27.21638	-27.68179
13250	2.5441	-25.64465	-25.32409	-26.24036	-24.92314	-25.93272	-25.64796	-26.63480	-26.22310	-27.03766	-25.32742	-26.21934	-25.89581	-25.53425	-26.65610	-24.88582	-25.43361	-25.52027	-26.08834	-26.90196	-24.33590	-27.33823	-26.64426	-26.81859	-28.26239	-26.16553	-26.63501	-27.34079	-27.12089	-27.35821	-27.71910	-27.20714	-26.47791	-27.97317	-25.79813	-26.25672	-26.93027	-27.05285	-27.98481	-25.44987	-27.73324	-27.03564	-27.44653	-27.22550	-27.69003
13500	2.5441	-25.64987	-25.32920	-26.24605	-24.92819	-25.93848	-25.65552	-26.63699	-26.23063	-27.04110	-25.33507	-26.22162	-25.90347	-25.54011	-26.65958	-24.89327	-25.44107	-25.52216	-26.09190	-26.90718	-24.33692	-27.34392	-26.65183	-26.82371	-28.26808	-26.17467	-26.64355	-27.34298	-27.12842	-27.36343	-27.72255	-27.21290	-26.48555	-27.97893	-25.80712	-26.26426	-26.93793	-27.05797	-27.99012	-25.45578	-27.74065	-27.03792	-27.45001	-27.23444	-27.69807
13750	2.5441	-25.65499	-25.33422	-26.25163	-24.93313	-25.94413	-25.66295	-26.63911	-26.23801	-27.04448	-25.34256	-26.22383	-25.91098	-25.54588	-26.66298	-24.90054	-25.44832	-25.52401	-26.09538	-26.91230	-24.33799	-27.34950	-26.65925	-26.82873	-28.27366	-26.18362	-26.65187	-27.34511	-27.13580	-27.36855	-27.72593	-27.21855	-26.49305	-27.98458	-25.81588	-26.27153	-26.94545	-27.06298	-27.99533	-25.46157	-27.74792	-27.04013	-27.45342	-27.24322	-27.70590
14000	2.5441	-25.66002	-25.33915	-26.25710	-24.93799	-25.94967	-25.67024	-26.64119	-26.24526	-27.04778	-25.34991	-26.22599	-25.91834	-25.55152	-26.66631	-24.90762	-25.45539	-25.52585	-26.09881	-26.91733	-24.33912	-27.35498	-26.66655	-26.83366	-28.27913	-26.19238	-26.66000	-27.34718	-27.14305	-27.37359	-27.72922	-27.22409	-26.50040	-27.99012	-25.82442	-26.27853	-26.95280	-27.06791	-28.00046	-25.46723	-27.75507	-27.04229	-27.45675	-27.25184	-27.71355
14250	2.5441	-25.66496	-25.34400	-26.26247	-24.94276	-25.95511	-25.67741	-26.64320	-26.25237	-27.05100	-25.35712	-26.22808	-25.92556	-25.55707	-26.66957	-24.91453	-25.46225	-25.52766	-26.10216	-26.92227	-24.34029	-27.36034	-26.67372	-26.83851	-28.28450	-26.20098	-26.66793	-27.34919	-27.15016	-27.37853	-27.73245	-27.22953	-26.50761	-27.99556	-25.83276	-26.28529	-26.96002	-27.07276	-28.00549	-25.47278	-27.76209	-27.04438	-27.46000	-27.26030	-27.72102
14500	2.5441	-25.66982	-25.34875	-26.26774	-24.94744	-25.96045	-25.68446	-26.64517	-26.25935	-27.05416	-25.36420	-26.23013	-25.93262	-25.56250	-26.67276	-24.92127	-25.46894	-25.52946	-26.10546	-26.92713	-24.34152	-27.36562	-26.68076	-26.84326	-28.28977	-26.20940	-26.67567	-27.35116	-27.15714	-27.38339	-27.73561	-27.23487	-26.51469	-28.00090	-25.84089	-26.29181	-26.96709	-27.07751	-28.01044	-25.47822	-27.76900	-27.04643	-27.46319	-27.26861	-27.72830
14750	2.5441	-25.67460	-25.35344	-26.27292	-24.95204	-25.96570	-25.69138	-26.64709	-26.26621	-27.05725	-25.37115	-26.23213	-25.93956	-25.56784	-26.67588	-24.92784	-25.47545	-25.53124	-26.10870	-26.93191	-24.34280	-27.37079	-26.68769	-26.84794	-28.29495	-26.21765	-26.68323	-27.35308	-27.16400	-27.38817	-27.73870	-27.24012	-26.52164	-28.00615	-25.84882	-26.29810	-26.97403	-27.08220	-28.01530	-25.48356	-27.77579	-27.04842	-27.46632	-27.27677	-27.73542
15000	2.5441	-25.67930	-25.35803	-26.27800	-24.95657	-25.97086	-25.69819	-26.64896	-26.27295	-27.06028	-25.37796	-26.23408	-25.94636	-25.57309	-26.67895	-24.93426	-25.48180	-25.53301	-26.11189	-26.93661	-24.34412	-27.37587	-26.69450	-26.85254	-28.30003	-26.22575	-26.69062	-27.35495	-27.17074	-27.39286	-27.74173	-27.24528	-26.52844	-28.01130	-25.85657	-26.30416	-26.98083	-27.08680	-28.02009	-25.48879	-27.78247	-27.05038	-27.46939	-27.28479	-27.74236
15250	2.5441	-25.68392	-25.36257	-26.28299	-24.96102	-25.97592	-25.70489	-26.65080	-26.27958	-27.06326	-25.38465	-26.23599	-25.95305	-25.57825	-26.68196	-24.94053	-25.48798	-25.53477	-26.11503	-26.94123	-24.34549	-27.38087	-26.70120	-26.85708	-28.30503	-26.23369	-26.69784	-27.35679	-27.17737	-27.39749	-27.74470	-27.25034	-26.53514	-28.01637	-25.86413	-26.31001	-26.98751	-27.09133	-28.02479	-25.49393	-27.78904	-27.05229	-27.47239	-27.29267	-27.74915
15500	2.5441	-25.68847	-25.36702	-26.28790	-24.96541	-25.98090	-25.71148	-26.65259	-26.28608	-27.06617	-25.39122	-26.23786	-25.95960	-25.58332	-26.68492	-24.94665	-25.49400	-25.53652	-26.11812	-26.94578	-24.34690	-27.38578	-26.70778	-26.86153	-28.30994	-26.24149	-26.70489	-27.35858	-27.18388	-27.40203	-27.74762	-27.25532	-26.54171	-28.02135	-25.87151	-26.31566	-26.99407	-27.09579	-28.02942	-25.49897	-27.79551	-27.05416	-27.47535	-27.30041	-27.75578
15750	2.5441	-25.69295	-25.37142	-26.29273	-24.96972	-25.98580	-25.71796	-26.65435	-26.29248	-27.06904	-25.39768	-26.23970	-25.96604	-25.58831	-26.68782	-24.95263	-25.49987	-25.53827	-26.12117	-26.95026	-24.34836	-27.39060	-26.71426	-26.86593	-28.31476	-26.24913	-26.71178	-27.36035	-27.19028	-27.40651	-27.75048	-27.26022	-26.54817	-28.02625	-25.87872	-26.32110	-27.00050	-27.10018	-28.03398	-25.50392	-27.80187	-27.05600	-27.47825	-27.30802	-27.76226
16000	2.5441	-25.69736	-25.37574	-26.29748	-24.97396	-25.99062	-25.72434	-26.65608	-26.29878	-27.07185	-25.40403	-26.24150	-25.97236	-25.59321	-26.69068	-24.95848	-25.50560	-25.54001	-26.12417	-26.95467	-24.34985	-27.39535	-26.72065	-26.87025	-28.31951	-26.25664	-26.71851	-27.36208	-27.19657	-27.41092	-27.75330	-27.26504	-26.55452	-28.03107	-25.88577	-26.32636	-27.00682	-27.10451	-28.03847	-25.50878	-27.80814	-27.05780	-27.48111	-27.31551	-27.76859
16250	2.5441	-25.70170	-25.38000	-26.30215	-24.97815	-25.99536	-25.73062	-26.65778	-26.30497	-27.07462	-25.41027	-26.24327	-25.97857	-25.59803	-26.69348	-24.96419	-25.51119	-25.54175	-26.12713	-26.95901	-24.35138	-27.40002	-26.72693	-26.87451	-28.32418	-26.26401	-26.72510	-27.36378	-27.20276	-27.41526	-27.75606	-27.26978	-26.56076	-28.03581	-25.89265	-26.33143	-27.01303	-27.10877	-28.04289	-25.51356	-27.81431	-27.05957	-27.48392	-27.32288	-27.77478
16500	2.5441	-25.70598	-25.38421	-26.30674	-24.98228	-26.00003	-25.73680	-26.65945	-26.31106	-27.07734	-25.41640	-26.24502	-25.98467	-25.60278	-26.69625	-24.96979	-25.51664	-25.54349	-26.13006	-26.96329	-24.35296	-27.40462	-26.73311	-26.87872	-28.32878	-26.27124	-26.73154	-27.36545	-27.20886	-27.41954	-27.75878	-27.27445	-26.56689	-28.04048	-25.89937	-26.33633	-27.01914	-27.11297	-28.04724	-25.51826	-27.82039	-27.06132	-27.48669	-27.33012	-27.78084
16750	2.5441	-25.71020	-25.38835	-26.31127	-24.98634	-26.00462	-25.74290	-26.66110	-26.31706	-27.08001	-25.42243	-26.24673	-25.99067	-25.60746	-26.69898	-24.97526	-25.52196	-25.54522	-26.13294	-26.96751	-24.35456	-27.40914	-26.73920	-26.88285	-28.33330	-26.27835	-26.73785	-27.36709	-27.21485	-27.42376	-27.76146	-27.27904	-26.57292	-28.04507	-25.90595	-26.34106	-27.02513	-27.11711	-28.05153	-25.52288	-27.82638	-27.06303	-27.48941	-27.33725	-27.78676
17000	2.5441	-25.71435	-25.39244	-26.31572	-24.99036	-26.00915	-25.74890	-26.66272	-26.32296	-27.08265	-25.42837	-26.24843	-25.99657	-25.61206	-26.70166	-24.98062	-25.52716	-25.54696	-26.13580	-26.97166	-24.35621	-27.41359	-26.74520	-26.88695	-28.33775	-26.28533	-26.74402	-27.36872	-27.22075	-27.42792	-27.76410	-27.28357	-26.57885	-28.04960	-25.91238	-26.34562	-27.03103	-27.12120	-28.05575	-25.52743	-27.83228	-27.06473	-27.49209	-27.34426	-27.79255
17250	2.5441	-25.71845	-25.39647	-26.32011	-24.99431	-26.01362	-25.75481	-26.66432	-26.32877	-27.08525	-25.43420	-26.25010	-26.00237	-25.61659	-26.70430	-24.98587	-25.53223	-25.54869	-26.13862	-26.97577	-24.35787	-27.41798	-26.75111	-26.89097	-28.34214	-26.29220	-26.75005	-27.37031	-27.22657	-27.43202	-27.76669	-27.28804	-26.58469	-28.05406	-25.91867	-26.35004	-27.03683	-27.12523	-28.05992	-25.53190	-27.83810	-27.06640	-27.49473	-27.35116	-27.79822
17500	2.5441	-25.72250	-25.40044	-26.32443	-24.99822	-26.01801	-25.76063	-26.66590	-26.33450	-27.08781	-25.43995	-26.25175	-26.00806	-25.62106	-26.70691	-24.99101	-25.53719	-25.55043	-26.14141	-26.97981	-24.35958	-27.42230	-26.75694	-26.89495	-28.34646	-26.29894	-26.75596	-27.37189	-27.23229	-27.43607	-27.76925	-27.29243	-26.59044	-28.05845	-25.92482	-26.35431	-27.04253	-27.12921	-28.06402	-25.53630	-27.84383	-27.06805	-27.49734	-27.35796	-27.80378
17750	2.5441	-25.72649	-25.40437	-26.32868	-25.00207	-26.02234	-25.76638	-26.66746	-26.34014	-27.09033	-25.44561	-26.25338	-26.01368	-25.62547	-26.70948	-24.99605	-25.54204	-25.55217	-26.14416	-26.98380	-24.36131	-27.42656	-26.76268	-26.89888	-28.35072	-26.30557	-26.76175	-27.37346	-27.23793	-27.44006	-27.77178	-27.29676	-26.59609	-28.06279	-25.93084	-26.35843	-27.04814	-27.13314	-28.06807	-25.54064	-27.84949	-27.06968	-27.49992	-27.36465	-27.80921
18000	2.5441	-25.73042	-25.40821	-26.33289	-25.00587	-26.02662	-25.77201	-26.66892	-26.34569	-27.09282	-25.45114	-26.25496	-26.01920	-25.62983	-26.71203	-25.00088	-25.54678	-25.55371	-26.14691	-26.98773	-24.36217	-27.43076	-26.76832	-26.90272	-28.35492	-26.31207	-26.76741	-27.37491	-27.24348	-27.44399	-27.77426	-27.30104	-26.60162	-28.06706	-25.93671	-26.36241	-27.05366	-27.13698	-28.07206	-25.54500	-27.85506	-27.07126	-27.50246	-27.37124	-27.81453
18250	2.5441	-25.73431	-25.41200	-26.33704	-25.00961	-26.03084	-25.77756	-26.67035	-26.35116	-27.09527	-25.45657	-26.25651	-26.02463	-25.63413	-26.71454	-25.00560	-25.55141	-25.55521	-26.14964	-26.99162	-24.36293	-27.43491	-26.77386	-26.90651	-28.35907	-26.31847	-26.77296	-27.37634	-27.24895	-27.44787	-27.77672	-27.30526	-26.60705	-28.07129	-25.94246	-26.36626	-27.05910	-27.14076	-28.07600	-25.54930	-27.86056	-27.07281	-27.50497	-27.37773	-27.81973
18500	2.5441	-25.73814	-25.41574	-26.34113	-25.01330	-26.03501	-25.78303	-26.67176	-26.35656	-27.09769	-25.46193	-26.25805	-26.02999	-25.63838	-26.71702	-25.01023	-25.55595	-25.55672	-26.15234	-26.99545	-24.36375	-27.43900	-26.77933	-26.91025	-28.36316	-26.32476	-26.77840	-27.37775	-27.25435	-27.45171	-27.77914	-27.30943	-26.61241	-28.07546	-25.94809	-26.36998	-27.06445	-27.14450	-28.07989	-25.55355	-27.86598	-27.07435	-27.50745	-27.38413	-27.82483
18750	2.5441	-25.74193	-25.41943	-26.34516	-25.01696	-26.03912	-25.78842	-26.67316	-26.36188	-27.10008	-25.46719	-26.25957	-26.03525	-25.64256	-26.71947	-25.01476	-25.56040	-25.55822	-26.15501	-26.99924	-24.36461	-27.44304	-26.78472	-26.91394	-28.36720	-26.33094	-26.78373	-27.37915	-27.25967	-27.45549	-27.78153	-27.31354	-26.61768	-28.07957	-25.95360	-26.37358	-27.06972	-27.14820	-28.08373	-25.55774	-27.87133	-27.07587	-27.50990	-27.39043	-27.82983
19000	2.5441	-25.74567	-25.42308	-26.34915	-25.02057	-26.04318	-25.79374	-26.67453	-26.36712	-27.10245	-25.47238	-26.26108	-26.04045	-25.64670	-26.72189	-25.01921	-25.56475	-25.55974	-26.15766	-27.00298	-24.36552	-27.44702	-26.79004	-26.91759	-28.37118	-26.33703	-26.78896	-27.38053	-27.26491	-27.45923	-27.78390	-27.31760	-26.62287	-28.08363	-25.95900	-26.37707	-27.07492	-27.15185	-28.08751	-25.56187	-27.87662	-27.07738	-27.51233	-27.39664	-27.83473
19250	2.5441	-25.74936	-25.42669	-26.35308	-25.02413	-26.04719	-25.79899	-26.67590	-26.37229	-27.10478	-25.47750	-26.26257	-26.04556	-25.65078	-26.72428	-25.02358	-25.56900	-25.56124	-26.16029	-27.00667	-24.36647	-27.45095	-26.79529	-26.92120	-28.37511	-26.34302	-26.79408	-27.38189	-27.27008	-27.46293	-27.78623	-27.32161	-26.62799	-28.08764	-25.96429	-26.38045	-27.08002	-27.15545	-28.09125	-25.56594	-27.88183	-27.07887	-27.51472	-27.40276	-27.83954
19500	2.5441	-25.75301	-25.43025	-26.35696	-25.02767	-26.05114	-25.80416	-26.67725	-26.37740	-27.10710	-25.48254	-26.26406	-26.05060	-25.65481	-26.72666	-25.02785	-25.57318	-25.56276	-26.16289	-27.01032	-24.36747	-27.45483	-26.80047	-26.92476	-28.37899	-26.34891	-26.79911	-27.38324	-27.27519	-27.46658	-27.78854	-27.32556	-26.63303	-28.09159	-25.96947	-26.38372	-27.08507	-27.15902	-28.09494	-25.56996	-27.88698	-27.08036	-27.51709	-27.40879	-27.84425
19750	2.5441	-25.75662	-25.43378	-26.36079	-25.03116	-26.05505	-25.80927	-26.67859	-26.38243	-27.10938	-25.48751	-26.26553	-26.05557	-25.65879	-26.72901	-25.03206	-25.57727	-25.56428	-26.16548	-27.01393	-24.36851	-27.45867	-26.80558	-26.92829	-28.38282	-26.35471	-26.80404	-27.38458	-27.28022	-27.47018	-27.79083	-27.32947	-26.63799	-28.09550	-25.97455	-26.38690	-27.09004	-27.16254	-28.09859	-25.57393	-27.89206	-27.08183	-27.51944	-27.41474	-27.84887
20000	2.5441	-25.76019	-25.43726	-26.36458	-25.03460	-26.05891	-25.81431	-26.67992	-26.38740	-27.11164	-25.49240	-26.26700	-26.06047	-25.66273	-26.73133	-25.03618	-25.58128	-25.56580	-26.16804	-27.01750	-24.36958	-27.46245	-26.81062	-26.93177	-28.38661	-26.36043	-26.80888	-27.38591	-27.28519	-27.47375	-27.79309	-27.33334	-26.64289	-28.09936	-25.97953	-26.38998	-27.09493	-27.16602	-28.10219	-25.57785	-27.89708	-27.08329	-27.52177	-27.42061	-27.85341
20250	2.5441	-25.76371	-25.44071	-26.36832	-25.03803	-26.06273	-25.81929	-26.68124	-26.39230	-27.11388	-25.49723	-26.26845	-26.06530	-25.66662	-26.73364	-25.04023	-25.58521	-25.56733	-26.17058	-27.02102	-24.37070	-27.46619	-26.81560	-26.93522	-28.39035	-26.36606	-26.81363	-27.38723	-27.29009	-27.47728	-27.79533	-27.33715	-26.64772	-28.10318	-25.98442	-26.39298	-27.09976	-27.16948	-28.10575	-25.58171	-27.90203	-27.08475	-27.52407	-27.42640	-27.85787
20500	2.5441	-25.76720	-25.44412	-26.37201	-25.04141	-26.06650	-25.82421	-26.68255	-26.39715	-27.11610	-25.50200	-26.26989	-26.07006	-25.67046	-26.73592	-25.04421	-25.58907	-25.56886	-26.17310	-27.02451	-24.37184	-27.46989	-26.82051	-26.93863	-28.39405	-26.37160	-26.81830	-27.38854	-27.29494	-27.48077	-27.79754	-27.34092	-26.65249	-28.10695	-25.98922	-26.39589	-27.10452	-27.17289	-28.10927	-25.58553	-27.90693	-27.08619	-27.52635	-27.43211	-27.86224
20750	2.5441	-25.77065	-25.44750	-26.37567	-25.04476	-26.07023	-25.82906	-26.68385	-26.40193	-27.11829	-25.50669	-26.27133	-26.07476	-25.67425	-26.73818	-25.04812	-25.59286	-25.57039	-26.17560	-27.02796	-24.37302	-27.47354	-26.82537	-26.94201	-28.39770	-26.37706	-26.82288	-27.38984	-27.29972	-27.48422	-27.79974	-27.34465	-26.65718	-28.11068	-25.99392	-26.39871	-27.10922	-27.17626	-28.11275	-25.58930	-27.91177	-27.08763	-27.52861	-27.43775	-27.86654
21000	2.5441	-25.77406	-25.45084	-26.37928	-25.04807	-26.07392	-25.83386	-26.68514	-26.40665	-27.12046	-25.51133	-26.27276	-26.07939	-25.67801	-26.74042	-25.05197	-25.59657	-25.57193	-26.17809	-27.03137	-24.37424	-27.47715	-26.83016	-26.94535	-28.40131	-26.38244	-26.82739	-27.39113	-27.30444	-27.48763	-27.80191	-27.34834	-26.66182	-28.11436	-25.99854	-26.40146	-27.11386	-27.17960	-28.11618	-25.59302	-27.91655	-27.08906	-27.53085	-27.44331	-27.87076
21250	2.5441	-25.77744	-25.45414	-26.38285	-25.05136	-26.07756	-25.83859	-26.68642	-26.41131	-27.12262	-25.51590	-26.27418	-26.08397	-25.68172	-26.74264	-25.05575	-25.60023	-25.57347	-26.18056	-27.03475	-24.37549	-27.48072	-26.83490	-26.94865	-28.40488	-26.38775	-26.83181	-27.39242	-27.30910	-27.49101	-27.80407	-27.35198	-26.66639	-28.11801	-26.00308	-26.40413	-27.11843	-27.18290	-28.11958	-25.59671	-27.92128	-27.09048	-27.53307	-27.44880	-27.87491
21500	2.5441	-25.78078	-25.45741	-26.38638	-25.05461	-26.08117	-25.84327	-26.68770	-26.41592	-27.12475	-25.52042	-26.27559	-26.08848	-25.68540	-26.74484	-25.05947	-25.60381	-25.57501	-26.18301	-27.03809	-24.37677	-27.48425	-26.83958	-26.95192	-28.40841	-26.39298	-26.83616	-27.39369	-27.31371	-27.49435	-27.80620	-27.35559	-26.67091	-28.12162	-26.00753	-26.40673	-27.12295	-27.18618	-28.12294	-25.60034	-27.92595	-27.09189	-27.53527	-27.45422	-27.87898
21750	2.5441	-25.78409	-25.46065	-26.38987	-25.05783	-26.08474	-25.84789	-26.68897	-26.42048	-27.12687	-25.52488	-26.27700	-26.09294	-25.68904	-26.74703	-25.06314	-25.60734	-25.57656	-26.18544	-27.04140	-24.37808	-27.48775	-26.84420	-26.95516	-28.41191	-26.39813	-26.84044	-27.39496	-27.31827	-27.49766	-27.80832	-27.35916	-26.67537	-28.12518	-26.01190	-26.40926	-27.12740	-27.18942	-28.12627	-25.60394	-27.93057	-27.09330	-27.53746	-27.45957	-27.88299
22000	2.5441	-25.78737	-25.46386	-26.39333	-25.06103	-26.08827	-25.85246	-26.69023	-26.42498	-27.12897	-25.52928	-26.27840	-26.09734	-25.69263	-26.74919	-25.06674	-25.61080	-25.57811	-26.18785	-27.04468	-24.37941	-27.49120	-26.84877	-26.95837	-28.41536	-26.40322	-26.84464	-27.39623	-27.32277	-27.50093	-27.81041	-27.36269	-26.67977	-28.12871	-26.01620	-26.41173	-27.13181	-27.19263	-28.12955	-25.60750	-27.93514	-27.09470	-27.53963	-27.46485	-27.88694


10000	2.6021	-25.56580	-25.24622	-26.15365	-24.84498	-25.84511	-25.53447	-26.59664	-26.10939	-26.98224	-25.21113	-26.17909	-25.77870	-25.44441	-26.59992	-24.76675	-25.31350	-25.48421	-26.03054	-26.82311	-24.30527	-27.25152	-26.53078	-26.74073	-28.17568	-26.02618	-26.50121	-27.30263	-27.00718	-27.27936	-27.66369	-27.11953	-26.36162	-27.88555	-25.65662	-26.12866	-26.81317	-26.97498	-27.90493	-25.35481	-27.62253	-26.99539	-27.39035	-27.09086	-27.56379
10250	2.6021	-25.57264	-25.25297	-26.16119	-24.85171	-25.85273	-25.54429	-26.60006	-26.11926	-26.98716	-25.22128	-26.18264	-25.78893	-25.45222	-26.60485	-24.77735	-25.32425	-25.48674	-26.03541	-26.82995	-24.30500	-27.25907	-26.54060	-26.74748	-28.18323	-26.03839	-26.51307	-27.30605	-27.01705	-27.28621	-27.66860	-27.12715	-26.37177	-27.89318	-25.66924	-26.14045	-26.82340	-26.98173	-27.91186	-25.36275	-27.63210	-26.99894	-27.39529	-27.10256	-27.57496
10500	2.6021	-25.57932	-25.25954	-26.16855	-24.85825	-25.86016	-25.55391	-26.60333	-26.12890	-26.99190	-25.23117	-26.18603	-25.79890	-25.45983	-26.60962	-24.78763	-25.33467	-25.48913	-26.04010	-26.83663	-24.30480	-27.26643	-26.55021	-26.75405	-28.19059	-26.05030	-26.52461	-27.30932	-27.02669	-27.29289	-27.67334	-27.13458	-26.38166	-27.90060	-25.68150	-26.15182	-26.83337	-26.98831	-27.91863	-25.37048	-27.64145	-27.00233	-27.40005	-27.11399	-27.58583
10750	2.6021	-25.58585	-25.26596	-26.17573	-24.86463	-25.86740	-25.56331	-26.60645	-26.13832	-26.99650	-25.24083	-26.18927	-25.80863	-25.46725	-26.61423	-24.79760	-25.34477	-25.49140	-26.04465	-26.84316	-24.30469	-27.27361	-26.55961	-26.76047	-28.19777	-26.06192	-26.53583	-27.31244	-27.03611	-27.29941	-27.67795	-27.14182	-26.39132	-27.90785	-25.69342	-26.16279	-26.84310	-26.99472	-27.92524	-25.37799	-27.65061	-27.00557	-27.40467	-27.12516	-27.59639
11000	2.6021	-25.59222	-25.27222	-26.18274	-24.87083	-25.87448	-25.57249	-26.60944	-26.14752	-27.00094	-25.25026	-26.19237	-25.81813	-25.47449	-26.61870	-24.80727	-25.35457	-25.49357	-26.04905	-26.84953	-24.30464	-27.28061	-26.56880	-26.76673	-28.20477	-26.07327	-26.54676	-27.31543	-27.04532	-27.30578	-27.68238	-27.14890	-26.40075	-27.91493	-25.70500	-26.17336	-26.85259	-27.00098	-27.93171	-25.38531	-27.65957	-27.00867	-27.40913	-27.13609	-27.60668
11250	2.6021	-25.59844	-25.27833	-26.18958	-24.87688	-25.88140	-25.58149	-26.61230	-26.15653	-27.00525	-25.25948	-26.19533	-25.82740	-25.48156	-26.62301	-24.81666	-25.36406	-25.49564	-26.05332	-26.85576	-24.30468	-27.28745	-26.57780	-26.77284	-28.21161	-26.08434	-26.55738	-27.31830	-27.05432	-27.31201	-27.68670	-27.15582	-26.40997	-27.92184	-25.71627	-26.18354	-26.86187	-27.00709	-27.93804	-25.39244	-27.66834	-27.01163	-27.41345	-27.14678	-27.61668
11500	2.6021	-25.60453	-25.28430	-26.19626	-24.88278	-25.88815	-25.59029	-26.61505	-26.16533	-27.00943	-25.26847	-26.19817	-25.83645	-25.48845	-26.62721	-24.82577	-25.37327	-25.49764	-26.05748	-26.86184	-24.30479	-27.29414	-26.58660	-26.77881	-28.21829	-26.09516	-26.56772	-27.32104	-27.06312	-27.31810	-27.69088	-27.16257	-26.41896	-27.92860	-25.72723	-26.19335	-26.87092	-27.01306	-27.94423	-25.39938	-27.67693	-27.01447	-27.41764	-27.15724	-27.62641
11750	2.6021	-25.61049	-25.29014	-26.20279	-24.88853	-25.89475	-25.59892	-26.61768	-26.17394	-27.01348	-25.27728	-26.20089	-25.84529	-25.49519	-26.63127	-24.83462	-25.38220	-25.49956	-26.06151	-26.86781	-24.30499	-27.30067	-26.59522	-26.78465	-28.22483	-26.10572	-26.57779	-27.32368	-27.07173	-27.32406	-27.69493	-27.16917	-26.42777	-27.93520	-25.73788	-26.20280	-26.87976	-27.01890	-27.95029	-25.40615	-27.68534	-27.01719	-27.42171	-27.16747	-27.63588
12000	2.6021	-25.61632	-25.29585	-26.20918	-24.89415	-25.90121	-25.60736	-26.62022	-26.18237	-27.01742	-25.28588	-26.20350	-25.85394	-25.50178	-26.63521	-24.84321	-25.39087	-25.50142	-26.06544	-26.87363	-24.30526	-27.30705	-26.60367	-26.79035	-28.23121	-26.11605	-26.58758	-27.32621	-27.08016	-27.32989	-27.69887	-27.17563	-26.43637	-27.94166	-25.74825	-26.21189	-26.88840	-27.02461	-27.95622	-25.41276	-27.69359	-27.01980	-27.42565	-27.17750	-27.64510
12250	2.6021	-25.62203	-25.30143	-26.21542	-24.89965	-25.90752	-25.61564	-26.62265	-26.19062	-27.02124	-25.29430	-26.20601	-25.86238	-25.50822	-26.63905	-24.85156	-25.39928	-25.50322	-26.06926	-26.87934	-24.30562	-27.31329	-26.61195	-26.79594	-28.23745	-26.12614	-26.59713	-27.32864	-27.08841	-27.33560	-27.70269	-27.18194	-26.44479	-27.94797	-25.75833	-26.22065	-26.89685	-27.03019	-27.96204	-25.41920	-27.70167	-27.02231	-27.42948	-27.18732	-27.65408
12500	2.6021	-25.62762	-25.30689	-26.22153	-24.90502	-25.91370	-25.62375	-26.62499	-26.19870	-27.02497	-25.30253	-26.20843	-25.87064	-25.51451	-26.64278	-24.85968	-25.40744	-25.50498	-26.07299	-26.88493	-24.30605	-27.31941	-26.62005	-26.80140	-28.24356	-26.13602	-26.60642	-27.33098	-27.09649	-27.34119	-27.70642	-27.18812	-26.45302	-27.95415	-25.76815	-26.22908	-26.90511	-27.03565	-27.96773	-25.42550	-27.70960	-27.02473	-27.43321	-27.19694	-27.66282
12750	2.6021	-25.63311	-25.31224	-26.22751	-24.91028	-25.91975	-25.63171	-26.62726	-26.20661	-27.02858	-25.31058	-26.21076	-25.87871	-25.52068	-26.64641	-24.86756	-25.41536	-25.50670	-26.07663	-26.89042	-24.30656	-27.32538	-26.62801	-26.80675	-28.24954	-26.14567	-26.61547	-27.33325	-27.10441	-27.34667	-27.71003	-27.19417	-26.46107	-27.96019	-25.77770	-26.23719	-26.91318	-27.04100	-27.97332	-25.43165	-27.71738	-27.02706	-27.43684	-27.20636	-27.67133
13000	2.6021	-25.63848	-25.31750	-26.23336	-24.91542	-25.92567	-25.63951	-26.62944	-26.21437	-27.03211	-25.31847	-26.21302	-25.88661	-25.52671	-26.64994	-24.87524	-25.42305	-25.50838	-26.08020	-26.89579	-24.30715	-27.33123	-26.63581	-26.81201	-28.25539	-26.15511	-26.62429	-27.33544	-27.11216	-27.35205	-27.71356	-27.20009	-26.46896	-27.96612	-25.78700	-26.24499	-26.92108	-27.04626	-27.97880	-25.43766	-27.72501	-27.02932	-27.44038	-27.21560	-27.67962
13250	2.6021	-25.64375	-25.32263	-26.23909	-24.92046	-25.93148	-25.64716	-26.63156	-26.22197	-27.03555	-25.32620	-26.21519	-25.89434	-25.53262	-26.65340	-24.88269	-25.43051	-25.51003	-26.08367	-26.90106	-24.30780	-27.33696	-26.64347	-26.81714	-28.26112	-26.16435	-26.63288	-27.33755	-27.11976	-27.35732	-27.71700	-27.20590	-26.47669	-27.97193	-25.79606	-26.25250	-26.92881	-27.05140	-27.98417	-25.44353	-27.73250	-27.03149	-27.44383	-27.22466	-27.68770
13500	2.6021	-25.64892	-25.32768	-26.24470	-24.92540	-25.93717	-25.65467	-26.63360	-26.22942	-27.03890	-25.33376	-26.21730	-25.90191	-25.53840	-26.65676	-24.88996	-25.43776	-25.51167	-26.08709	-26.90623	-24.30853	-27.34258	-26.65098	-26.82219	-28.26674	-26.17339	-26.64125	-27.33960	-27.12721	-27.36249	-27.72034	-27.21159	-26.48425	-27.97761	-25.80487	-26.25972	-26.93637	-27.05645	-27.98945	-25.44928	-27.73986	-27.03360	-27.44719	-27.23354	-27.69556
13750	2.6021	-25.65400	-25.33263	-26.25021	-24.93024	-25.94274	-25.66204	-26.63558	-26.23673	-27.04217	-25.34117	-26.21935	-25.90932	-25.54408	-26.66005	-24.89703	-25.44480	-25.51328	-26.09043	-26.91131	-24.30933	-27.34808	-26.65835	-26.82714	-28.27224	-26.18225	-26.64941	-27.34158	-27.13452	-27.36756	-27.72362	-27.21716	-26.49166	-27.98319	-25.81346	-26.26667	-26.94379	-27.06140	-27.99462	-25.45491	-27.74708	-27.03565	-27.45048	-27.24226	-27.70323
14000	2.6021	-25.65898	-25.33749	-26.25560	-24.93499	-25.94821	-25.66928	-26.63751	-26.24389	-27.04537	-25.34844	-26.22134	-25.91657	-25.54964	-26.66326	-24.90390	-25.45165	-25.51487	-26.09371	-26.91629	-24.31020	-27.35348	-26.66559	-26.83200	-28.27764	-26.19091	-26.65737	-27.34351	-27.14168	-27.37254	-27.72681	-27.22263	-26.49892	-27.98866	-25.82183	-26.27335	-26.95104	-27.06626	-27.99971	-25.46041	-27.75417	-27.03764	-27.45370	-27.25081	-27.71070
14250	2.6021	-25.66387	-25.34227	-26.26089	-24.93966	-25.95358	-25.67639	-26.63939	-26.25093	-27.04849	-25.35556	-26.22327	-25.92369	-25.55510	-26.66640	-24.91061	-25.45829	-25.51646	-26.09692	-26.92118	-24.31113	-27.35877	-26.67270	-26.83678	-28.28293	-26.19940	-26.66513	-27.34538	-27.14872	-27.37744	-27.72994	-27.22800	-26.50605	-27.99402	-25.82998	-26.27977	-26.95815	-27.07103	-28.00470	-25.46581	-27.76114	-27.03957	-27.45684	-27.25920	-27.71798
14500	2.6021	-25.66868	-25.34696	-26.26608	-24.94424	-25.95884	-25.68338	-26.64122	-26.25783	-27.05155	-25.36255	-26.22516	-25.93065	-25.56045	-26.66948	-24.91714	-25.46476	-25.51803	-26.10008	-26.92599	-24.31212	-27.36396	-26.67969	-26.84147	-28.28812	-26.20772	-26.67269	-27.34721	-27.15562	-27.38225	-27.73300	-27.23326	-26.51304	-27.99929	-25.83793	-26.28596	-26.96512	-27.07572	-28.00961	-25.47109	-27.76799	-27.04146	-27.45992	-27.26743	-27.72509
14750	2.6021	-25.67341	-25.35157	-26.27118	-24.94874	-25.96402	-25.69024	-26.64300	-26.26461	-27.05454	-25.36940	-26.22699	-25.93748	-25.56570	-26.67249	-24.92351	-25.47105	-25.51960	-26.10319	-26.93072	-24.31318	-27.36905	-26.68655	-26.84608	-28.29321	-26.21587	-26.68007	-27.34899	-27.16240	-27.38697	-27.73599	-27.23844	-26.51989	-28.00446	-25.84567	-26.29190	-26.97195	-27.08033	-28.01443	-25.47628	-27.77473	-27.04329	-27.46293	-27.27552	-27.73201
15000	2.6021	-25.67805	-25.35610	-26.27618	-24.95316	-25.96909	-25.69699	-26.64474	-26.27126	-27.05747	-25.37612	-26.22879	-25.94417	-25.57086	-26.67545	-24.92972	-25.47717	-25.52116	-26.10625	-26.93536	-24.31429	-27.37406	-26.69330	-26.85061	-28.29822	-26.22386	-26.68727	-27.35073	-27.16905	-27.39162	-27.73892	-27.24351	-26.52661	-28.00954	-25.85322	-26.29762	-26.97864	-27.08487	-28.01917	-25.48136	-27.78135	-27.04509	-27.46589	-27.28347	-27.73877
15250	2.6021	-25.68262	-25.36057	-26.28109	-24.95752	-25.97408	-25.70363	-26.64644	-26.27780	-27.06035	-25.38272	-26.23055	-25.95075	-25.57594	-26.67835	-24.93578	-25.48312	-25.52272	-26.10926	-26.93993	-24.31546	-27.37897	-26.69993	-26.85508	-28.30313	-26.23169	-26.69430	-27.35243	-27.17559	-27.39619	-27.74180	-27.24850	-26.53321	-28.01453	-25.86059	-26.30312	-26.98521	-27.08933	-28.02384	-25.48635	-27.78786	-27.04685	-27.46878	-27.29127	-27.74536
15500	2.6021	-25.68712	-25.36496	-26.28592	-24.96180	-25.97898	-25.71015	-26.64810	-26.28422	-27.06317	-25.38920	-26.23227	-25.95719	-25.58092	-26.68120	-24.94169	-25.48892	-25.52428	-26.11222	-26.94443	-24.31668	-27.38380	-26.70646	-26.85947	-28.30795	-26.23937	-26.70116	-27.35410	-27.18201	-27.40068	-27.74462	-27.25340	-26.53969	-28.01943	-25.86777	-26.30841	-26.99166	-27.09372	-28.02843	-25.49124	-27.79427	-27.04857	-27.47164	-27.29894	-27.75179
15750	2.6021	-25.69154	-25.36929	-26.29066	-24.96602	-25.98380	-25.71657	-26.64974	-26.29053	-27.06594	-25.39556	-26.23396	-25.96351	-25.58582	-26.68400	-24.94745	-25.49455	-25.52584	-26.11515	-26.94885	-24.31796	-27.38854	-26.71287	-26.86380	-28.31270	-26.24690	-26.70786	-27.35573	-27.18832	-27.40511	-27.74738	-27.25822	-26.54605	-28.02425	-25.87478	-26.31350	-26.99798	-27.09805	-28.03294	-25.49605	-27.80058	-27.05026	-27.47443	-27.30647	-27.75807
16000	2.6021	-25.69590	-25.37354	-26.29533	-24.97017	-25.98854	-25.72288	-26.65134	-26.29674	-27.06866	-25.40181	-26.23562	-25.96972	-25.59063	-26.68675	-24.95309	-25.50005	-25.52740	-26.11803	-26.95321	-24.31928	-27.39320	-26.71919	-26.86805	-28.31736	-26.25429	-26.71440	-27.35733	-27.19453	-27.40947	-27.75010	-27.26296	-26.55230	-28.02899	-25.88162	-26.31840	-27.00418	-27.10231	-28.03738	-25.50076	-27.80678	-27.05191	-27.47718	-27.31388	-27.76420
16250	2.6021	-25.70019	-25.37774	-26.29991	-24.97426	-25.99321	-25.72910	-26.65292	-26.30284	-27.07133	-25.40795	-26.23724	-25.97581	-25.59537	-26.68945	-24.95859	-25.50540	-25.52897	-26.12087	-26.95750	-24.32065	-27.39779	-26.72540	-26.87225	-28.32195	-26.26154	-26.72079	-27.35891	-27.20063	-27.41376	-27.75278	-27.26763	-26.55844	-28.03365	-25.88829	-26.32311	-27.01028	-27.10650	-28.04176	-25.50540	-27.81290	-27.05354	-27.47989	-27.32116	-27.77019
16500	2.6021	-25.70442	-25.38187	-26.30442	-24.97829	-25.99780	-25.73521	-26.65447	-26.30884	-27.07396	-25.41398	-26.23885	-25.98180	-25.60002	-26.69212	-24.96398	-25.51062	-25.53054	-26.12369	-26.96173	-24.32207	-27.40230	-26.73152	-26.87638	-28.32646	-26.26866	-26.72704	-27.36046	-27.20664	-27.41799	-27.75541	-27.27222	-26.56447	-28.03824	-25.89481	-26.32765	-27.01626	-27.11064	-28.04606	-25.50996	-27.81891	-27.05515	-27.48255	-27.32832	-27.77604
16750	2.6021	-25.70859	-25.38595	-26.30886	-24.98226	-26.00231	-25.74124	-26.65599	-26.31475	-27.07654	-25.41991	-26.24043	-25.98768	-25.60462	-26.69475	-24.96923	-25.51570	-25.53211	-26.12646	-26.96590	-24.32353	-27.40674	-26.73754	-26.88046	-28.33090	-26.27565	-26.73314	-27.36199	-27.21254	-27.42215	-27.75799	-27.27673	-26.57040	-28.04276	-25.90118	-26.33203	-27.02214	-27.11471	-28.05031	-25.51444	-27.82484	-27.05673	-27.48518	-27.33536	-27.78176
17000	2.6021	-25.71269	-25.38998	-26.31323	-24.98619	-26.00676	-25.74717	-26.65750	-26.32056	-27.07909	-25.42575	-26.24200	-25.99346	-25.60913	-26.69733	-24.97438	-25.52066	-25.53370	-26.12921	-26.97000	-24.32504	-27.41111	-26.74348	-26.88449	-28.33526	-26.28251	-26.73911	-27.36349	-27.21835	-27.42626	-27.76054	-27.28118	-26.57624	-28.04721	-25.90740	-26.33624	-27.02793	-27.11874	-28.05449	-25.51884	-27.83068	-27.05830	-27.48777	-27.34229	-27.78734
17250	2.6021	-25.71674	-25.39394	-26.31753	-24.99005	-26.01114	-25.75301	-26.65899	-26.32628	-27.08160	-25.43148	-26.24354	-25.99914	-25.61358	-26.69988	-24.97941	-25.52550	-25.53528	-26.13192	-26.97405	-24.32658	-27.41541	-26.74932	-26.88845	-28.33957	-26.28924	-26.74494	-27.36498	-27.22407	-27.43031	-27.76305	-27.28556	-26.58197	-28.05159	-25.91347	-26.34030	-27.03360	-27.12270	-28.05861	-25.52318	-27.83643	-27.05984	-27.49031	-27.34911	-27.79281
17500	2.6021	-25.72073	-25.39786	-26.32177	-24.99387	-26.01545	-25.75877	-26.66045	-26.33191	-27.08407	-25.43712	-26.24506	-26.00472	-25.61796	-26.70239	-24.98434	-25.53022	-25.53688	-26.13461	-26.97804	-24.32816	-27.41964	-26.75508	-26.89237	-28.34380	-26.29586	-26.75065	-27.36645	-27.22970	-27.43430	-27.76552	-27.28987	-26.58761	-28.05590	-25.91941	-26.34421	-27.03918	-27.12662	-28.06267	-25.52745	-27.84210	-27.06136	-27.49283	-27.35582	-27.79815
17750	2.6021	-25.72467	-25.40172	-26.32594	-24.99764	-26.01971	-25.76444	-26.66191	-26.33746	-27.08651	-25.44268	-26.24657	-26.01021	-25.62228	-26.70488	-24.98917	-25.53483	-25.53848	-26.13726	-26.98198	-24.32978	-27.42382	-26.76075	-26.89623	-28.34798	-26.30237	-26.75623	-27.36790	-27.23525	-27.43824	-27.76796	-27.29413	-26.59317	-28.06015	-25.92521	-26.34798	-27.04468	-27.13049	-28.06667	-25.53165	-27.84769	-27.06287	-27.49531	-27.36242	-27.80337
18000	2.6021	-25.72855	-25.40550	-26.33006	-25.00135	-26.02391	-25.77000	-26.66325	-26.34291	-27.08892	-25.44810	-26.24802	-26.01561	-25.62656	-26.70733	-24.99378	-25.53934	-25.53987	-26.13992	-26.98586	-24.33048	-27.42794	-26.76631	-26.90001	-28.35210	-26.30874	-26.76169	-27.36924	-27.24071	-27.44212	-27.77036	-27.29833	-26.59859	-28.06435	-25.93087	-26.35161	-27.05008	-27.13426	-28.07062	-25.53589	-27.85320	-27.06432	-27.49776	-27.36892	-27.80847
18250	2.6021	-25.73239	-25.40922	-26.33413	-25.00500	-26.02805	-25.77547	-26.66456	-26.34829	-27.09129	-25.45342	-26.24945	-26.02093	-25.63077	-26.70975	-24.99828	-25.54374	-25.54122	-26.14256	-26.98970	-24.33108	-27.43200	-26.77178	-26.90373	-28.35616	-26.31501	-26.76703	-27.37056	-27.24608	-27.44595	-27.77273	-27.30247	-26.60391	-28.06850	-25.93640	-26.35510	-27.05539	-27.13798	-28.07451	-25.54007	-27.85863	-27.06575	-27.50019	-27.37532	-27.81347
18500	2.6021	-25.73617	-25.41290	-26.33813	-25.00861	-26.03215	-25.78087	-26.66586	-26.35359	-27.09363	-25.45867	-26.25087	-26.02616	-25.63493	-26.71214	-25.00268	-25.54804	-25.54258	-26.14516	-26.99348	-24.33175	-27.43601	-26.77717	-26.90741	-28.36017	-26.32116	-26.77226	-27.37186	-27.25138	-27.44973	-27.77507	-27.30657	-26.60916	-28.07259	-25.94180	-26.35847	-27.06063	-27.14166	-28.07835	-25.54420	-27.86399	-27.06717	-27.50258	-27.38163	-27.81835
18750	2.6021	-25.73990	-25.41652	-26.34208	-25.01218	-26.03618	-25.78619	-26.66715	-26.35882	-27.09594	-25.46383	-26.25228	-26.03131	-25.63904	-26.71451	-25.00700	-25.55225	-25.54395	-26.14775	-26.99721	-24.33247	-27.43996	-26.78249	-26.91103	-28.36412	-26.32722	-26.77738	-27.37314	-27.25661	-27.45347	-27.77739	-27.31060	-26.61432	-28.07662	-25.94710	-26.36173	-27.06577	-27.14529	-28.08214	-25.54827	-27.86927	-27.06858	-27.50494	-27.38783	-27.82314
19000	2.6021	-25.74359	-25.42011	-26.34598	-25.01571	-26.04016	-25.79143	-26.66842	-26.36397	-27.09823	-25.46891	-26.25367	-26.03638	-25.64309	-26.71685	-25.01123	-25.55637	-25.54533	-26.15032	-27.00090	-24.33325	-27.44386	-26.78773	-26.91462	-28.36802	-26.33317	-26.78240	-27.37441	-27.26176	-27.45716	-27.77967	-27.31458	-26.61940	-28.08061	-25.95228	-26.36487	-27.07085	-27.14887	-28.08588	-25.55229	-27.87448	-27.06997	-27.50728	-27.39395	-27.82782
19250	2.6021	-25.74723	-25.42365	-26.34983	-25.01920	-26.04409	-25.79660	-26.66968	-26.36904	-27.10049	-25.47392	-26.25506	-26.04137	-25.64709	-26.71916	-25.01537	-25.56039	-25.54671	-26.15286	-27.00454	-24.33407	-27.44771	-26.79290	-26.91816	-28.37187	-26.33903	-26.78731	-27.37567	-27.26683	-27.46080	-27.78193	-27.31851	-26.62441	-28.08454	-25.95735	-26.36791	-27.07583	-27.15242	-28.08957	-25.55624	-27.87963	-27.07136	-27.50960	-27.39998	-27.83241
19500	2.6021	-25.75083	-25.42715	-26.35363	-25.02265	-26.04797	-25.80170	-26.67093	-26.37405	-27.10272	-25.47885	-26.25644	-26.04629	-25.65104	-26.72146	-25.01943	-25.56434	-25.54810	-26.15539	-27.00814	-24.33495	-27.45151	-26.79801	-26.92166	-28.37566	-26.34479	-26.79213	-27.37692	-27.27184	-27.46440	-27.78417	-27.32239	-26.62933	-28.08841	-25.96231	-26.37085	-27.08075	-27.15592	-28.09321	-25.56015	-27.88471	-27.07273	-27.51189	-27.40592	-27.83691
19750	2.6021	-25.75439	-25.43062	-26.35738	-25.02606	-26.05180	-25.80673	-26.67217	-26.37899	-27.10493	-25.48370	-26.25780	-26.05114	-25.65494	-26.72373	-25.02341	-25.56820	-25.54950	-26.15789	-27.01170	-24.33587	-27.45526	-26.80304	-26.92513	-28.37941	-26.35046	-26.79685	-27.37816	-27.27678	-27.46796	-27.78638	-27.32622	-26.63419	-28.09225	-25.96717	-26.37369	-27.08560	-27.15938	-28.09681	-25.56401	-27.88972	-27.07410	-27.51416	-27.41178	-27.84132
20000	2.6021	-25.75791	-25.43404	-26.36108	-25.02943	-26.05559	-25.81170	-26.67340	-26.38386	-27.10712	-25.48849	-26.25916	-26.05591	-25.65880	-26.72598	-25.02732	-25.57198	-25.55091	-26.16038	-27.01522	-24.33683	-27.45896	-26.80800	-26.92855	-28.38312	-26.35604	-26.80149	-27.37939	-27.28166	-27.47147	-27.78857	-27.33001	-26.63898	-28.09603	-25.97194	-26.37644	-27.09038	-27.16280	-28.10037	-25.56781	-27.89467	-27.07546	-27.51641	-27.41755	-27.84565
20250	2.6021	-25.76139	-25.43743	-26.36474	-25.03279	-26.05933	-25.81660	-26.67462	-26.38867	-27.10929	-25.49321	-26.26052	-26.06062	-25.66261	-26.72821	-25.03116	-25.57569	-25.55233	-26.16285	-27.01870	-24.33784	-27.46262	-26.81290	-26.93194	-28.38678	-26.36154	-26.80603	-27.38062	-27.28647	-27.47495	-27.79074	-27.33375	-26.64370	-28.09977	-25.97661	-26.37911	-27.09509	-27.16620	-28.10388	-25.57157	-27.89956	-27.07682	-27.51864	-27.42325	-27.84989
20500	2.6021	-25.76482	-25.44078	-26.36836	-25.03609	-26.06303	-25.82144	-26.67584	-26.39342	-27.11144	-25.49786	-26.26187	-26.06526	-25.66637	-26.73042	-25.03493	-25.57932	-25.55375	-26.16530	-27.02213	-24.33889	-27.46623	-26.81774	-26.93529	-28.39039	-26.36695	-26.81049	-27.38183	-27.29121	-27.47839	-27.79289	-27.33745	-26.64835	-28.10347	-25.98119	-26.38169	-27.09973	-27.16954	-28.10735	-25.57528	-27.90439	-27.07817	-27.52085	-27.42886	-27.85406
20750	2.6021	-25.76823	-25.44410	-26.37193	-25.03937	-26.06668	-25.82621	-26.67705	-26.39811	-27.11357	-25.50245	-26.26321	-26.06984	-25.67009	-26.73261	-25.03863	-25.58289	-25.55518	-26.16774	-27.02554	-24.33998	-27.46981	-26.82252	-26.93861	-28.39396	-26.37227	-26.81487	-27.38304	-27.29590	-27.48179	-27.79501	-27.34110	-26.65294	-28.10713	-25.98567	-26.38420	-27.10431	-27.17286	-28.11078	-25.57895	-27.90916	-27.07951	-27.52304	-27.43440	-27.85814
21000	2.6021	-25.77159	-25.44738	-26.37546	-25.04261	-26.07029	-25.83093	-26.67825	-26.40274	-27.11568	-25.50698	-26.26455	-26.07436	-25.67377	-26.73478	-25.04227	-25.58638	-25.55662	-26.17016	-27.02890	-24.34111	-27.47334	-26.82723	-26.94189	-28.39750	-26.37752	-26.81917	-27.38425	-27.30053	-27.48516	-27.79712	-27.34471	-26.65746	-28.11074	-25.99008	-26.38663	-27.10882	-27.17614	-28.11417	-25.58256	-27.91388	-27.08084	-27.52521	-27.43987	-27.86216
21250	2.6021	-25.77492	-25.45063	-26.37896	-25.04583	-26.07387	-25.83559	-26.67945	-26.40731	-27.11777	-25.51144	-26.26588	-26.07881	-25.67741	-26.73693	-25.04585	-25.58982	-25.55806	-26.17256	-27.03223	-24.34227	-27.47683	-26.83189	-26.94514	-28.40099	-26.38269	-26.82339	-27.38544	-27.30510	-27.48849	-27.79921	-27.34829	-26.66193	-28.11431	-25.99440	-26.38900	-27.11328	-27.17939	-28.11752	-25.58615	-27.91854	-27.08218	-27.52737	-27.44527	-27.86610
21500	2.6021	-25.77822	-25.45384	-26.38241	-25.04901	-26.07740	-25.84019	-26.68064	-26.41182	-27.11984	-25.51585	-26.26721	-26.08321	-25.68101	-26.73907	-25.04937	-25.59319	-25.55951	-26.17495	-27.03553	-24.34347	-27.48028	-26.83649	-26.94835	-28.40444	-26.38779	-26.82754	-27.38664	-27.30961	-27.49178	-27.80129	-27.35182	-26.66634	-28.11785	-25.99864	-26.39129	-27.11768	-27.18261	-28.12084	-25.58968	-27.92314	-27.08351	-27.52951	-27.45059	-27.86997
21750	2.6021	-25.78148	-25.45703	-26.38582	-25.05217	-26.08090	-25.84473	-26.68183	-26.41628	-27.12190	-25.52020	-26.26853	-26.08755	-25.68457	-26.74119	-25.05284	-25.59650	-25.56097	-26.17732	-27.03879	-24.34470	-27.48370	-26.84104	-26.95154	-28.40786	-26.39281	-26.83161	-27.38783	-27.31407	-27.49504	-27.80334	-27.35532	-26.67068	-28.12134	-26.00281	-26.39352	-27.12202	-27.18579	-28.12412	-25.59318	-27.92769	-27.08483	-27.53163	-27.45584	-27.87377
22000	2.6021	-25.78471	-25.46018	-26.38920	-25.05530	-26.08435	-25.84923	-26.68302	-26.42069	-27.12393	-25.52449	-26.26985	-26.09184	-25.68810	-26.74330	-25.05624	-25.59976	-25.56244	-26.17968	-27.04202	-24.34596	-27.48708	-26.84553	-26.95469	-28.41124	-26.39776	-26.83562	-27.38901	-27.31848	-27.49827	-27.80538	-27.35877	-26.67498	-28.12480	-26.00689	-26.39570	-27.12630	-27.18895	-28.12736	-25.59664	-27.93219	-27.08615	-27.53373	-27.46103	-27.87751


10000	2.6532	-25.56544	-25.24560	-26.15318	-24.84369	-25.84464	-25.53422	-26.59527	-26.10902	-26.98139	-25.21076	-26.17722	-25.77824	-25.44375	-26.59874	-24.76577	-25.31258	-25.47821	-26.02806	-26.82275	-24.28437	-27.25105	-26.53052	-26.74011	-28.17521	-26.02592	-26.50067	-27.30127	-27.00681	-27.27901	-27.66284	-27.11906	-26.36125	-27.88509	-25.65621	-26.12765	-26.81271	-26.97436	-27.90468	-25.35077	-27.62229	-26.99352	-27.38917	-27.09064	-27.56314
10250	2.6532	-25.57225	-25.25230	-26.16068	-24.85033	-25.85222	-25.54401	-26.59857	-26.11885	-26.98623	-25.22086	-26.18062	-25.78842	-25.45150	-26.60357	-24.77624	-25.32321	-25.48041	-26.03277	-26.82956	-24.28360	-27.25856	-26.54032	-26.74680	-28.18272	-26.03808	-26.51245	-27.30456	-27.01664	-27.28582	-27.66767	-27.12664	-26.37135	-27.89267	-25.66874	-26.13927	-26.82288	-26.98106	-27.91159	-25.35855	-27.63183	-26.99692	-27.39400	-27.10230	-27.57422
10500	2.6532	-25.57890	-25.25882	-26.16799	-24.85678	-25.85960	-25.55360	-26.60171	-26.12845	-26.99088	-25.23071	-26.18385	-25.79833	-25.45905	-26.60823	-24.78639	-25.33350	-25.48248	-26.03731	-26.83621	-24.28293	-27.26587	-26.54990	-26.75333	-28.19003	-26.04993	-26.52390	-27.30771	-27.02624	-27.29247	-27.67233	-27.13402	-26.38120	-27.90005	-25.68091	-26.15046	-26.83280	-26.98758	-27.91834	-25.36612	-27.64116	-27.00015	-27.39867	-27.11370	-27.58499
10750	2.6532	-25.58539	-25.26518	-26.17512	-24.86305	-25.86680	-25.56296	-26.60470	-26.13782	-26.99540	-25.24031	-26.18693	-25.80800	-25.46641	-26.61274	-24.79622	-25.34347	-25.48444	-26.04169	-26.84270	-24.28237	-27.27300	-26.55927	-26.75969	-28.19716	-26.06150	-26.53503	-27.31070	-27.03561	-27.29896	-27.67685	-27.14122	-26.39080	-27.90725	-25.69273	-26.16123	-26.84247	-26.99394	-27.92493	-25.37347	-27.65028	-27.00323	-27.40317	-27.12484	-27.59546
11000	2.6532	-25.59173	-25.27138	-26.18208	-24.86916	-25.87383	-25.57211	-26.60756	-26.14698	-26.99975	-25.24969	-26.18986	-25.81743	-25.47358	-26.61710	-24.80575	-25.35312	-25.48630	-26.04594	-26.84904	-24.28190	-27.27995	-26.56842	-26.76589	-28.20411	-26.07279	-26.54585	-27.31355	-27.04477	-27.30529	-27.68120	-27.14825	-26.40018	-27.91428	-25.70421	-26.17160	-26.85190	-27.00014	-27.93138	-25.38063	-27.65921	-27.00616	-27.40753	-27.13572	-27.60563
11250	2.6532	-25.59792	-25.27743	-26.18887	-24.87511	-25.88069	-25.58108	-26.61029	-26.15593	-27.00398	-25.25885	-26.19266	-25.82664	-25.48058	-26.62131	-24.81500	-25.36247	-25.48808	-26.05005	-26.85523	-24.28154	-27.28674	-26.57738	-26.77194	-28.21090	-26.08380	-26.55637	-27.31628	-27.05372	-27.31149	-27.68542	-27.15511	-26.40934	-27.92113	-25.71536	-26.18156	-26.86111	-27.00620	-27.93768	-25.38760	-27.66795	-27.00896	-27.41174	-27.14637	-27.61552
11500	2.6532	-25.60397	-25.28334	-26.19549	-24.88091	-25.88739	-25.58984	-26.61290	-26.16468	-27.00807	-25.26779	-26.19533	-25.83562	-25.48741	-26.62539	-24.82395	-25.37152	-25.48978	-26.05405	-26.86128	-24.28128	-27.29336	-26.58614	-26.77785	-28.21752	-26.09455	-26.56659	-27.31889	-27.06247	-27.31754	-27.68951	-27.16181	-26.41827	-27.92783	-25.72620	-26.19114	-26.87008	-27.01211	-27.94384	-25.39439	-27.67650	-27.01163	-27.41582	-27.15679	-27.62514
11750	2.6532	-25.60989	-25.28912	-26.20196	-24.88656	-25.89393	-25.59843	-26.61539	-26.17323	-27.01202	-25.27653	-26.19789	-25.84438	-25.49408	-26.62934	-24.83264	-25.38029	-25.49141	-26.05793	-26.86720	-24.28112	-27.29984	-26.59473	-26.78363	-28.22400	-26.10505	-26.57654	-27.32139	-27.07102	-27.32346	-27.69347	-27.16835	-26.42702	-27.93438	-25.73673	-26.20035	-26.87885	-27.01788	-27.94987	-25.40100	-27.68488	-27.01419	-27.41978	-27.16698	-27.63449
12000	2.6532	-25.61568	-25.29476	-26.20828	-24.89208	-25.90033	-25.60683	-26.61779	-26.18160	-27.01587	-25.28506	-26.20033	-25.85295	-25.50059	-26.63317	-24.84107	-25.38879	-25.49299	-26.06170	-26.87299	-24.28106	-27.30616	-26.60313	-26.78927	-28.23032	-26.11531	-26.58622	-27.32378	-27.07939	-27.32924	-27.69731	-27.17475	-26.43555	-27.94078	-25.74696	-26.20920	-26.88742	-27.02353	-27.95578	-25.40745	-27.69309	-27.01663	-27.42361	-27.17696	-27.64358
12250	2.6532	-25.62134	-25.30028	-26.21446	-24.89747	-25.90658	-25.61506	-26.62008	-26.18979	-27.01959	-25.29341	-26.20268	-25.86131	-25.50696	-26.63690	-24.84926	-25.39703	-25.49452	-26.06537	-26.87865	-24.28109	-27.31234	-26.61137	-26.79479	-28.23650	-26.12532	-26.59563	-27.32607	-27.08758	-27.33491	-27.70104	-27.18100	-26.44390	-27.94703	-25.75691	-26.21770	-26.89578	-27.02905	-27.96156	-25.41374	-27.70113	-27.01898	-27.42733	-27.18673	-27.65242
12500	2.6532	-25.62689	-25.30568	-26.22051	-24.90274	-25.91270	-25.62312	-26.62228	-26.19780	-27.02323	-25.30157	-26.20493	-25.86949	-25.51318	-26.64051	-24.85720	-25.40501	-25.49602	-26.06895	-26.88421	-24.28123	-27.31838	-26.61943	-26.80019	-28.24254	-26.13512	-26.60479	-27.32828	-27.09560	-27.34046	-27.70467	-27.18712	-26.45206	-27.95314	-25.76659	-26.22586	-26.90395	-27.03445	-27.96722	-25.41988	-27.70902	-27.02123	-27.43095	-27.19629	-27.66102
12750	2.6532	-25.63233	-25.31097	-26.22642	-24.90789	-25.91868	-25.63103	-26.62441	-26.20566	-27.02674	-25.30956	-26.20710	-25.87747	-25.51927	-26.64403	-24.86491	-25.41274	-25.49748	-26.07245	-26.88964	-24.28145	-27.32429	-26.62734	-26.80548	-28.24845	-26.14469	-26.61370	-27.33040	-27.10345	-27.34590	-27.70819	-27.19310	-26.46004	-27.95913	-25.77599	-26.23370	-26.91194	-27.03973	-27.97278	-25.42588	-27.71675	-27.02340	-27.43446	-27.20566	-27.66938
13000	2.6532	-25.63767	-25.31616	-26.23220	-24.91294	-25.92454	-25.63879	-26.62646	-26.21334	-27.03018	-25.31737	-26.20919	-25.88529	-25.52522	-26.64745	-24.87241	-25.42025	-25.49892	-26.07587	-26.89498	-24.28177	-27.33008	-26.63509	-26.81067	-28.25424	-26.15405	-26.62237	-27.33245	-27.11113	-27.35123	-27.71162	-27.19896	-26.46786	-27.96499	-25.78514	-26.24122	-26.91975	-27.04492	-27.97822	-25.43174	-27.72434	-27.02549	-27.43789	-27.21484	-27.67752
13250	2.6532	-25.64289	-25.32123	-26.23786	-24.91787	-25.93028	-25.64639	-26.62844	-26.22087	-27.03352	-25.32502	-26.21121	-25.89293	-25.53105	-26.65080	-24.87968	-25.42751	-25.50033	-26.07920	-26.90020	-24.28218	-27.33574	-26.64270	-26.81574	-28.25990	-26.16320	-26.63081	-27.33443	-27.11866	-27.35645	-27.71496	-27.20470	-26.47551	-27.97073	-25.79404	-26.24844	-26.92739	-27.04999	-27.98356	-25.43747	-27.73178	-27.02751	-27.44123	-27.22384	-27.68544
13500	2.6532	-25.64801	-25.32622	-26.24341	-24.92272	-25.93590	-25.65385	-26.63034	-26.22825	-27.03677	-25.33250	-26.21316	-25.90040	-25.53675	-26.65404	-24.88676	-25.43457	-25.50173	-26.08247	-26.90532	-24.28267	-27.34128	-26.65016	-26.82073	-28.26544	-26.17215	-26.63903	-27.33633	-27.12604	-27.36158	-27.71821	-27.21032	-26.48299	-27.97635	-25.80269	-26.25537	-26.93486	-27.05498	-27.98880	-25.44307	-27.73909	-27.02946	-27.44448	-27.23267	-27.69315
13750	2.6532	-25.65304	-25.33110	-26.24884	-24.92746	-25.94141	-25.66117	-26.63219	-26.23548	-27.03994	-25.33983	-26.21504	-25.90772	-25.54235	-26.65722	-24.89364	-25.44141	-25.50311	-26.08568	-26.91035	-24.28324	-27.34671	-26.65747	-26.82561	-28.27087	-26.18091	-26.64704	-27.33818	-27.13327	-27.36660	-27.72139	-27.21583	-26.49032	-27.98185	-25.81112	-26.26201	-26.94218	-27.05986	-27.99394	-25.44855	-27.74626	-27.03134	-27.44766	-27.24132	-27.70065
14000	2.6532	-25.65797	-25.33590	-26.25416	-24.93211	-25.94680	-25.66835	-26.63398	-26.24258	-27.04304	-25.34701	-26.21688	-25.91487	-25.54783	-26.66033	-24.90033	-25.44806	-25.50449	-26.08882	-26.91528	-24.28390	-27.35203	-26.66466	-26.83041	-28.27619	-26.18949	-26.65483	-27.33997	-27.14037	-27.37154	-27.72449	-27.22122	-26.49750	-27.98725	-25.81931	-26.26838	-26.94934	-27.06466	-27.99899	-25.45391	-27.75330	-27.03318	-27.45076	-27.24980	-27.70795
14250	2.6532	-25.66282	-25.34061	-26.25937	-24.93667	-25.95210	-25.67541	-26.63572	-26.24953	-27.04607	-25.35406	-26.21866	-25.92189	-25.55321	-26.66336	-24.90684	-25.45450	-25.50587	-26.09190	-26.92013	-24.28462	-27.35725	-26.67171	-26.83512	-28.28141	-26.19788	-26.66242	-27.34172	-27.14732	-27.37638	-27.72752	-27.22652	-26.50455	-27.99255	-25.82729	-26.27450	-26.95635	-27.06937	-28.00394	-25.45916	-27.76022	-27.03496	-27.45380	-27.25813	-27.71506
14500	2.6532	-25.66758	-25.34523	-26.26449	-24.94116	-25.95729	-25.68234	-26.63742	-26.25636	-27.04903	-25.36095	-26.22039	-25.92875	-25.55847	-26.66633	-24.91318	-25.46076	-25.50724	-26.09493	-26.92489	-24.28543	-27.36236	-26.67864	-26.83974	-28.28652	-26.20610	-26.66982	-27.34341	-27.15415	-27.38114	-27.73048	-27.23171	-26.51144	-27.99774	-25.83506	-26.28036	-26.96321	-27.07399	-28.00881	-25.46430	-27.76702	-27.03669	-27.45677	-27.26630	-27.72199
14750	2.6532	-25.67225	-25.34978	-26.26951	-24.94556	-25.96239	-25.68914	-26.63907	-26.26305	-27.05193	-25.36772	-26.22208	-25.93548	-25.56365	-26.66924	-24.91935	-25.46684	-25.50861	-26.09792	-26.92956	-24.28630	-27.36738	-26.68545	-26.84429	-28.29154	-26.21415	-26.67703	-27.34507	-27.16085	-27.38582	-27.73338	-27.23681	-26.51821	-28.00284	-25.84263	-26.28599	-26.96994	-27.07854	-28.01359	-25.46934	-27.77370	-27.03838	-27.45967	-27.27431	-27.72874
15000	2.6532	-25.67685	-25.35424	-26.27443	-24.94989	-25.96740	-25.69583	-26.64069	-26.26963	-27.05477	-25.37435	-26.22373	-25.94206	-25.56872	-26.67209	-24.92536	-25.47274	-25.50998	-26.10085	-26.93416	-24.28724	-27.37231	-26.69214	-26.84875	-28.29647	-26.22203	-26.68406	-27.34668	-27.16742	-27.39042	-27.73622	-27.24182	-26.52484	-28.00784	-25.85000	-26.29138	-26.97653	-27.08301	-28.01830	-25.47428	-27.78027	-27.04003	-27.46253	-27.28219	-27.73531
15250	2.6532	-25.68137	-25.35865	-26.27927	-24.95415	-25.97231	-25.70241	-26.64226	-26.27609	-27.05755	-25.38086	-26.22534	-25.94853	-25.57371	-26.67489	-24.93122	-25.47848	-25.51136	-26.10374	-26.93868	-24.28825	-27.37714	-26.69871	-26.85316	-28.30130	-26.22976	-26.69091	-27.34825	-27.17388	-27.39494	-27.73900	-27.24673	-26.53135	-28.01276	-25.85717	-26.29656	-26.98300	-27.08741	-28.02292	-25.47913	-27.78673	-27.04164	-27.46532	-27.28992	-27.74172
15500	2.6532	-25.68582	-25.36297	-26.28401	-24.95834	-25.97714	-25.70887	-26.64380	-26.28243	-27.06028	-25.38725	-26.22692	-25.95487	-25.57861	-26.67764	-24.93693	-25.48405	-25.51275	-26.10659	-26.94313	-24.28932	-27.38189	-26.70518	-26.85748	-28.30605	-26.23733	-26.69759	-27.34980	-27.18022	-27.39939	-27.74173	-27.25156	-26.53774	-28.01758	-25.86417	-26.30152	-26.98933	-27.09173	-28.02747	-25.48389	-27.79308	-27.04322	-27.46807	-27.29751	-27.74797
15750	2.6532	-25.69020	-25.36723	-26.28868	-24.96247	-25.98188	-25.71522	-26.64532	-26.28865	-27.06296	-25.39351	-26.22848	-25.96108	-25.58342	-26.68033	-24.94250	-25.48948	-25.51414	-26.10940	-26.94751	-24.29046	-27.38655	-26.71153	-26.86174	-28.31071	-26.24475	-26.70410	-27.35131	-27.18645	-27.40376	-27.74441	-27.25630	-26.54400	-28.02233	-25.87098	-26.30628	-26.99555	-27.09600	-28.03194	-25.48856	-27.79933	-27.04478	-27.47077	-27.30497	-27.75406
16000	2.6532	-25.69450	-25.37143	-26.29326	-24.96652	-25.98655	-25.72148	-26.64680	-26.29478	-27.06559	-25.39967	-26.23000	-25.96718	-25.58815	-26.68299	-24.94794	-25.49475	-25.51554	-26.11218	-26.95181	-24.29164	-27.39114	-26.71778	-26.86594	-28.31529	-26.25203	-26.71046	-27.35279	-27.19257	-27.40807	-27.74704	-27.26097	-26.55016	-28.02700	-25.87763	-26.31086	-27.00165	-27.10019	-28.03634	-25.49315	-27.80548	-27.04630	-27.47342	-27.31230	-27.76000
16250	2.6532	-25.69874	-25.37556	-26.29777	-24.97053	-25.99114	-25.72763	-26.64826	-26.30079	-27.06818	-25.40572	-26.23150	-25.97316	-25.59280	-26.68559	-24.95324	-25.49988	-25.51695	-26.11491	-26.95606	-24.29288	-27.39564	-26.72394	-26.87007	-28.31980	-26.25917	-26.71667	-27.35425	-27.19859	-27.41231	-27.74962	-27.26556	-26.55621	-28.03158	-25.88412	-26.31524	-27.00763	-27.10432	-28.04067	-25.49765	-27.81153	-27.04780	-27.47603	-27.31950	-27.76580
16500	2.6532	-25.70292	-25.37963	-26.30220	-24.97447	-25.99565	-25.73368	-26.64970	-26.30671	-27.07072	-25.41166	-26.23298	-25.97904	-25.59738	-26.68817	-24.95843	-25.50488	-25.51838	-26.11762	-26.96023	-24.29418	-27.40007	-26.72999	-26.87414	-28.32423	-26.26617	-26.72272	-27.35569	-27.20450	-27.41649	-27.75217	-27.27007	-26.56215	-28.03610	-25.89044	-26.31946	-27.01351	-27.10840	-28.04494	-25.50208	-27.81749	-27.04927	-27.47860	-27.32658	-27.77145
16750	2.6532	-25.70704	-25.38365	-26.30656	-24.97836	-26.00009	-25.73964	-26.65111	-26.31253	-27.07322	-25.41749	-26.23443	-25.98481	-25.60189	-26.69070	-24.96349	-25.50975	-25.51981	-26.12029	-26.96435	-24.29553	-27.40443	-26.73595	-26.87816	-28.32859	-26.27304	-26.72864	-27.35711	-27.21032	-27.42060	-27.75467	-27.27451	-26.56798	-28.04054	-25.89661	-26.32350	-27.01927	-27.11241	-28.04914	-25.50643	-27.82335	-27.05073	-27.48113	-27.33355	-27.77698
17000	2.6532	-25.71109	-25.38761	-26.31084	-24.98220	-26.00446	-25.74551	-26.65251	-26.31825	-27.07568	-25.42323	-26.23587	-25.99048	-25.60632	-26.69319	-24.96843	-25.51449	-25.52126	-26.12294	-26.96840	-24.29693	-27.40872	-26.74182	-26.88212	-28.33288	-26.27979	-26.73442	-27.35850	-27.21604	-27.42466	-27.75713	-27.27888	-26.57372	-28.04491	-25.90263	-26.32739	-27.02494	-27.11638	-28.05327	-25.51071	-27.82913	-27.05217	-27.48363	-27.34039	-27.78237
17250	2.6532	-25.71509	-25.39152	-26.31506	-24.98598	-26.00877	-25.75129	-26.65389	-26.32388	-27.07811	-25.42887	-26.23729	-25.99605	-25.61069	-26.69565	-24.97327	-25.51911	-25.52271	-26.12555	-26.97240	-24.29836	-27.41294	-26.74759	-26.88603	-28.33710	-26.28641	-26.74006	-27.35989	-27.22168	-27.42866	-27.75956	-27.28319	-26.57936	-28.04922	-25.90850	-26.33112	-27.03051	-27.12028	-28.05735	-25.51492	-27.83482	-27.05359	-27.48608	-27.34713	-27.78763
17500	2.6532	-25.71904	-25.39538	-26.31922	-24.98972	-26.01300	-25.75698	-26.65526	-26.32943	-27.08050	-25.43442	-26.23870	-26.00151	-25.61499	-26.69808	-24.97800	-25.52361	-25.52419	-26.12815	-26.97635	-24.29985	-27.41710	-26.75328	-26.88989	-28.34125	-26.29291	-26.74557	-27.36125	-27.22722	-27.43260	-27.76195	-27.28743	-26.58490	-28.05345	-25.91424	-26.33471	-27.03598	-27.12414	-28.06137	-25.51907	-27.84043	-27.05500	-27.48851	-27.35376	-27.79278
17750	2.6532	-25.72293	-25.39919	-26.32331	-24.99341	-26.01718	-25.76259	-26.65661	-26.33488	-27.08286	-25.43987	-26.24010	-26.00689	-25.61922	-26.70048	-24.98263	-25.52800	-25.52567	-26.13071	-26.98024	-24.30137	-27.42119	-26.75889	-26.89369	-28.34535	-26.29929	-26.75096	-27.36260	-27.23268	-27.43649	-27.76431	-27.29160	-26.59036	-28.05763	-25.91985	-26.33816	-27.04136	-27.12795	-28.06533	-25.52316	-27.84596	-27.05640	-27.49091	-27.36028	-27.79781
18000	2.6532	-25.72676	-25.40290	-26.32735	-24.99703	-26.02131	-25.76807	-26.65785	-26.34025	-27.08519	-25.44519	-26.24143	-26.01218	-25.62342	-26.70284	-24.98704	-25.53229	-25.52692	-26.13328	-26.98407	-24.30195	-27.42523	-26.76438	-26.89741	-28.34939	-26.30555	-26.75623	-27.36384	-27.23805	-27.44032	-27.76663	-27.29573	-26.59568	-28.06175	-25.92530	-26.34147	-27.04664	-27.13166	-28.06923	-25.52728	-27.85141	-27.05773	-27.49328	-27.36669	-27.80271
18250	2.6532	-25.73054	-25.40656	-26.33134	-25.00061	-26.02538	-25.77347	-26.65905	-26.34554	-27.08748	-25.45041	-26.24275	-26.01738	-25.62756	-26.70519	-24.99133	-25.53647	-25.52814	-26.13583	-26.98785	-24.30243	-27.42921	-26.76978	-26.90107	-28.35337	-26.31169	-26.76138	-27.36505	-27.24334	-27.44411	-27.76893	-27.29980	-26.60090	-28.06583	-25.93063	-26.34464	-27.05185	-27.13532	-28.07308	-25.53135	-27.85677	-27.05905	-27.49562	-27.37301	-27.80750
18500	2.6532	-25.73427	-25.41017	-26.33527	-25.00414	-26.02940	-25.77880	-26.66025	-26.35075	-27.08974	-25.45556	-26.24406	-26.02250	-25.63164	-26.70750	-24.99553	-25.54056	-25.52938	-26.13836	-26.99158	-24.30298	-27.43314	-26.77510	-26.90468	-28.35730	-26.31772	-26.76641	-27.36624	-27.24855	-27.44784	-27.77119	-27.30382	-26.60605	-28.06985	-25.93583	-26.34769	-27.05697	-27.13893	-28.07687	-25.53538	-27.86207	-27.06036	-27.49793	-27.37922	-27.81219
18750	2.6532	-25.73796	-25.41374	-26.33914	-25.00763	-26.03336	-25.78404	-26.66143	-26.35589	-27.09198	-25.46061	-26.24536	-26.02753	-25.63567	-26.70978	-24.99964	-25.54456	-25.53063	-26.14087	-26.99527	-24.30359	-27.43701	-26.78035	-26.90825	-28.36117	-26.32365	-26.77134	-27.36742	-27.25368	-27.45152	-27.77343	-27.30778	-26.61110	-28.07380	-25.94092	-26.35063	-27.06200	-27.14250	-28.08061	-25.53934	-27.86729	-27.06166	-27.50022	-27.38534	-27.81678
19000	2.6532	-25.74160	-25.41726	-26.34296	-25.01108	-26.03727	-25.78921	-26.66260	-26.36095	-27.09420	-25.46559	-26.24665	-26.03249	-25.63964	-26.71205	-25.00366	-25.54846	-25.53189	-26.14336	-26.99891	-24.30426	-27.44083	-26.78552	-26.91177	-28.36499	-26.32948	-26.77616	-27.36860	-27.25874	-27.45516	-27.77564	-27.31169	-26.61608	-28.07772	-25.94590	-26.35347	-27.06696	-27.14603	-28.08431	-25.54325	-27.87244	-27.06295	-27.50248	-27.39138	-27.82127
19250	2.6532	-25.74519	-25.42075	-26.34673	-25.01449	-26.04113	-25.79431	-26.66377	-26.36594	-27.09638	-25.47049	-26.24794	-26.03737	-25.64357	-26.71428	-25.00760	-25.55227	-25.53315	-26.14583	-27.00250	-24.30498	-27.44460	-26.79062	-26.91526	-28.36876	-26.33521	-26.78089	-27.36976	-27.26373	-27.45876	-27.77783	-27.31555	-26.62098	-28.08157	-25.95076	-26.35620	-27.07183	-27.14951	-28.08796	-25.54710	-27.87752	-27.06423	-27.50472	-27.39731	-27.82566
19500	2.6532	-25.74875	-25.42419	-26.35045	-25.01787	-26.04493	-25.79934	-26.66492	-26.37085	-27.09855	-25.47532	-26.24922	-26.04217	-25.64744	-26.71651	-25.01146	-25.55600	-25.53444	-26.14828	-27.00606	-24.30577	-27.44832	-26.79564	-26.91870	-28.37248	-26.34085	-26.78551	-27.37092	-27.26864	-27.46231	-27.78000	-27.31935	-26.62580	-28.08538	-25.95553	-26.35883	-27.07664	-27.15295	-28.09156	-25.55091	-27.88254	-27.06551	-27.50694	-27.40317	-27.82996
19750	2.6532	-25.75226	-25.42760	-26.35412	-25.02122	-26.04869	-25.80430	-26.66607	-26.37570	-27.10070	-25.48007	-26.25049	-26.04691	-25.65127	-26.71870	-25.01525	-25.55966	-25.53573	-26.15071	-27.00957	-24.30660	-27.45200	-26.80060	-26.92211	-28.37616	-26.34640	-26.79004	-27.37206	-27.27350	-27.46582	-27.78214	-27.32311	-26.63056	-28.08914	-25.96019	-26.36138	-27.08137	-27.15636	-28.09511	-25.55467	-27.88748	-27.06679	-27.50914	-27.40894	-27.83417
20000	2.6532	-25.75573	-25.43096	-26.35775	-25.02451	-26.05241	-25.80919	-26.66721	-26.38049	-27.10282	-25.48475	-26.25175	-26.05157	-25.65505	-26.72089	-25.01896	-25.56323	-25.53704	-26.15313	-27.01304	-24.30748	-27.45563	-26.80549	-26.92547	-28.37978	-26.35185	-26.79449	-27.37321	-27.27828	-27.46929	-27.78427	-27.32683	-26.63524	-28.09285	-25.96475	-26.36383	-27.08604	-27.15972	-28.09862	-25.55837	-27.89237	-27.06805	-27.51132	-27.41462	-27.83830
20250	2.6532	-25.75916	-25.43430	-26.36133	-25.02780	-26.05608	-25.81402	-26.66835	-26.38521	-27.10492	-25.48937	-26.25302	-26.05617	-25.65878	-26.72305	-25.02261	-25.56674	-25.53836	-26.15554	-27.01647	-24.30841	-27.45921	-26.81032	-26.92881	-28.38337	-26.35722	-26.79884	-27.37434	-27.28300	-27.47272	-27.78637	-27.33050	-26.63986	-28.09653	-25.96922	-26.36621	-27.09063	-27.16306	-28.10209	-25.56203	-27.89720	-27.06932	-27.51348	-27.42023	-27.84235
20500	2.6532	-25.76255	-25.43759	-26.36487	-25.03104	-26.05971	-25.81878	-26.66948	-26.38987	-27.10701	-25.49392	-26.25428	-26.06070	-25.66248	-26.72519	-25.02619	-25.57017	-25.53969	-26.15793	-27.01986	-24.30938	-27.46275	-26.81509	-26.93210	-28.38691	-26.36251	-26.80311	-27.37547	-27.28766	-27.47612	-27.78845	-27.33413	-26.64441	-28.10015	-25.97360	-26.36851	-27.09517	-27.16635	-28.10552	-25.56565	-27.90196	-27.07058	-27.51563	-27.42576	-27.84632
20750	2.6532	-25.76591	-25.44085	-26.36837	-25.03424	-26.06329	-25.82348	-26.67061	-26.39447	-27.10907	-25.49840	-26.25554	-26.06517	-25.66612	-26.72732	-25.02970	-25.57353	-25.54103	-26.16030	-27.02322	-24.31040	-27.46625	-26.81979	-26.93536	-28.39040	-26.36771	-26.80730	-27.37660	-27.29226	-27.47947	-27.79052	-27.33771	-26.64889	-28.10374	-25.97789	-26.37073	-27.09963	-27.16961	-28.10890	-25.56922	-27.90667	-27.07184	-27.51775	-27.43121	-27.85022
21000	2.6532	-25.76923	-25.44408	-26.37183	-25.03743	-26.06684	-25.82813	-26.67173	-26.39901	-27.11112	-25.50283	-26.25679	-26.06957	-25.66973	-26.72943	-25.03315	-25.57683	-25.54239	-26.16266	-27.02654	-24.31146	-27.46970	-26.82443	-26.93859	-28.39386	-26.37283	-26.81141	-27.37772	-27.29680	-27.48279	-27.79257	-27.34126	-26.65331	-28.10728	-25.98210	-26.37289	-27.10404	-27.17284	-28.11225	-25.57275	-27.91132	-27.07309	-27.51986	-27.43658	-27.85404
21250	2.6532	-25.77251	-25.44728	-26.37525	-25.04058	-26.07034	-25.83271	-26.67285	-26.40349	-27.11315	-25.50719	-26.25805	-26.07392	-25.67330	-26.73152	-25.03655	-25.58007	-25.54375	-26.16501	-27.02982	-24.31256	-27.47312	-26.82902	-26.94179	-28.39728	-26.37788	-26.81545	-27.37884	-27.30128	-27.48608	-27.79460	-27.34476	-26.65768	-28.11079	-25.98623	-26.37498	-27.10838	-27.17604	-28.11556	-25.57624	-27.91591	-27.07434	-27.52195	-27.44189	-27.85779
21500	2.6532	-25.77576	-25.45044	-26.37863	-25.04370	-26.07381	-25.83724	-26.67397	-26.40792	-27.11517	-25.51149	-26.25930	-26.07821	-25.67683	-26.73360	-25.03988	-25.58324	-25.54513	-26.16734	-27.03307	-24.31370	-27.47650	-26.83355	-26.94495	-28.40066	-26.38285	-26.81941	-27.37996	-27.30571	-27.48933	-27.79662	-27.34823	-26.66198	-28.11425	-25.99027	-26.37700	-27.11267	-27.17920	-28.11883	-25.57969	-27.92045	-27.07559	-27.52403	-27.44712	-27.86147
21750	2.6532	-25.77898	-25.45357	-26.38197	-25.04679	-26.07724	-25.84172	-26.67508	-26.41229	-27.11717	-25.51574	-26.26055	-26.08244	-25.68032	-26.73566	-25.04316	-25.58636	-25.54651	-26.16966	-27.03629	-24.31488	-27.47985	-26.83802	-26.94808	-28.40400	-26.38775	-26.82330	-27.38108	-27.31008	-27.49255	-27.79862	-27.35166	-26.66623	-28.11768	-25.99425	-26.37897	-27.11690	-27.18234	-28.12206	-25.58310	-27.92494	-27.07685	-27.52610	-27.45229	-27.86509
22000	2.6532	-25.78217	-25.45668	-26.38528	-25.04987	-26.08063	-25.84614	-26.67620	-26.41661	-27.11915	-25.51993	-26.26180	-26.08661	-25.68378	-26.73772	-25.04639	-25.58943	-25.54791	-26.17197	-27.03948	-24.31608	-27.48315	-26.84244	-26.95119	-28.40731	-26.39257	-26.82712	-27.38219	-27.31440	-27.49574	-27.80060	-27.35505	-26.67042	-28.12108	-25.99814	-26.38088	-27.12108	-27.18544	-28.12526	-25.58647	-27.92938	-27.07809	-27.52815	-27.45739	-27.86864


10000	2.6990	-25.56510	-25.24500	-26.15273	-24.84245	-25.84419	-25.53397	-26.59395	-26.10866	-26.98057	-25.21040	-26.17541	-25.77780	-25.44311	-26.59759	-24.76480	-25.31168	-25.47244	-26.02566	-26.82241	-24.26493	-27.25060	-26.53028	-26.73951	-28.17476	-26.02565	-26.50014	-27.29994	-27.00645	-27.27866	-27.66201	-27.11861	-26.36089	-27.88464	-25.65580	-26.12665	-26.81226	-26.97376	-27.90445	-25.34686	-27.62205	-26.99171	-27.38802	-27.09042	-27.56250
10250	2.6990	-25.57188	-25.25164	-26.16019	-24.84899	-25.85173	-25.54374	-26.59712	-26.11845	-26.98532	-25.22045	-26.17866	-25.78792	-25.45080	-26.60233	-24.77516	-25.32220	-25.47434	-26.03021	-26.82919	-24.26372	-27.25806	-26.54005	-26.74615	-28.18222	-26.03776	-26.51184	-27.30312	-27.01624	-27.28545	-27.66677	-27.12615	-26.37094	-27.89217	-25.66824	-26.13811	-26.82239	-26.98041	-27.91134	-25.35449	-27.63157	-26.99496	-27.39276	-27.10205	-27.57350
10500	2.6990	-25.57850	-25.25811	-26.16746	-24.85535	-25.85906	-25.55329	-26.60015	-26.12801	-26.98990	-25.23025	-26.18174	-25.79778	-25.45830	-26.60689	-24.78518	-25.33236	-25.47611	-26.03460	-26.83581	-24.26264	-27.26533	-26.54960	-26.75262	-28.18949	-26.04957	-26.52321	-27.30614	-27.02580	-27.29206	-27.67135	-27.13348	-26.38074	-27.89951	-25.68032	-26.14913	-26.83225	-26.98688	-27.91806	-25.36191	-27.64087	-26.99804	-27.39732	-27.11342	-27.58418
10750	2.6990	-25.58495	-25.26442	-26.17454	-24.86153	-25.86621	-25.56263	-26.60301	-26.13734	-26.99433	-25.23981	-26.18466	-25.80739	-25.46559	-26.61129	-24.79488	-25.34220	-25.47778	-26.03883	-26.84226	-24.26169	-27.27241	-26.55894	-26.75893	-28.19657	-26.06108	-26.53424	-27.30900	-27.03513	-27.29852	-27.67578	-27.14063	-26.39030	-27.90666	-25.69204	-26.15971	-26.84186	-26.99318	-27.92463	-25.36911	-27.64997	-27.00096	-27.40173	-27.12452	-27.59455
11000	2.6990	-25.59126	-25.27057	-26.18144	-24.86754	-25.87319	-25.57175	-26.60574	-26.14645	-26.99860	-25.24913	-26.18744	-25.81676	-25.47271	-26.61555	-24.80428	-25.35172	-25.47935	-26.04293	-26.84857	-24.26086	-27.27932	-26.56805	-26.76508	-28.20347	-26.07232	-26.54497	-27.31173	-27.04424	-27.30482	-27.68005	-27.14762	-26.39962	-27.91364	-25.70342	-26.16988	-26.85122	-26.99933	-27.93105	-25.37612	-27.65886	-27.00374	-27.40598	-27.13537	-27.60462
11250	2.6990	-25.59741	-25.27656	-26.18817	-24.87339	-25.88000	-25.58068	-26.60834	-26.15535	-27.00274	-25.25824	-26.19008	-25.82590	-25.47964	-26.61965	-24.81338	-25.36092	-25.48084	-26.04689	-26.85472	-24.26015	-27.28605	-26.57698	-26.77107	-28.21021	-26.08327	-26.55538	-27.31433	-27.05314	-27.31098	-27.68419	-27.15442	-26.40873	-27.92045	-25.71446	-26.17964	-26.86036	-27.00533	-27.93733	-25.38294	-27.66757	-27.00638	-27.41009	-27.14598	-27.61440
11500	2.6990	-25.60343	-25.28242	-26.19474	-24.87910	-25.88665	-25.58940	-26.61081	-26.16404	-27.00674	-25.26711	-26.19259	-25.83481	-25.48640	-26.62363	-24.82219	-25.36982	-25.48227	-26.05074	-26.86074	-24.25956	-27.29262	-26.58571	-26.77693	-28.21678	-26.09396	-26.56550	-27.31681	-27.06183	-27.31699	-27.68819	-27.16107	-26.41760	-27.92710	-25.72518	-26.18900	-26.86927	-27.01118	-27.94346	-25.38958	-27.67609	-27.00889	-27.41406	-27.15635	-27.62390
11750	2.6990	-25.60931	-25.28813	-26.20116	-24.88465	-25.89314	-25.59795	-26.61318	-26.17254	-27.01061	-25.27580	-26.19499	-25.84350	-25.49300	-26.62748	-24.83073	-25.37844	-25.48364	-26.05447	-26.86662	-24.25910	-27.29903	-26.59425	-26.78264	-28.22319	-26.10439	-26.57533	-27.31917	-27.07034	-27.32287	-27.69206	-27.16756	-26.42628	-27.93358	-25.73559	-26.19798	-26.87797	-27.01689	-27.94947	-25.39605	-27.68443	-27.01129	-27.41791	-27.16650	-27.63313
12000	2.6990	-25.61506	-25.29372	-26.20742	-24.89007	-25.89948	-25.60631	-26.61544	-26.18085	-27.01436	-25.28427	-26.19728	-25.85199	-25.49944	-26.63120	-24.83900	-25.38678	-25.48495	-26.05810	-26.87237	-24.25875	-27.30530	-26.60261	-26.78823	-28.22945	-26.11458	-26.58488	-27.32143	-27.07865	-27.32862	-27.69581	-27.17390	-26.43476	-27.93993	-25.74570	-26.20660	-26.88646	-27.02248	-27.95534	-25.40235	-27.69260	-27.01358	-27.42163	-27.17643	-27.64210
12250	2.6990	-25.62068	-25.29918	-26.21354	-24.89537	-25.90567	-25.61450	-26.61760	-26.18899	-27.01800	-25.29255	-26.19947	-25.86028	-25.50574	-26.63481	-24.84702	-25.39485	-25.48624	-26.06163	-26.87799	-24.25852	-27.31141	-26.61081	-26.79369	-28.23557	-26.12452	-26.59418	-27.32359	-27.08678	-27.33425	-27.69945	-27.18009	-26.44304	-27.94612	-25.75552	-26.21485	-26.89474	-27.02794	-27.96110	-25.40850	-27.70061	-27.01577	-27.42525	-27.18615	-27.65081
12500	2.6990	-25.62619	-25.30452	-26.21952	-24.90054	-25.91173	-25.62252	-26.61967	-26.19694	-27.02154	-25.30064	-26.20156	-25.86837	-25.51189	-26.63832	-24.85480	-25.40266	-25.48749	-26.06507	-26.88350	-24.25840	-27.31740	-26.61882	-26.79903	-28.24156	-26.13424	-26.60320	-27.32566	-27.09473	-27.33976	-27.70299	-27.18615	-26.45113	-27.95217	-25.76506	-26.22276	-26.90284	-27.03328	-27.96673	-25.41450	-27.70845	-27.01786	-27.42876	-27.19566	-27.65927
12750	2.6990	-25.63159	-25.30974	-26.22537	-24.90560	-25.91765	-25.63038	-26.62166	-26.20473	-27.02496	-25.30856	-26.20357	-25.87627	-25.51790	-26.64173	-24.86235	-25.41022	-25.48871	-26.06842	-26.88890	-24.25839	-27.32324	-26.62669	-26.80425	-28.24740	-26.14373	-26.61198	-27.32765	-27.10252	-27.34515	-27.70641	-27.19207	-26.45905	-27.95810	-25.77432	-26.23034	-26.91074	-27.03850	-27.97225	-25.42036	-27.71614	-27.01987	-27.43217	-27.20498	-27.66749
13000	2.6990	-25.63687	-25.31487	-26.23109	-24.91054	-25.92345	-25.63809	-26.62358	-26.21235	-27.02830	-25.31630	-26.20551	-25.88400	-25.52378	-26.64505	-24.86967	-25.41754	-25.48992	-26.07170	-26.89419	-24.25848	-27.32896	-26.63440	-26.80938	-28.25312	-26.15301	-26.62051	-27.32957	-27.11014	-27.35044	-27.70975	-27.19787	-26.46679	-27.96389	-25.78333	-26.23759	-26.91847	-27.04363	-27.97766	-25.42607	-27.72369	-27.02181	-27.43548	-27.21411	-27.67549
13250	2.6990	-25.64205	-25.31988	-26.23668	-24.91538	-25.92912	-25.64564	-26.62542	-26.21981	-27.03155	-25.32387	-26.20737	-25.89155	-25.52953	-26.64829	-24.87677	-25.42463	-25.49111	-26.07490	-26.89936	-24.25867	-27.33455	-26.64195	-26.81439	-28.25871	-26.16208	-26.62881	-27.33142	-27.11760	-27.35562	-27.71300	-27.20354	-26.47436	-27.96957	-25.79207	-26.24454	-26.92602	-27.04864	-27.98297	-25.43166	-27.73109	-27.02367	-27.43872	-27.22305	-27.68326
13500	2.6990	-25.64713	-25.32480	-26.24215	-24.92013	-25.93467	-25.65305	-26.62720	-26.22712	-27.03471	-25.33128	-26.20917	-25.89893	-25.53516	-26.65143	-24.88367	-25.43150	-25.49230	-26.07804	-26.90444	-24.25896	-27.34003	-26.64936	-26.81931	-28.26419	-26.17095	-26.63689	-27.33319	-27.12491	-27.36070	-27.71616	-27.20910	-26.48177	-27.97512	-25.80058	-26.25118	-26.93340	-27.05356	-27.98817	-25.43712	-27.73835	-27.02547	-27.44186	-27.23181	-27.69081
13750	2.6990	-25.65211	-25.32962	-26.24751	-24.92477	-25.94012	-25.66032	-26.62892	-26.23428	-27.03779	-25.33854	-26.21091	-25.90616	-25.54068	-26.65450	-24.89038	-25.43815	-25.49348	-26.08112	-26.90942	-24.25935	-27.34539	-26.65663	-26.82413	-28.26955	-26.17962	-26.64474	-27.33491	-27.13207	-27.36568	-27.71924	-27.21454	-26.48902	-27.98056	-25.80884	-26.25754	-26.94063	-27.05838	-27.99328	-25.44246	-27.74547	-27.02721	-27.44494	-27.24040	-27.69816
14000	2.6990	-25.65700	-25.33435	-26.25276	-24.92933	-25.94544	-25.66745	-26.63058	-26.24130	-27.04080	-25.34563	-26.21260	-25.91323	-25.54608	-26.65750	-24.89688	-25.44460	-25.49466	-26.08414	-26.91431	-24.25982	-27.35064	-26.66376	-26.82886	-28.27480	-26.18810	-26.65238	-27.33658	-27.13909	-27.37057	-27.72225	-27.21986	-26.49612	-27.98589	-25.81688	-26.26363	-26.94769	-27.06312	-27.99829	-25.44769	-27.75247	-27.02889	-27.44794	-27.24883	-27.70530
14250	2.6990	-25.66180	-25.33900	-26.25791	-24.93380	-25.95067	-25.67445	-26.63220	-26.24819	-27.04374	-25.35260	-26.21423	-25.92014	-25.55138	-26.66043	-24.90321	-25.45085	-25.49584	-26.08710	-26.91911	-24.26038	-27.35578	-26.67076	-26.83351	-28.27994	-26.19640	-26.65981	-27.33819	-27.14598	-27.37537	-27.72519	-27.22509	-26.50309	-27.99112	-25.82469	-26.26945	-26.95461	-27.06776	-28.00321	-25.45281	-27.75934	-27.03053	-27.45087	-27.25709	-27.71225
14500	2.6990	-25.66651	-25.34356	-26.26295	-24.93820	-25.95579	-25.68133	-26.63377	-26.25494	-27.04661	-25.35941	-26.21582	-25.92691	-25.55657	-26.66330	-24.90937	-25.45691	-25.49703	-26.09000	-26.92382	-24.26103	-27.36083	-26.67763	-26.83807	-28.28498	-26.20452	-26.66705	-27.33977	-27.15273	-27.38008	-27.72806	-27.23022	-26.50990	-27.99624	-25.83230	-26.27502	-26.96137	-27.07232	-28.00804	-25.45782	-27.76608	-27.03212	-27.45374	-27.26519	-27.71901
14750	2.6990	-25.67114	-25.34805	-26.26790	-24.94251	-25.96083	-25.68808	-26.63530	-26.26156	-27.04942	-25.36610	-26.21737	-25.93354	-25.56166	-26.66611	-24.91535	-25.46279	-25.49822	-26.09287	-26.92845	-24.26176	-27.36577	-26.68438	-26.84256	-28.28993	-26.21247	-26.67410	-27.34130	-27.15935	-27.38471	-27.73087	-27.23525	-26.51659	-28.00127	-25.83969	-26.28034	-26.96801	-27.07681	-28.01278	-25.46273	-27.77271	-27.03367	-27.45654	-27.27314	-27.72559
15000	2.6990	-25.67569	-25.35245	-26.27275	-24.94675	-25.96576	-25.69471	-26.63679	-26.26806	-27.05217	-25.37264	-26.21888	-25.94003	-25.56666	-26.66886	-24.92118	-25.46849	-25.49943	-26.09569	-26.93300	-24.26256	-27.37062	-26.69102	-26.84696	-28.29478	-26.22026	-26.68096	-27.34279	-27.16585	-27.38926	-27.73362	-27.24018	-26.52313	-28.00621	-25.84689	-26.28544	-26.97450	-27.08121	-28.01745	-25.46754	-27.77923	-27.03518	-27.45930	-27.28095	-27.73199
15250	2.6990	-25.68017	-25.35679	-26.27751	-24.95092	-25.97061	-25.70123	-26.63825	-26.27443	-27.05487	-25.37907	-26.22036	-25.94639	-25.57157	-26.67156	-24.92685	-25.47403	-25.50064	-26.09847	-26.93748	-24.26344	-27.37538	-26.69753	-26.85130	-28.29954	-26.22788	-26.68764	-27.34424	-27.17222	-27.39373	-27.73631	-27.24503	-26.52956	-28.01105	-25.85389	-26.29031	-26.98086	-27.08555	-28.02203	-25.47226	-27.78563	-27.03666	-27.46199	-27.28861	-27.73823
15500	2.6990	-25.68457	-25.36105	-26.28218	-24.95502	-25.97536	-25.70763	-26.63968	-26.28070	-27.05751	-25.38537	-26.22181	-25.95263	-25.57639	-26.67421	-24.93238	-25.47941	-25.50187	-26.10121	-26.94188	-24.26438	-27.38005	-26.70394	-26.85556	-28.30421	-26.23535	-26.69415	-27.34567	-27.17849	-27.39813	-27.73895	-27.24978	-26.53585	-28.01581	-25.86071	-26.29497	-26.98710	-27.08982	-28.02654	-25.47689	-27.79193	-27.03811	-27.46465	-27.29613	-27.74430
15750	2.6990	-25.68890	-25.36526	-26.28677	-24.95906	-25.98003	-25.71393	-26.64108	-26.28684	-27.06010	-25.39154	-26.22324	-25.95874	-25.58112	-26.67681	-24.93776	-25.48462	-25.50311	-26.10391	-26.94621	-24.26540	-27.38464	-26.71023	-26.85977	-28.30880	-26.24267	-26.70050	-27.34707	-27.18464	-27.40246	-27.74155	-27.25445	-26.54203	-28.02048	-25.86734	-26.29943	-26.99321	-27.09402	-28.03097	-25.48144	-27.79812	-27.03953	-27.46725	-27.30351	-27.75021
16000	2.6990	-25.69316	-25.36939	-26.29127	-24.96303	-25.98463	-25.72012	-26.64245	-26.29289	-27.06265	-25.39761	-26.22463	-25.96474	-25.58577	-26.67938	-24.94301	-25.48969	-25.50437	-26.10659	-26.95047	-24.26648	-27.38915	-26.71643	-26.86390	-28.31331	-26.24984	-26.70668	-27.34844	-27.19068	-27.40672	-27.74409	-27.25905	-26.54810	-28.02507	-25.87381	-26.30370	-26.99920	-27.09816	-28.03533	-25.48590	-27.80422	-27.04093	-27.46981	-27.31077	-27.75597
16250	2.6990	-25.69735	-25.37347	-26.29570	-24.96695	-25.98914	-25.72621	-26.64380	-26.29882	-27.06515	-25.40357	-26.22601	-25.97061	-25.59034	-26.68189	-24.94813	-25.49462	-25.50564	-26.10922	-26.95466	-24.26761	-27.39358	-26.72252	-26.86798	-28.31774	-26.25688	-26.71271	-27.34980	-27.19661	-27.41092	-27.74659	-27.26356	-26.55406	-28.02959	-25.88011	-26.30778	-27.00508	-27.10223	-28.03962	-25.49029	-27.81021	-27.04231	-27.47233	-27.31790	-27.76159
16500	2.6990	-25.70148	-25.37748	-26.30006	-24.97082	-25.99359	-25.73220	-26.64513	-26.30466	-27.06761	-25.40942	-26.22737	-25.97639	-25.59484	-26.68438	-24.95312	-25.49942	-25.50694	-26.11183	-26.95879	-24.26882	-27.39793	-26.72851	-26.87199	-28.32209	-26.26377	-26.71859	-27.35113	-27.20245	-27.41505	-27.74906	-27.26801	-26.55991	-28.03403	-25.88625	-26.31169	-27.01085	-27.10624	-28.04385	-25.49460	-27.81611	-27.04367	-27.47481	-27.32491	-27.76706
16750	2.6990	-25.70555	-25.38144	-26.30434	-24.97462	-25.99795	-25.73810	-26.64645	-26.31039	-27.07003	-25.41516	-26.22871	-25.98205	-25.59927	-26.68682	-24.95800	-25.50408	-25.50824	-26.11441	-26.96286	-24.27007	-27.40221	-26.73441	-26.87595	-28.32637	-26.27053	-26.72433	-27.35244	-27.20818	-27.41911	-27.75148	-27.27237	-26.56565	-28.03840	-25.89223	-26.31543	-27.01652	-27.11020	-28.04801	-25.49884	-27.82192	-27.04501	-27.47726	-27.33179	-27.77240
17000	2.6990	-25.70956	-25.38534	-26.30855	-24.97838	-26.00226	-25.74391	-26.64775	-26.31603	-27.07241	-25.42081	-26.23003	-25.98762	-25.60363	-26.68923	-24.96276	-25.50861	-25.50957	-26.11696	-26.96687	-24.27138	-27.40643	-26.74021	-26.87985	-28.33058	-26.27717	-26.72993	-27.35374	-27.21383	-27.42312	-27.75386	-27.27668	-26.57130	-28.04270	-25.89807	-26.31902	-27.02208	-27.11411	-28.05210	-25.50300	-27.82764	-27.04633	-27.47967	-27.33856	-27.77761
17250	2.6990	-25.71351	-25.38919	-26.31270	-24.98209	-26.00649	-25.74962	-26.64903	-26.32158	-27.07476	-25.42636	-26.23134	-25.99308	-25.60791	-26.69160	-24.96741	-25.51303	-25.51091	-26.11949	-26.97082	-24.27274	-27.41057	-26.74593	-26.88370	-28.33473	-26.28368	-26.73539	-27.35502	-27.21937	-27.42707	-27.75621	-27.28091	-26.57685	-28.04694	-25.90376	-26.32246	-27.02754	-27.11796	-28.05614	-25.50710	-27.83328	-27.04764	-27.48204	-27.34522	-27.78270
17500	2.6990	-25.71741	-25.39300	-26.31678	-24.98575	-26.01066	-25.75525	-26.65030	-26.32704	-27.07708	-25.43181	-26.23265	-25.99844	-25.61214	-26.69395	-24.97196	-25.51733	-25.51227	-26.12200	-26.97472	-24.27415	-27.41465	-26.75156	-26.88750	-28.33881	-26.29006	-26.74073	-27.35629	-27.22483	-27.43097	-27.75853	-27.28508	-26.58230	-28.05110	-25.90931	-26.32575	-27.03290	-27.12176	-28.06011	-25.51114	-27.83883	-27.04895	-27.48439	-27.35177	-27.78766
17750	2.6990	-25.72125	-25.39675	-26.32079	-24.98936	-26.01476	-25.76080	-26.65156	-26.33242	-27.07936	-25.43718	-26.23394	-26.00371	-25.61630	-26.69627	-24.97641	-25.52152	-25.51364	-26.12448	-26.97856	-24.27561	-27.41867	-26.75710	-26.89126	-28.34283	-26.29634	-26.74594	-27.35755	-27.23021	-27.43481	-27.76081	-27.28918	-26.58767	-28.05521	-25.91473	-26.32891	-27.03818	-27.12551	-28.06403	-25.51511	-27.84430	-27.05024	-27.48670	-27.35821	-27.79250
18000	2.6990	-25.72503	-25.40040	-26.32476	-24.99291	-26.01882	-25.76622	-26.65269	-26.33770	-27.08162	-25.44240	-26.23517	-26.00889	-25.62042	-26.69856	-24.98062	-25.52561	-25.51478	-26.12697	-26.98234	-24.27608	-27.42263	-26.76252	-26.89491	-28.34679	-26.30248	-26.75103	-27.35869	-27.23549	-27.43860	-27.76306	-27.29324	-26.59289	-28.05926	-25.91999	-26.33192	-27.04336	-27.12916	-28.06789	-25.51913	-27.84968	-27.05147	-27.48899	-27.36455	-27.79722
18250	2.6990	-25.72877	-25.40400	-26.32867	-24.99641	-26.02282	-25.77155	-26.65380	-26.34291	-27.08384	-25.44752	-26.23638	-26.01398	-25.62448	-26.70082	-24.98472	-25.52959	-25.51588	-26.12944	-26.98608	-24.27646	-27.42654	-26.76786	-26.89851	-28.35070	-26.30850	-26.75599	-27.35979	-27.24070	-27.44233	-27.76528	-27.29724	-26.59801	-28.06327	-25.92513	-26.33480	-27.04845	-27.13277	-28.07170	-25.52311	-27.85499	-27.05268	-27.49126	-27.37078	-27.80183
18500	2.6990	-25.73245	-25.40756	-26.33252	-24.99987	-26.02677	-25.77680	-26.65490	-26.34803	-27.08603	-25.45257	-26.23759	-26.01900	-25.62849	-26.70306	-24.98873	-25.53348	-25.51701	-26.13189	-26.98977	-24.27692	-27.43039	-26.77311	-26.90207	-28.35455	-26.31442	-26.76085	-27.36089	-27.24582	-27.44602	-27.76748	-27.30119	-26.60306	-28.06722	-25.93015	-26.33757	-27.05346	-27.13632	-28.07545	-25.52703	-27.86022	-27.05389	-27.49349	-27.37691	-27.80633
18750	2.6990	-25.73609	-25.41107	-26.33632	-25.00329	-26.03066	-25.78198	-26.65599	-26.35308	-27.08820	-25.45753	-26.23879	-26.02392	-25.63244	-26.70527	-24.99265	-25.53728	-25.51815	-26.13433	-26.99340	-24.27745	-27.43419	-26.77829	-26.90558	-28.35835	-26.32023	-26.76559	-27.36198	-27.25087	-27.44966	-27.76965	-27.30508	-26.60802	-28.07110	-25.93505	-26.34022	-27.05839	-27.13983	-28.07915	-25.53090	-27.86538	-27.05509	-27.49571	-27.38295	-27.81073
19000	2.6990	-25.73969	-25.41454	-26.34006	-25.00667	-26.03450	-25.78708	-26.65707	-26.35806	-27.09035	-25.46241	-26.23999	-26.02878	-25.63634	-26.70746	-24.99649	-25.54098	-25.51930	-26.13675	-26.99700	-24.27803	-27.43794	-26.78339	-26.90905	-28.36210	-26.32595	-26.77024	-27.36306	-27.25585	-27.45325	-27.77179	-27.30892	-26.61290	-28.07495	-25.93983	-26.34278	-27.06324	-27.14330	-28.08280	-25.53472	-27.87047	-27.05629	-27.49790	-27.38890	-27.81503
19250	2.6990	-25.74324	-25.41796	-26.34376	-25.01001	-26.03829	-25.79211	-26.65814	-26.36296	-27.09247	-25.46721	-26.24118	-26.03354	-25.64020	-26.70963	-25.00025	-25.54460	-25.52047	-26.13915	-27.00055	-24.27868	-27.44163	-26.78842	-26.91247	-28.36579	-26.33156	-26.77478	-27.36414	-27.26075	-27.45680	-27.77391	-27.31271	-26.61770	-28.07874	-25.94451	-26.34523	-27.06801	-27.14673	-28.08641	-25.53847	-27.87549	-27.05748	-27.50007	-27.39476	-27.81924
19500	2.6990	-25.74674	-25.42135	-26.34741	-25.01332	-26.04203	-25.79707	-26.65921	-26.36779	-27.09457	-25.47194	-26.24237	-26.03824	-25.64400	-26.71179	-25.00392	-25.54814	-25.52166	-26.14153	-27.00406	-24.27939	-27.44528	-26.79338	-26.91586	-28.36944	-26.33708	-26.77923	-27.36520	-27.26558	-27.46031	-27.77602	-27.31645	-26.62243	-28.08247	-25.94909	-26.34759	-27.07271	-27.15012	-28.08996	-25.54219	-27.88045	-27.05867	-27.50222	-27.40053	-27.82336
19750	2.6990	-25.75021	-25.42471	-26.35101	-25.01659	-26.04572	-25.80196	-26.66027	-26.37256	-27.09665	-25.47659	-26.24355	-26.04287	-25.64775	-26.71392	-25.00753	-25.55160	-25.52287	-26.14391	-27.00752	-24.28015	-27.44888	-26.79827	-26.91922	-28.37304	-26.34251	-26.78358	-27.36627	-27.27035	-27.46378	-27.77810	-27.32014	-26.62708	-28.08617	-25.95356	-26.34987	-27.07734	-27.15347	-28.09348	-25.54586	-27.88534	-27.05985	-27.50435	-27.40621	-27.82739
20000	2.6990	-25.75364	-25.42802	-26.35456	-25.01983	-26.04937	-25.80678	-26.66133	-26.37726	-27.09871	-25.48118	-26.24473	-26.04743	-25.65147	-26.71604	-25.01106	-25.55498	-25.52408	-26.14627	-27.01095	-24.28096	-27.45244	-26.80309	-26.92253	-28.37660	-26.34785	-26.78785	-27.36733	-27.27505	-27.46720	-27.78016	-27.32379	-26.63167	-28.08982	-25.95794	-26.35206	-27.08190	-27.15678	-28.09694	-25.54948	-27.89016	-27.06103	-27.50647	-27.41181	-27.83134
20250	2.6990	-25.75702	-25.43130	-26.35808	-25.02305	-26.05297	-25.81154	-26.66239	-26.38190	-27.10075	-25.48570	-26.24592	-26.05192	-25.65513	-26.71813	-25.01453	-25.55830	-25.52532	-26.14861	-27.01433	-24.28184	-27.45595	-26.80785	-26.92581	-28.38011	-26.35310	-26.79203	-27.36838	-27.27969	-27.47059	-27.78220	-27.32739	-26.63619	-28.09342	-25.96223	-26.35418	-27.08639	-27.16006	-28.10037	-25.55305	-27.89493	-27.06221	-27.50857	-27.41733	-27.83521
20500	2.6990	-25.76037	-25.43454	-26.36154	-25.02623	-26.05654	-25.81624	-26.66344	-26.38647	-27.10278	-25.49015	-26.24710	-26.05635	-25.65876	-26.72022	-25.01793	-25.56155	-25.52657	-26.15094	-27.01768	-24.28275	-27.45942	-26.81254	-26.92905	-28.38358	-26.35827	-26.79612	-27.36944	-27.28426	-27.47394	-27.78423	-27.33096	-26.64064	-28.09698	-25.96642	-26.35622	-27.09082	-27.16330	-28.10376	-25.55658	-27.89963	-27.06340	-27.51065	-27.42278	-27.83900
20750	2.6990	-25.76369	-25.43775	-26.36497	-25.02937	-26.06006	-25.82087	-26.66449	-26.39099	-27.10479	-25.49454	-26.24828	-26.06071	-25.66234	-26.72228	-25.02127	-25.56473	-25.52784	-26.15326	-27.02100	-24.28372	-27.46285	-26.81718	-26.93226	-28.38701	-26.36335	-26.80014	-27.37049	-27.28878	-27.47725	-27.78624	-27.33448	-26.64503	-28.10050	-25.97053	-26.35819	-27.09518	-27.16651	-28.10710	-25.56007	-27.90428	-27.06458	-27.51272	-27.42814	-27.84272
21000	2.6990	-25.76696	-25.44093	-26.36836	-25.03249	-26.06354	-25.82545	-26.66554	-26.39545	-27.10678	-25.49886	-26.24946	-26.06501	-25.66588	-26.72434	-25.02455	-25.56785	-25.52912	-26.15557	-27.02428	-24.28473	-27.46623	-26.82175	-26.93544	-28.39039	-26.36836	-26.80408	-27.37154	-27.29324	-27.48053	-27.78823	-27.33796	-26.64935	-28.10398	-25.97456	-26.36010	-27.09948	-27.16969	-28.11040	-25.56351	-27.90887	-27.06576	-27.51477	-27.43344	-27.84636
21250	2.6990	-25.77021	-25.44408	-26.37171	-25.03558	-26.06698	-25.82997	-26.66659	-26.39985	-27.10876	-25.50313	-26.25064	-26.06926	-25.66938	-26.72638	-25.02777	-25.57091	-25.53041	-26.15787	-27.02752	-24.28578	-27.46958	-26.82627	-26.93859	-28.39374	-26.37329	-26.80794	-27.37259	-27.29764	-27.48377	-27.79021	-27.34140	-26.65362	-28.10742	-25.97851	-26.36195	-27.10372	-27.17284	-28.11367	-25.56693	-27.91340	-27.06694	-27.51681	-27.43866	-27.84994
21500	2.6990	-25.77342	-25.44719	-26.37502	-25.03865	-26.07038	-25.83443	-26.66764	-26.40419	-27.11072	-25.50734	-26.25182	-26.07344	-25.67285	-26.72840	-25.03094	-25.57391	-25.53172	-26.16015	-27.03073	-24.28688	-27.47290	-26.83073	-26.94170	-28.39705	-26.37814	-26.81173	-27.37363	-27.30198	-27.48698	-27.79217	-27.34480	-26.65783	-28.11083	-25.98238	-26.36373	-27.10791	-27.17595	-28.11690	-25.57029	-27.91788	-27.06812	-27.51883	-27.44381	-27.85345
21750	2.6990	-25.77660	-25.45028	-26.37830	-25.04169	-26.07375	-25.83883	-26.66869	-26.40848	-27.11267	-25.51149	-26.25300	-26.07757	-25.67628	-26.73041	-25.03406	-25.57685	-25.53304	-26.16242	-27.03391	-24.28801	-27.47617	-26.83514	-26.94479	-28.40033	-26.38293	-26.81546	-27.37468	-27.30628	-27.49016	-27.79412	-27.34817	-26.66198	-28.11420	-25.98618	-26.36547	-27.11204	-27.17904	-28.12009	-25.57363	-27.92231	-27.06930	-27.52085	-27.44889	-27.85690
22000	2.6990	-25.77974	-25.45334	-26.38154	-25.04470	-26.07708	-25.84318	-26.66974	-26.41272	-27.11461	-25.51559	-26.25419	-26.08165	-25.67967	-26.73241	-25.03712	-25.57975	-25.53438	-26.16468	-27.03705	-24.28918	-27.47941	-26.83949	-26.94785	-28.40357	-26.38764	-26.81911	-27.37573	-27.31052	-27.49331	-27.79606	-27.35150	-26.66608	-28.11753	-25.98990	-26.36715	-27.11612	-27.18210	-28.12325	-25.57692	-27.92669	-27.07049	-27.52285	-27.45391	-27.86028


10000	2.7404	-25.56477	-25.24441	-26.15229	-24.84124	-25.84375	-25.53374	-26.59266	-26.10832	-26.97976	-25.21004	-26.17365	-25.77736	-25.44249	-26.59647	-24.76385	-25.31080	-25.46689	-26.02333	-26.82208	-24.24677	-27.25017	-26.53004	-26.73892	-28.17433	-26.02538	-26.49963	-27.29865	-27.00611	-27.27833	-27.66121	-27.11818	-26.36053	-27.88420	-25.65538	-26.12567	-26.81183	-26.97318	-27.90422	-25.34308	-27.62183	-26.98995	-27.38691	-27.09020	-27.56188
10250	2.7404	-25.57152	-25.25101	-26.15971	-24.84769	-25.85125	-25.54348	-26.59572	-26.11807	-26.98444	-25.22006	-26.17676	-25.78744	-25.45013	-26.60112	-24.77409	-25.32120	-25.46850	-26.02774	-26.82883	-24.24519	-27.25759	-26.53978	-26.74552	-28.18174	-26.03745	-26.51125	-27.30171	-27.01586	-27.28509	-27.66589	-27.12567	-26.37054	-27.89170	-25.66775	-26.13697	-26.82190	-26.97977	-27.91109	-25.35057	-27.63132	-26.99306	-27.39155	-27.10181	-27.57279
10500	2.7404	-25.57810	-25.25743	-26.16693	-24.85396	-25.85854	-25.55300	-26.59862	-26.12759	-26.98894	-25.22981	-26.17969	-25.79724	-25.45757	-26.60558	-24.78399	-25.33125	-25.46999	-26.03198	-26.83541	-24.24374	-27.26481	-26.54931	-26.75194	-28.18897	-26.04921	-26.52253	-27.30462	-27.02538	-27.29167	-27.67039	-27.13296	-26.38030	-27.89899	-25.67973	-26.14782	-26.83171	-26.98619	-27.91779	-25.35784	-27.64059	-26.99599	-27.39602	-27.11314	-27.58339
10750	2.7404	-25.58453	-25.26369	-26.17397	-24.86005	-25.86565	-25.56231	-26.60137	-26.13687	-26.99330	-25.23932	-26.18247	-25.80679	-25.46480	-26.60989	-24.79357	-25.34096	-25.47138	-26.03607	-26.84184	-24.24245	-27.27184	-26.55861	-26.75820	-28.19600	-26.06067	-26.53347	-27.30736	-27.03466	-27.29810	-27.67475	-27.14007	-26.38981	-27.90610	-25.69136	-26.15823	-26.84126	-26.99245	-27.92434	-25.36491	-27.64966	-26.99877	-27.40033	-27.12421	-27.59366
11000	2.7404	-25.59080	-25.26978	-26.18082	-24.86597	-25.87258	-25.57139	-26.60397	-26.14593	-26.99748	-25.24859	-26.18509	-25.81610	-25.47185	-26.61405	-24.80284	-25.35035	-25.47268	-26.04002	-26.84811	-24.24130	-27.27870	-26.56770	-26.76429	-28.20286	-26.07185	-26.54410	-27.30996	-27.04372	-27.30436	-27.67893	-27.14700	-26.39908	-27.91303	-25.70264	-26.16820	-26.85056	-26.99854	-27.93074	-25.37178	-27.65853	-27.00139	-27.40448	-27.13502	-27.60363
11250	2.7404	-25.59692	-25.27572	-26.18751	-24.87173	-25.87934	-25.58028	-26.60644	-26.15479	-27.00154	-25.25764	-26.18758	-25.82517	-25.47873	-26.61805	-24.81180	-25.35941	-25.47391	-26.04384	-26.85423	-24.24029	-27.28538	-26.57659	-26.77023	-28.20954	-26.08275	-26.55442	-27.31244	-27.05258	-27.31049	-27.68299	-27.15376	-26.40813	-27.91979	-25.71358	-26.17776	-26.85964	-27.00448	-27.93699	-25.37846	-27.66720	-27.00388	-27.40848	-27.14559	-27.61331
11500	2.7404	-25.60290	-25.28152	-26.19402	-24.87734	-25.88593	-25.58897	-26.60880	-26.16343	-27.00546	-25.26646	-26.18995	-25.83402	-25.48542	-26.62192	-24.82047	-25.36817	-25.47508	-26.04754	-26.86021	-24.23943	-27.29190	-26.58528	-26.77603	-28.21605	-26.09337	-26.56443	-27.31479	-27.06122	-27.31646	-27.68690	-27.16035	-26.41695	-27.92638	-25.72419	-26.18692	-26.86848	-27.01028	-27.94310	-25.38496	-27.67569	-27.00624	-27.41236	-27.15593	-27.62270
11750	2.7404	-25.60874	-25.28718	-26.20038	-24.88280	-25.89237	-25.59748	-26.61103	-26.17188	-27.00924	-25.27508	-26.19219	-25.84264	-25.49196	-26.62567	-24.82886	-25.37664	-25.47620	-26.05114	-26.86605	-24.23870	-27.29826	-26.59379	-26.78169	-28.22242	-26.10374	-26.57415	-27.31703	-27.06967	-27.32231	-27.69069	-27.16679	-26.42557	-27.93282	-25.73448	-26.19569	-26.87711	-27.01594	-27.94908	-25.39129	-27.68399	-27.00849	-27.41610	-27.16603	-27.63181
12000	2.7404	-25.61445	-25.29270	-26.20659	-24.88813	-25.89866	-25.60580	-26.61317	-26.18013	-27.01291	-25.28349	-26.19433	-25.85106	-25.49833	-26.62929	-24.83699	-25.38483	-25.47728	-26.05463	-26.87176	-24.23811	-27.30446	-26.60211	-26.78721	-28.22862	-26.11386	-26.58359	-27.31916	-27.07792	-27.32802	-27.69435	-27.17308	-26.43398	-27.93910	-25.74447	-26.20407	-26.88553	-27.02147	-27.95493	-25.39745	-27.69213	-27.01063	-27.41972	-27.17592	-27.64066
12250	2.7404	-25.62004	-25.29811	-26.21265	-24.89333	-25.90479	-25.61396	-26.61520	-26.18821	-27.01645	-25.29172	-26.19637	-25.85927	-25.50456	-26.63280	-24.84486	-25.39274	-25.47833	-26.05802	-26.87735	-24.23764	-27.31052	-26.61026	-26.79261	-28.23468	-26.12374	-26.59276	-27.32119	-27.08600	-27.33360	-27.69790	-27.17921	-26.44220	-27.94524	-25.75416	-26.21209	-26.89374	-27.02687	-27.96065	-25.40347	-27.70010	-27.01266	-27.42323	-27.18559	-27.64924
12500	2.7404	-25.62551	-25.30339	-26.21857	-24.89841	-25.91079	-25.62193	-26.61714	-26.19610	-27.01991	-25.29974	-26.19831	-25.86729	-25.51064	-26.63621	-24.85248	-25.40039	-25.47935	-26.06132	-26.88282	-24.23731	-27.31644	-26.61824	-26.79789	-28.24060	-26.13338	-26.60166	-27.32314	-27.09389	-27.33907	-27.70135	-27.18521	-26.45023	-27.95124	-25.76357	-26.21976	-26.90175	-27.03215	-27.96625	-25.40933	-27.70790	-27.01461	-27.42664	-27.19505	-27.65758
12750	2.7404	-25.63086	-25.30855	-26.22435	-24.90338	-25.91665	-25.62975	-26.61901	-26.20383	-27.02324	-25.30759	-26.20017	-25.87511	-25.51658	-26.63951	-24.85987	-25.40778	-25.48036	-26.06454	-26.88817	-24.23709	-27.32223	-26.62606	-26.80306	-28.24639	-26.14280	-26.61031	-27.32500	-27.10162	-27.34443	-27.70469	-27.19107	-26.45808	-27.95710	-25.77270	-26.22709	-26.90958	-27.03731	-27.97175	-25.41505	-27.71555	-27.01647	-27.42995	-27.20432	-27.66567
13000	2.7404	-25.63611	-25.31362	-26.23001	-24.90823	-25.92239	-25.63741	-26.62080	-26.21138	-27.02649	-25.31526	-26.20196	-25.88276	-25.52238	-26.64273	-24.86703	-25.41493	-25.48136	-26.06770	-26.89342	-24.23699	-27.32788	-26.63372	-26.80813	-28.25204	-26.15200	-26.61871	-27.32679	-27.10917	-27.34968	-27.70794	-27.19681	-26.46575	-27.96284	-25.78157	-26.23409	-26.91722	-27.04238	-27.97713	-25.42064	-27.72306	-27.01826	-27.43316	-27.21339	-27.67352
13250	2.7404	-25.64125	-25.31857	-26.23553	-24.91298	-25.92800	-25.64492	-26.62252	-26.21878	-27.02965	-25.32276	-26.20368	-25.89023	-25.52807	-26.64586	-24.87396	-25.42184	-25.48234	-26.07077	-26.89856	-24.23700	-27.33341	-26.64123	-26.81308	-28.25757	-26.16099	-26.62688	-27.32851	-27.11657	-27.35481	-27.71110	-27.20242	-26.47325	-27.96845	-25.79017	-26.24078	-26.92469	-27.04733	-27.98240	-25.42609	-27.73041	-27.01998	-27.43630	-27.22228	-27.68115
13500	2.7404	-25.64628	-25.32343	-26.24094	-24.91763	-25.93349	-25.65228	-26.62417	-26.22603	-27.03272	-25.33010	-26.20534	-25.89752	-25.53362	-26.64890	-24.88069	-25.42854	-25.48333	-26.07379	-26.90359	-24.23713	-27.33882	-26.64859	-26.81794	-28.26298	-26.16977	-26.63481	-27.33016	-27.12382	-27.35985	-27.71417	-27.20791	-26.48059	-27.97394	-25.79852	-26.24716	-26.93199	-27.05219	-27.98757	-25.43143	-27.73763	-27.02163	-27.43934	-27.23099	-27.68856
13750	2.7404	-25.65122	-25.32819	-26.24624	-24.92219	-25.93887	-25.65950	-26.62577	-26.23312	-27.03572	-25.33728	-26.20693	-25.90466	-25.53907	-26.65188	-24.88723	-25.43501	-25.48432	-26.07674	-26.90853	-24.23735	-27.34411	-26.65580	-26.82270	-28.26827	-26.17836	-26.64252	-27.33176	-27.13091	-27.36479	-27.71717	-27.21329	-26.48777	-27.97932	-25.80664	-26.25325	-26.93913	-27.05695	-27.99264	-25.43664	-27.74471	-27.02323	-27.44231	-27.23952	-27.69575
14000	2.7404	-25.65606	-25.33286	-26.25142	-24.92666	-25.94413	-25.66658	-26.62731	-26.24007	-27.03864	-25.34430	-26.20848	-25.91163	-25.54439	-26.65478	-24.89356	-25.44128	-25.48532	-26.07964	-26.91338	-24.23768	-27.34929	-26.66289	-26.82737	-28.27345	-26.18676	-26.65001	-27.33330	-27.13786	-27.36963	-27.72009	-27.21855	-26.49479	-27.98458	-25.81452	-26.25906	-26.94610	-27.06163	-27.99762	-25.44174	-27.75165	-27.02478	-27.44521	-27.24788	-27.70274
14250	2.7404	-25.66082	-25.33745	-26.25649	-24.93104	-25.94929	-25.67353	-26.62881	-26.24688	-27.04149	-25.35119	-26.20998	-25.91846	-25.54962	-26.65761	-24.89972	-25.44734	-25.48633	-26.08248	-26.91813	-24.23810	-27.35437	-26.66984	-26.83196	-28.27853	-26.19496	-26.65729	-27.33480	-27.14467	-27.37438	-27.72294	-27.22372	-26.50167	-27.98974	-25.82218	-26.26461	-26.95293	-27.06621	-28.00250	-25.44674	-27.75848	-27.02627	-27.44805	-27.25608	-27.70953
14500	2.7404	-25.66549	-25.34195	-26.26147	-24.93534	-25.95435	-25.68035	-26.63026	-26.25356	-27.04428	-25.35792	-26.21143	-25.92513	-25.55473	-26.66038	-24.90570	-25.45322	-25.48735	-26.08528	-26.92280	-24.23861	-27.35934	-26.67666	-26.83646	-28.28350	-26.20300	-26.66438	-27.33626	-27.15135	-27.37905	-27.72572	-27.22877	-26.50841	-27.99480	-25.82962	-26.26990	-26.95960	-27.07071	-28.00729	-25.45162	-27.76517	-27.02773	-27.45082	-27.26412	-27.71614
14750	2.7404	-25.67007	-25.34638	-26.26634	-24.93957	-25.95932	-25.68705	-26.63168	-26.26011	-27.04700	-25.36453	-26.21285	-25.93167	-25.55975	-26.66309	-24.91151	-25.45891	-25.48838	-26.08803	-26.92738	-24.23922	-27.36421	-26.68335	-26.84089	-28.28837	-26.21085	-26.67127	-27.33767	-27.15790	-27.38364	-27.72845	-27.23374	-26.51502	-27.99976	-25.83685	-26.27494	-26.96614	-27.07514	-28.01200	-25.45641	-27.77175	-27.02915	-27.45353	-27.27201	-27.72255
15000	2.7404	-25.67458	-25.35072	-26.27112	-24.94372	-25.96418	-25.69363	-26.63306	-26.26654	-27.04967	-25.37099	-26.21424	-25.93807	-25.56467	-26.66575	-24.91716	-25.46442	-25.48943	-26.09075	-26.93189	-24.23990	-27.36899	-26.68993	-26.84523	-28.29315	-26.21854	-26.67797	-27.33905	-27.16433	-27.38814	-27.73111	-27.23860	-26.52148	-28.00463	-25.84389	-26.27976	-26.97253	-27.07949	-28.01663	-25.46111	-27.77822	-27.03053	-27.45619	-27.27975	-27.72879
15250	2.7404	-25.67900	-25.35500	-26.27581	-24.94781	-25.96896	-25.70009	-26.63440	-26.27284	-27.05228	-25.37733	-26.21559	-25.94434	-25.56950	-26.66836	-24.92266	-25.46977	-25.49050	-26.09342	-26.93632	-24.24067	-27.37368	-26.69639	-26.84951	-28.29784	-26.22607	-26.68450	-27.34040	-27.17063	-27.39257	-27.73372	-27.24338	-26.52782	-28.00941	-25.85072	-26.28435	-26.97880	-27.08377	-28.02118	-25.46571	-27.78457	-27.03189	-27.45879	-27.28734	-27.73486
15500	2.7404	-25.68336	-25.35921	-26.28041	-24.95183	-25.97365	-25.70644	-26.63572	-26.27903	-27.05484	-25.38355	-26.21692	-25.95047	-25.57425	-26.67092	-24.92801	-25.47495	-25.49159	-26.09606	-26.94067	-24.24152	-27.37828	-26.70274	-26.85372	-28.30244	-26.23344	-26.69085	-27.34171	-27.17682	-27.39692	-27.73628	-27.24807	-26.53404	-28.01409	-25.85737	-26.28873	-26.98494	-27.08797	-28.02565	-25.47023	-27.79082	-27.03321	-27.46136	-27.29479	-27.74077
15750	2.7404	-25.68764	-25.36336	-26.28492	-24.95579	-25.97825	-25.71268	-26.63701	-26.28510	-27.05735	-25.38964	-26.21822	-25.95649	-25.57890	-26.67344	-24.93322	-25.47998	-25.49270	-26.09866	-26.94495	-24.24244	-27.38280	-26.70898	-26.85786	-28.30696	-26.24066	-26.69703	-27.34301	-27.18289	-27.40121	-27.73879	-27.25267	-26.54013	-28.01870	-25.86384	-26.29291	-26.99095	-27.09212	-28.03004	-25.47466	-27.79696	-27.03452	-27.46387	-27.30211	-27.74651
16000	2.7404	-25.69186	-25.36743	-26.28936	-24.95968	-25.98278	-25.71881	-26.63828	-26.29106	-27.05981	-25.39563	-26.21950	-25.96238	-25.58348	-26.67591	-24.93829	-25.48486	-25.49382	-26.10124	-26.94917	-24.24343	-27.38723	-26.71512	-26.86194	-28.31139	-26.24773	-26.70305	-27.34428	-27.18885	-27.40542	-27.74126	-27.25720	-26.54612	-28.02323	-25.87014	-26.29689	-26.99685	-27.09620	-28.03436	-25.47901	-27.80300	-27.03580	-27.46634	-27.30930	-27.75211
16250	2.7404	-25.69600	-25.37145	-26.29372	-24.96352	-25.98723	-25.72484	-26.63953	-26.29692	-27.06224	-25.40150	-26.22076	-25.96816	-25.58798	-26.67834	-24.94323	-25.48960	-25.49497	-26.10378	-26.95331	-24.24448	-27.39159	-26.72115	-26.86596	-28.31575	-26.25466	-26.70891	-27.34552	-27.19471	-27.40957	-27.74368	-27.26165	-26.55199	-28.02767	-25.87626	-26.30069	-27.00263	-27.10021	-28.03861	-25.48328	-27.80894	-27.03706	-27.46878	-27.31635	-27.75755
16500	2.7404	-25.70009	-25.37541	-26.29800	-24.96731	-25.99160	-25.73078	-26.64076	-26.30268	-27.06462	-25.40726	-26.22201	-25.97384	-25.59240	-26.68074	-24.94805	-25.49420	-25.49614	-26.10630	-26.95740	-24.24561	-27.39587	-26.72708	-26.86992	-28.32003	-26.26145	-26.71463	-27.34676	-27.20047	-27.41365	-27.74607	-27.26602	-26.55775	-28.03205	-25.88223	-26.30432	-27.00830	-27.10417	-28.04280	-25.48749	-27.81479	-27.03831	-27.47117	-27.32329	-27.76286
16750	2.7404	-25.70411	-25.37931	-26.30221	-24.97103	-25.99590	-25.73662	-26.64198	-26.30834	-27.06697	-25.41292	-26.22324	-25.97940	-25.59676	-26.68310	-24.95275	-25.49867	-25.49734	-26.10879	-26.96142	-24.24679	-27.40008	-26.73292	-26.87382	-28.32424	-26.26811	-26.72020	-27.34797	-27.20613	-27.41768	-27.74841	-27.27032	-26.56341	-28.03635	-25.88804	-26.30779	-27.01387	-27.10807	-28.04692	-25.49162	-27.82054	-27.03954	-27.47354	-27.33010	-27.76802
17000	2.7404	-25.70808	-25.38316	-26.30635	-24.97472	-26.00013	-25.74236	-26.64318	-26.31390	-27.06928	-25.41848	-26.22446	-25.98487	-25.60104	-26.68543	-24.95734	-25.50301	-25.49856	-26.11126	-26.96539	-24.24804	-27.40422	-26.73867	-26.87767	-28.32838	-26.27464	-26.72563	-27.34918	-27.21169	-27.42164	-27.75072	-27.27455	-26.56897	-28.04058	-25.89371	-26.31110	-27.01933	-27.11192	-28.05098	-25.49568	-27.82621	-27.04076	-27.47587	-27.33680	-27.77306
17250	2.7404	-25.71198	-25.38696	-26.31042	-24.97835	-26.00430	-25.74802	-26.64437	-26.31937	-27.07155	-25.42394	-26.22567	-25.99023	-25.60525	-26.68773	-24.96182	-25.50724	-25.49979	-26.11371	-26.96929	-24.24933	-27.40829	-26.74433	-26.88147	-28.33245	-26.28105	-26.73093	-27.35037	-27.21716	-27.42555	-27.75300	-27.27872	-26.57443	-28.04475	-25.89922	-26.31426	-27.02469	-27.11572	-28.05497	-25.49967	-27.83179	-27.04197	-27.47816	-27.34338	-27.77797
17500	2.7404	-25.71584	-25.39071	-26.31443	-24.98194	-26.00840	-25.75359	-26.64556	-26.32475	-27.07380	-25.42931	-26.22687	-25.99549	-25.60940	-26.69000	-24.96620	-25.51135	-25.50105	-26.11614	-26.97315	-24.25068	-27.41230	-26.74990	-26.88522	-28.33646	-26.28733	-26.73610	-27.35155	-27.22254	-27.42940	-27.75525	-27.28282	-26.57980	-28.04884	-25.90460	-26.31729	-27.02995	-27.11947	-28.05891	-25.50361	-27.83728	-27.04317	-27.48043	-27.34986	-27.78276
17750	2.7404	-25.71963	-25.39441	-26.31837	-24.98548	-26.01244	-25.75907	-26.64673	-26.33004	-27.07601	-25.43459	-26.22807	-26.00066	-25.61349	-26.69225	-24.97048	-25.51536	-25.50234	-26.11854	-26.97694	-24.25209	-27.41625	-26.75538	-26.88892	-28.34041	-26.29349	-26.74114	-27.35272	-27.22783	-27.43320	-27.75746	-27.28686	-26.58508	-28.05288	-25.90984	-26.32018	-27.03513	-27.12317	-28.06279	-25.50748	-27.84269	-27.04437	-27.48268	-27.35622	-27.78743
18000	2.7404	-25.72338	-25.39801	-26.32227	-24.98896	-26.01642	-25.76443	-26.64777	-26.33525	-27.07819	-25.43972	-26.22920	-26.00574	-25.61754	-26.69446	-24.97452	-25.51926	-25.50336	-26.12095	-26.98069	-24.25248	-27.42014	-26.76074	-26.89251	-28.34430	-26.29952	-26.74606	-27.35377	-27.23304	-27.43694	-27.75964	-27.29084	-26.59021	-28.05687	-25.91493	-26.32292	-27.04020	-27.12677	-28.06660	-25.51141	-27.84802	-27.04550	-27.48489	-27.36248	-27.79198
18250	2.7404	-25.72707	-25.40155	-26.32610	-24.99239	-26.02036	-25.76970	-26.64879	-26.34037	-27.08035	-25.44475	-26.23032	-26.01073	-25.62153	-26.69665	-24.97844	-25.52305	-25.50437	-26.12336	-26.98438	-24.25278	-27.42398	-26.76601	-26.89606	-28.34814	-26.30544	-26.75085	-27.35478	-27.23817	-27.44063	-27.76179	-27.29478	-26.59524	-28.06081	-25.91989	-26.32553	-27.04520	-27.13031	-28.07037	-25.51530	-27.85327	-27.04662	-27.48709	-27.36863	-27.79641
18500	2.7404	-25.73071	-25.40505	-26.32988	-24.99578	-26.02425	-25.77489	-26.64980	-26.34542	-27.08247	-25.44971	-26.23143	-26.01564	-25.62547	-26.69882	-24.98227	-25.52676	-25.50539	-26.12574	-26.98802	-24.25317	-27.42776	-26.77119	-26.89956	-28.35192	-26.31125	-26.75554	-27.35579	-27.24321	-27.44427	-27.76392	-27.29867	-26.60019	-28.06469	-25.92473	-26.32804	-27.05011	-27.13381	-28.07408	-25.51913	-27.85845	-27.04773	-27.48925	-27.37469	-27.80074
18750	2.7404	-25.73430	-25.40851	-26.33361	-24.99913	-26.02807	-25.78000	-26.65080	-26.35039	-27.08458	-25.45457	-26.23254	-26.02047	-25.62935	-26.70096	-24.98602	-25.53037	-25.50643	-26.12811	-26.99161	-24.25362	-27.43149	-26.77631	-26.90302	-28.35565	-26.31695	-26.76012	-27.35679	-27.24818	-27.44787	-27.76603	-27.30249	-26.60506	-28.06851	-25.92945	-26.33044	-27.05493	-27.13727	-28.07774	-25.52291	-27.86355	-27.04884	-27.49140	-27.38065	-27.80497
19000	2.7404	-25.73785	-25.41192	-26.33729	-25.00245	-26.03185	-25.78504	-26.65179	-26.35528	-27.08666	-25.45936	-26.23365	-26.02522	-25.63319	-26.70309	-24.98968	-25.53390	-25.50750	-26.13046	-26.99516	-24.25414	-27.43516	-26.78134	-26.90643	-28.35932	-26.32255	-26.76459	-27.35779	-27.25308	-27.45142	-27.76811	-27.30627	-26.60985	-28.07229	-25.93406	-26.33274	-27.05969	-27.14068	-28.08135	-25.52664	-27.86858	-27.04995	-27.49352	-27.38652	-27.80910
19250	2.7404	-25.74136	-25.41530	-26.34092	-25.00572	-26.03557	-25.79000	-26.65278	-26.36011	-27.08872	-25.46407	-26.23475	-26.02989	-25.63697	-26.70519	-24.99326	-25.53733	-25.50858	-26.13280	-26.99867	-24.25472	-27.43879	-26.78631	-26.90981	-28.36295	-26.32806	-26.76897	-27.35878	-27.25790	-27.45492	-27.77017	-27.30999	-26.61456	-28.07602	-25.93857	-26.33494	-27.06435	-27.14406	-28.08492	-25.53032	-27.87355	-27.05105	-27.49562	-27.39230	-27.81314
19500	2.7404	-25.74482	-25.41863	-26.34450	-25.00897	-26.03924	-25.79489	-26.65377	-26.36486	-27.09076	-25.46870	-26.23586	-26.03449	-25.64071	-26.70728	-24.99677	-25.54070	-25.50969	-26.13513	-27.00213	-24.25538	-27.44237	-26.79120	-26.91314	-28.36653	-26.33347	-26.77325	-27.35976	-27.26265	-27.45839	-27.77221	-27.31366	-26.61919	-28.07969	-25.94297	-26.33705	-27.06895	-27.14740	-28.08843	-25.53395	-27.87844	-27.05216	-27.49772	-27.39799	-27.81709
19750	2.7404	-25.74825	-25.42194	-26.34803	-25.01218	-26.04287	-25.79972	-26.65476	-26.36955	-27.09278	-25.47326	-26.23697	-26.03902	-25.64440	-26.70935	-25.00021	-25.54398	-25.51081	-26.13744	-27.00556	-24.25609	-27.44590	-26.79602	-26.91644	-28.37006	-26.33878	-26.77744	-27.36075	-27.26734	-27.46181	-27.77423	-27.31729	-26.62375	-28.08332	-25.94727	-26.33909	-27.07348	-27.15070	-28.09191	-25.53753	-27.88327	-27.05326	-27.49979	-27.40359	-27.82095
20000	2.7404	-25.75163	-25.42519	-26.35151	-25.01536	-26.04646	-25.80448	-26.65574	-26.37417	-27.09479	-25.47776	-26.23807	-26.04348	-25.64804	-26.71141	-25.00358	-25.54719	-25.51195	-26.13975	-27.00894	-24.25685	-27.44939	-26.80078	-26.91970	-28.37355	-26.34401	-26.78154	-27.36173	-27.27196	-27.46520	-27.77624	-27.32088	-26.62825	-28.08691	-25.95148	-26.34104	-27.07794	-27.15396	-28.09534	-25.54107	-27.88804	-27.05437	-27.50185	-27.40912	-27.82473
20250	2.7404	-25.75498	-25.42843	-26.35496	-25.01852	-26.05000	-25.80917	-26.65672	-26.37873	-27.09678	-25.48219	-26.23918	-26.04787	-25.65165	-26.71345	-25.00688	-25.55034	-25.51312	-26.14204	-27.01229	-24.25768	-27.45283	-26.80548	-26.92294	-28.37699	-26.34915	-26.78556	-27.36271	-27.27652	-27.46854	-27.77822	-27.32442	-26.63267	-28.09045	-25.95560	-26.34292	-27.08234	-27.15719	-28.09872	-25.54457	-27.89275	-27.05548	-27.50389	-27.41456	-27.82843
20500	2.7404	-25.75829	-25.43162	-26.35836	-25.02164	-26.05350	-25.81380	-26.65770	-26.38323	-27.09875	-25.48655	-26.24029	-26.05220	-25.65521	-26.71548	-25.01012	-25.55342	-25.51430	-26.14432	-27.01560	-24.25855	-27.45624	-26.81011	-26.92613	-28.38040	-26.35421	-26.78949	-27.36370	-27.28102	-27.47185	-27.78019	-27.32792	-26.63704	-28.09395	-25.95962	-26.34473	-27.08666	-27.16039	-28.10207	-25.54802	-27.89740	-27.05659	-27.50591	-27.41992	-27.83206
20750	2.7404	-25.76156	-25.43478	-26.36172	-25.02473	-26.05696	-25.81837	-26.65868	-26.38766	-27.10070	-25.49084	-26.24140	-26.05646	-25.65872	-26.71749	-25.01330	-25.55643	-25.51549	-26.14659	-27.01887	-24.25947	-27.45960	-26.81468	-26.92929	-28.38376	-26.35919	-26.79335	-27.36468	-27.28545	-27.47512	-27.78215	-27.33138	-26.64133	-28.09741	-25.96357	-26.34648	-27.09093	-27.16355	-28.10537	-25.55144	-27.90199	-27.05769	-27.50792	-27.42521	-27.83561
21000	2.7404	-25.76480	-25.43792	-26.36505	-25.02779	-26.06038	-25.82288	-26.65967	-26.39204	-27.10264	-25.49508	-26.24251	-26.06067	-25.66220	-26.71949	-25.01642	-25.55938	-25.51671	-26.14885	-27.02211	-24.26045	-27.46292	-26.81919	-26.93243	-28.38708	-26.36409	-26.79713	-27.36566	-27.28983	-27.47836	-27.78409	-27.33480	-26.64557	-28.10083	-25.96743	-26.34817	-27.09514	-27.16668	-28.10863	-25.55481	-27.90652	-27.05881	-27.50993	-27.43043	-27.83910
21250	2.7404	-25.76800	-25.44102	-26.36833	-25.03083	-26.06376	-25.82733	-26.66065	-26.39637	-27.10457	-25.49926	-26.24362	-26.06482	-25.66564	-26.72148	-25.01950	-25.56228	-25.51795	-26.15110	-27.02531	-24.26147	-27.46621	-26.82364	-26.93553	-28.39037	-26.36891	-26.80083	-27.36664	-27.29416	-27.48157	-27.78602	-27.33818	-26.64975	-28.10421	-25.97121	-26.34980	-27.09928	-27.16978	-28.11186	-25.55815	-27.91100	-27.05992	-27.51191	-27.43557	-27.84252
21500	2.7404	-25.77117	-25.44409	-26.37158	-25.03385	-26.06711	-25.83173	-26.66163	-26.40064	-27.10649	-25.50338	-26.24474	-26.06891	-25.66905	-26.72345	-25.02251	-25.56512	-25.51920	-26.15334	-27.02848	-24.26253	-27.46945	-26.82803	-26.93860	-28.39361	-26.37365	-26.80447	-27.36763	-27.29843	-27.48474	-27.78793	-27.34153	-26.65387	-28.10756	-25.97492	-26.35137	-27.10337	-27.17285	-28.11505	-25.56144	-27.91542	-27.06104	-27.51389	-27.44064	-27.84587
21750	2.7404	-25.77431	-25.44713	-26.37479	-25.03683	-26.07042	-25.83607	-26.66262	-26.40485	-27.10839	-25.50744	-26.24587	-26.07295	-25.67242	-26.72542	-25.02548	-25.56791	-25.52046	-26.15557	-27.03162	-24.26364	-27.47267	-26.83238	-26.94164	-28.39683	-26.37833	-26.80804	-27.36861	-27.30264	-27.48788	-27.78984	-27.34484	-26.65793	-28.11086	-25.97856	-26.35290	-27.10741	-27.17589	-28.11821	-25.56471	-27.91979	-27.06216	-27.51585	-27.44564	-27.84916
22000	2.7404	-25.77742	-25.45014	-26.37797	-25.03980	-26.07369	-25.84036	-26.66361	-26.40902	-27.11028	-25.51145	-26.24699	-26.07693	-25.67576	-26.72737	-25.02839	-25.57065	-25.52175	-26.15779	-27.03473	-24.26478	-27.47585	-26.83666	-26.94465	-28.40000	-26.38293	-26.81155	-27.36960	-27.30681	-27.49099	-27.79173	-27.34811	-26.66194	-28.11414	-25.98213	-26.35438	-27.11139	-27.17891	-28.12133	-25.56794	-27.92411	-27.06329	-27.51781	-27.45058	-27.85239


10000	2.7782	-25.56445	-25.24385	-26.15187	-24.84006	-25.84333	-25.53351	-26.59141	-26.10798	-26.97898	-25.20970	-26.17194	-25.77694	-25.44188	-26.59539	-24.76292	-25.30994	-25.46155	-26.02107	-26.82176	-24.22977	-27.24975	-26.52981	-26.73836	-28.17391	-26.02512	-26.49912	-27.29740	-27.00577	-27.27801	-27.66043	-27.11775	-26.36019	-27.88378	-25.65497	-26.12471	-26.81141	-26.97261	-27.90400	-25.33943	-27.62161	-26.98824	-27.38582	-27.08999	-27.56127
10250	2.7782	-25.57117	-25.25040	-26.15925	-24.84644	-25.85079	-25.54322	-26.59435	-26.11769	-26.98359	-25.21967	-26.17491	-25.78696	-25.44947	-26.59994	-24.77306	-25.32023	-25.46289	-26.02534	-26.82848	-24.22784	-27.25712	-26.53952	-26.74491	-28.18128	-26.03714	-26.51066	-27.30035	-27.01548	-27.28474	-27.66504	-27.12521	-26.37016	-27.89123	-25.66725	-26.13586	-26.82143	-26.97916	-27.91085	-25.34678	-27.63107	-26.99121	-27.39038	-27.10157	-27.57211
10500	2.7782	-25.57772	-25.25677	-26.16643	-24.85262	-25.85804	-25.55272	-26.59714	-26.12717	-26.98801	-25.22938	-26.17770	-25.79671	-25.45686	-26.60432	-24.78284	-25.33016	-25.46411	-26.02944	-26.83504	-24.22608	-27.26430	-26.54902	-26.75128	-28.18846	-26.04886	-26.52186	-27.30314	-27.02496	-27.29129	-27.66946	-27.13246	-26.37987	-27.89848	-25.67915	-26.14654	-26.83118	-26.98553	-27.91753	-25.35392	-27.64032	-26.99400	-27.39475	-27.11287	-27.58261
10750	2.7782	-25.58412	-25.26297	-26.17342	-24.85862	-25.86510	-25.56199	-26.59977	-26.13641	-26.99229	-25.23884	-26.18034	-25.80621	-25.46404	-26.60853	-24.79230	-25.33975	-25.46524	-26.03339	-26.84143	-24.22449	-27.27129	-26.55830	-26.75748	-28.19545	-26.06027	-26.53272	-27.30576	-27.03420	-27.29769	-27.67374	-27.13952	-26.38933	-27.90555	-25.69069	-26.15678	-26.84068	-26.99174	-27.92406	-25.36085	-27.64936	-26.99664	-27.39896	-27.12390	-27.59280
11000	2.7782	-25.59036	-25.26901	-26.18022	-24.86445	-25.87199	-25.57104	-26.60226	-26.14543	-26.99640	-25.24806	-26.18282	-25.81546	-25.47103	-26.61259	-24.80143	-25.34901	-25.46629	-26.03721	-26.84767	-24.22306	-27.27810	-26.56735	-26.76352	-28.20226	-26.07139	-26.54326	-27.30825	-27.04322	-27.30392	-27.67785	-27.14641	-26.39855	-27.91243	-25.70187	-26.16657	-26.84992	-26.99778	-27.93043	-25.36758	-27.65820	-26.99912	-27.40302	-27.13468	-27.60268
11250	2.7782	-25.59644	-25.27490	-26.18686	-24.87012	-25.87870	-25.57990	-26.60461	-26.15424	-27.00038	-25.25706	-26.18516	-25.82447	-25.47784	-26.61649	-24.81027	-25.35795	-25.46727	-26.04089	-26.85375	-24.22180	-27.28473	-26.57621	-26.76941	-28.20889	-26.08223	-26.55348	-27.31060	-27.05203	-27.31001	-27.68182	-27.15312	-26.40755	-27.91914	-25.71271	-26.17594	-26.85894	-27.00367	-27.93666	-25.37413	-27.66684	-27.00146	-27.40693	-27.14522	-27.61225
11500	2.7782	-25.60239	-25.28065	-26.19332	-24.87564	-25.88524	-25.58856	-26.60684	-26.16283	-27.00421	-25.26583	-26.18738	-25.83325	-25.48447	-26.62027	-24.81880	-25.36657	-25.46820	-26.04446	-26.85970	-24.22069	-27.29120	-26.58486	-26.77516	-28.21536	-26.09280	-26.56339	-27.31283	-27.06062	-27.31595	-27.68566	-27.15966	-26.41632	-27.92569	-25.72321	-26.18490	-26.86772	-27.00941	-27.94275	-25.38050	-27.67530	-27.00368	-27.41070	-27.15551	-27.62153
11750	2.7782	-25.60820	-25.28625	-26.19963	-24.88102	-25.89162	-25.59703	-26.60896	-26.17123	-27.00791	-25.27439	-26.18948	-25.84181	-25.49095	-26.62392	-24.82706	-25.37489	-25.46909	-26.04792	-26.86551	-24.21973	-27.29750	-26.59334	-26.78076	-28.22166	-26.10311	-26.57300	-27.31495	-27.06902	-27.32176	-27.68936	-27.16604	-26.42488	-27.93207	-25.73339	-26.19346	-26.87627	-27.01501	-27.94870	-25.38670	-27.68357	-27.00578	-27.41435	-27.16557	-27.63053
12000	2.7782	-25.61387	-25.29172	-26.20578	-24.88625	-25.89786	-25.60531	-26.61097	-26.17943	-27.01149	-25.28274	-26.19148	-25.85016	-25.49725	-26.62744	-24.83504	-25.38293	-25.46994	-26.05128	-26.87118	-24.21892	-27.30365	-26.60162	-26.78623	-28.22781	-26.11316	-26.58233	-27.31696	-27.07722	-27.32744	-27.69294	-27.17228	-26.43323	-27.93831	-25.74326	-26.20163	-26.88462	-27.02049	-27.95452	-25.39274	-27.69167	-27.00777	-27.41787	-27.17541	-27.63926
12250	2.7782	-25.61942	-25.29707	-26.21178	-24.89137	-25.90394	-25.61343	-26.61288	-26.18745	-27.01496	-25.29090	-26.19337	-25.85830	-25.50342	-26.63085	-24.84276	-25.39069	-25.47077	-26.05453	-26.87673	-24.21826	-27.30966	-26.60973	-26.79158	-28.23381	-26.12297	-26.59139	-27.31887	-27.08524	-27.33298	-27.69640	-27.17836	-26.44139	-27.94439	-25.75284	-26.20943	-26.89276	-27.02583	-27.96022	-25.39863	-27.69960	-27.00967	-27.42129	-27.18504	-27.64773
12500	2.7782	-25.62485	-25.30229	-26.21765	-24.89636	-25.90988	-25.62136	-26.61470	-26.19528	-27.01833	-25.29887	-26.19517	-25.86624	-25.50943	-26.63416	-24.85023	-25.39819	-25.47159	-26.05772	-26.88216	-24.21773	-27.31552	-26.61767	-26.79680	-28.23968	-26.13255	-26.60017	-27.32069	-27.09308	-27.33841	-27.69977	-27.18430	-26.44936	-27.95033	-25.76212	-26.21687	-26.90070	-27.03105	-27.96579	-25.40436	-27.70737	-27.01147	-27.42459	-27.19446	-27.65593
12750	2.7782	-25.63016	-25.30740	-26.22337	-24.90123	-25.91569	-25.62914	-26.61644	-26.20295	-27.02157	-25.30665	-26.19689	-25.87398	-25.51530	-26.63737	-24.85746	-25.40542	-25.47239	-26.06081	-26.88747	-24.21734	-27.32124	-26.62544	-26.80191	-28.24540	-26.14189	-26.60869	-27.32244	-27.10074	-27.34373	-27.70302	-27.19011	-26.45714	-27.95613	-25.77112	-26.22396	-26.90845	-27.03616	-27.97125	-25.40996	-27.71498	-27.01319	-27.42780	-27.20367	-27.66390
13000	2.7782	-25.63537	-25.31241	-26.22896	-24.90600	-25.92136	-25.63675	-26.61811	-26.21045	-27.02474	-25.31425	-26.19854	-25.88155	-25.52104	-26.64048	-24.86447	-25.41241	-25.47319	-26.06384	-26.89268	-24.21708	-27.32684	-26.63306	-26.80692	-28.25100	-26.15102	-26.61697	-27.32410	-27.10824	-27.34894	-27.70619	-27.19578	-26.46474	-27.96181	-25.77985	-26.23072	-26.91602	-27.04117	-27.97660	-25.41542	-27.72244	-27.01484	-27.43092	-27.21270	-27.67162
13250	2.7782	-25.64047	-25.31730	-26.23443	-24.91065	-25.92692	-25.64422	-26.61971	-26.21778	-27.02782	-25.32169	-26.20012	-25.88894	-25.52665	-26.64352	-24.87125	-25.41916	-25.47399	-26.06679	-26.89778	-24.21693	-27.33230	-26.64052	-26.81181	-28.25646	-26.15993	-26.62500	-27.32571	-27.11558	-27.35403	-27.70926	-27.20134	-26.47218	-27.96736	-25.78832	-26.23716	-26.92341	-27.04606	-27.98184	-25.42076	-27.72976	-27.01642	-27.43396	-27.22153	-27.67911
13500	2.7782	-25.64546	-25.32210	-26.23977	-24.91522	-25.93235	-25.65153	-26.62125	-26.22496	-27.03080	-25.32895	-26.20164	-25.89615	-25.53213	-26.64647	-24.87782	-25.42568	-25.47480	-26.06969	-26.90277	-24.21692	-27.33765	-26.64784	-26.81661	-28.26181	-26.16863	-26.63280	-27.32724	-27.12276	-27.35903	-27.71225	-27.20677	-26.47944	-27.97279	-25.79653	-26.24329	-26.93062	-27.05087	-27.98698	-25.42597	-27.73693	-27.01794	-27.43690	-27.23018	-27.68637
13750	2.7782	-25.65036	-25.32681	-26.24500	-24.91969	-25.93766	-25.65870	-26.62273	-26.23199	-27.03371	-25.33606	-26.20310	-25.90321	-25.53751	-26.64934	-24.88419	-25.43199	-25.47562	-26.07253	-26.90767	-24.21701	-27.34288	-26.65501	-26.82132	-28.26703	-26.17714	-26.64037	-27.32872	-27.12979	-27.36392	-27.71516	-27.21208	-26.48655	-27.97811	-25.80451	-26.24913	-26.93767	-27.05557	-27.99202	-25.43106	-27.74396	-27.01940	-27.43978	-27.23866	-27.69343
14000	2.7782	-25.65516	-25.33142	-26.25012	-24.92407	-25.94286	-25.66573	-26.62416	-26.23888	-27.03655	-25.34301	-26.20452	-25.91009	-25.54276	-26.65215	-24.89036	-25.43808	-25.47645	-26.07532	-26.91247	-24.21721	-27.34799	-26.66204	-26.82593	-28.27215	-26.18545	-26.64772	-27.33015	-27.13667	-27.36872	-27.71800	-27.21728	-26.49350	-27.98331	-25.81224	-26.25469	-26.94456	-27.06018	-27.99696	-25.43605	-27.75087	-27.02082	-27.44259	-27.24697	-27.70027
14250	2.7782	-25.65987	-25.33595	-26.25513	-24.92837	-25.94796	-25.67263	-26.62554	-26.24562	-27.03932	-25.34982	-26.20589	-25.91683	-25.54791	-26.65489	-24.89635	-25.44397	-25.47730	-26.07805	-26.91718	-24.21751	-27.35300	-26.66894	-26.83046	-28.27716	-26.19357	-26.65486	-27.33153	-27.14342	-27.37343	-27.72077	-27.22238	-26.50031	-27.98841	-25.81975	-26.25997	-26.95130	-27.06472	-28.00181	-25.44092	-27.75764	-27.02219	-27.44532	-27.25510	-27.70691
14500	2.7782	-25.66449	-25.34039	-26.26003	-24.93259	-25.95296	-25.67940	-26.62688	-26.25223	-27.04202	-25.35648	-26.20722	-25.92342	-25.55295	-26.65757	-24.90217	-25.44967	-25.47816	-26.08074	-26.92180	-24.21792	-27.35791	-26.67571	-26.83490	-28.28207	-26.20152	-26.66180	-27.33288	-27.15003	-27.37806	-27.72347	-27.22738	-26.50697	-27.99340	-25.82704	-26.26500	-26.95788	-27.06916	-28.00657	-25.44570	-27.76429	-27.02352	-27.44801	-27.26308	-27.71336
14750	2.7782	-25.66904	-25.34477	-26.26484	-24.93674	-25.95786	-25.68605	-26.62819	-26.25871	-27.04466	-25.36301	-26.20851	-25.92987	-25.55790	-26.66019	-24.90782	-25.45518	-25.47905	-26.08339	-26.92635	-24.21842	-27.36271	-26.68236	-26.83928	-28.28687	-26.20928	-26.66854	-27.33418	-27.15650	-27.38260	-27.72611	-27.23228	-26.51350	-27.99831	-25.83412	-26.26978	-26.96433	-27.07353	-28.01125	-25.45038	-27.77083	-27.02481	-27.45062	-27.27091	-27.71963
15000	2.7782	-25.67350	-25.34905	-26.26955	-24.94081	-25.96266	-25.69258	-26.62946	-26.26507	-27.04725	-25.36939	-26.20978	-25.93617	-25.56275	-26.66276	-24.91330	-25.46052	-25.47996	-26.08601	-26.93081	-24.21901	-27.36742	-26.68888	-26.84356	-28.29158	-26.21688	-26.67510	-27.33545	-27.16286	-27.38706	-27.72870	-27.23708	-26.51988	-28.00311	-25.84100	-26.27433	-26.97064	-27.07782	-28.01584	-25.45496	-27.77724	-27.02607	-27.45320	-27.27858	-27.72571
15250	2.7782	-25.67788	-25.35328	-26.27417	-24.94481	-25.96737	-25.69898	-26.63070	-26.27130	-27.04978	-25.37566	-26.21101	-25.94235	-25.56751	-26.66528	-24.91863	-25.46568	-25.48089	-26.08858	-26.93519	-24.21969	-27.37204	-26.69529	-26.84779	-28.29620	-26.22432	-26.68147	-27.33669	-27.16909	-27.39145	-27.73123	-27.24179	-26.52615	-28.00782	-25.84767	-26.27866	-26.97681	-27.08204	-28.02035	-25.45945	-27.78355	-27.02731	-27.45571	-27.28611	-27.73163
15500	2.7782	-25.68219	-25.35743	-26.27870	-24.94876	-25.97199	-25.70528	-26.63192	-26.27741	-27.05226	-25.38179	-26.21222	-25.94839	-25.57218	-26.66776	-24.92381	-25.47069	-25.48185	-26.09113	-26.93950	-24.22045	-27.37658	-26.70159	-26.85194	-28.30073	-26.23160	-26.68767	-27.33791	-27.17520	-27.39576	-27.73371	-27.24641	-26.53228	-28.01244	-25.85416	-26.28278	-26.98286	-27.08619	-28.02478	-25.46386	-27.78974	-27.02852	-27.45819	-27.29350	-27.73737
15750	2.7782	-25.68643	-25.36152	-26.28315	-24.95264	-25.97653	-25.71146	-26.63311	-26.28341	-27.05470	-25.38781	-26.21341	-25.95431	-25.57677	-26.67019	-24.92885	-25.47553	-25.48284	-26.09364	-26.94374	-24.22130	-27.38102	-26.70777	-26.85603	-28.30518	-26.23872	-26.69369	-27.33910	-27.18120	-27.40000	-27.73614	-27.25095	-26.53830	-28.01698	-25.86047	-26.28669	-26.98878	-27.09028	-28.02914	-25.46819	-27.79583	-27.02971	-27.46062	-27.30075	-27.74296
16000	2.7782	-25.69060	-25.36554	-26.28751	-24.95645	-25.98100	-25.71755	-26.63428	-26.28930	-27.05709	-25.39371	-26.21458	-25.96012	-25.58127	-26.67258	-24.93376	-25.48023	-25.48385	-26.09613	-26.94791	-24.22221	-27.38539	-26.71385	-26.86005	-28.30955	-26.24570	-26.69956	-27.34027	-27.18709	-27.40417	-27.73853	-27.25542	-26.54420	-28.02144	-25.86661	-26.29041	-26.99458	-27.09431	-28.03342	-25.47244	-27.80182	-27.03088	-27.46301	-27.30787	-27.74839
16250	2.7782	-25.69471	-25.36950	-26.29180	-24.96022	-25.98538	-25.72352	-26.63544	-26.29509	-27.05944	-25.39950	-26.21574	-25.96580	-25.58570	-26.67493	-24.93854	-25.48479	-25.48488	-26.09858	-26.95202	-24.22320	-27.38968	-26.71983	-26.86401	-28.31384	-26.25253	-26.70527	-27.34143	-27.19288	-27.40827	-27.74088	-27.25980	-26.54999	-28.02583	-25.87257	-26.29396	-27.00027	-27.09827	-28.03764	-25.47661	-27.80771	-27.03204	-27.46536	-27.31486	-27.75368
16500	2.7782	-25.69875	-25.37341	-26.29601	-24.96393	-25.98969	-25.72940	-26.63657	-26.30077	-27.06175	-25.40518	-26.21688	-25.97138	-25.59005	-26.67725	-24.94320	-25.48921	-25.48595	-26.10102	-26.95606	-24.22427	-27.39389	-26.72571	-26.86792	-28.31805	-26.25922	-26.71083	-27.34257	-27.19856	-27.41231	-27.74319	-27.26411	-26.55567	-28.03014	-25.87838	-26.29733	-27.00585	-27.10217	-28.04179	-25.48071	-27.81351	-27.03318	-27.46769	-27.32172	-27.75882
16750	2.7782	-25.70273	-25.37726	-26.30015	-24.96759	-25.99392	-25.73518	-26.63770	-26.30635	-27.06402	-25.41076	-26.21801	-25.97685	-25.59433	-26.67954	-24.94774	-25.49351	-25.48704	-26.10343	-26.96004	-24.22539	-27.39803	-26.73149	-26.87177	-28.32219	-26.26578	-26.71624	-27.34369	-27.20415	-27.41629	-27.74547	-27.26834	-26.56125	-28.03437	-25.88402	-26.30054	-27.01132	-27.10602	-28.04587	-25.48474	-27.81921	-27.03431	-27.46997	-27.32847	-27.76383
17000	2.7782	-25.70665	-25.38106	-26.30423	-24.97121	-25.99809	-25.74087	-26.63882	-26.31184	-27.06626	-25.41624	-26.21914	-25.98222	-25.59855	-26.68179	-24.95217	-25.49767	-25.48816	-26.10582	-26.96396	-24.22659	-27.40210	-26.73718	-26.87557	-28.32626	-26.27221	-26.72151	-27.34481	-27.20963	-27.42022	-27.74771	-27.27251	-26.56673	-28.03854	-25.88952	-26.30359	-27.01669	-27.10982	-28.04989	-25.48871	-27.82482	-27.03544	-27.47223	-27.33509	-27.76870
17250	2.7782	-25.71051	-25.38481	-26.30823	-24.97477	-26.00219	-25.74647	-26.63992	-26.31724	-27.06847	-25.42162	-26.22025	-25.98749	-25.60269	-26.68401	-24.95648	-25.50172	-25.48930	-26.10819	-26.96782	-24.22783	-27.40610	-26.74278	-26.87932	-28.33026	-26.27851	-26.72665	-27.34591	-27.21503	-27.42408	-27.74992	-27.27661	-26.57211	-28.04264	-25.89487	-26.30650	-27.02195	-27.11357	-28.05385	-25.49261	-27.83035	-27.03655	-27.47445	-27.34161	-27.77345
17500	2.7782	-25.71432	-25.38850	-26.31217	-24.97829	-26.00623	-25.75199	-26.64102	-26.32254	-27.07065	-25.42690	-26.22136	-25.99265	-25.60677	-26.68621	-24.96070	-25.50566	-25.49048	-26.11054	-26.97163	-24.22914	-27.41004	-26.74829	-26.88301	-28.33420	-26.28470	-26.73167	-27.34701	-27.22033	-27.42789	-27.75210	-27.28065	-26.57739	-28.04667	-25.90009	-26.30928	-27.02712	-27.11727	-28.05774	-25.49645	-27.83579	-27.03766	-27.47665	-27.34801	-27.77808
17750	2.7782	-25.71808	-25.39216	-26.31605	-24.98177	-26.01020	-25.75741	-26.64211	-26.32776	-27.07280	-25.43210	-26.22247	-25.99773	-25.61079	-26.68839	-24.96483	-25.50949	-25.49168	-26.11288	-26.97539	-24.23050	-27.41392	-26.75372	-26.88667	-28.33808	-26.29076	-26.73655	-27.34810	-27.22555	-27.43165	-27.75425	-27.28462	-26.58259	-28.05065	-25.90517	-26.31192	-27.03220	-27.12092	-28.06158	-25.50024	-27.84115	-27.03877	-27.47882	-27.35430	-27.78259
18000	2.7782	-25.72178	-25.39570	-26.31987	-24.98518	-26.01413	-25.76271	-26.64307	-26.33289	-27.07491	-25.43714	-26.22351	-26.00271	-25.61477	-26.69054	-24.96870	-25.51322	-25.49261	-26.11522	-26.97909	-24.23083	-27.41775	-26.75902	-26.89021	-28.34191	-26.29669	-26.74131	-27.34906	-27.23068	-27.43534	-27.75636	-27.28855	-26.58763	-28.05457	-25.91009	-26.31442	-27.03718	-27.12446	-28.06537	-25.50408	-27.84642	-27.03981	-27.48097	-27.36049	-27.78697
18250	2.7782	-25.72543	-25.39919	-26.32364	-24.98854	-26.01800	-25.76792	-26.64400	-26.33794	-27.07700	-25.44208	-26.22454	-26.00761	-25.61870	-26.69266	-24.97245	-25.51684	-25.49352	-26.11756	-26.98274	-24.23107	-27.42152	-26.76422	-26.89370	-28.34567	-26.30250	-26.74595	-27.34999	-27.23573	-27.43899	-27.75845	-27.29242	-26.59257	-28.05845	-25.91489	-26.31679	-27.04207	-27.12796	-28.06909	-25.50788	-27.85162	-27.04084	-27.48309	-27.36657	-27.79124
18500	2.7782	-25.72903	-25.40264	-26.32736	-24.99187	-26.02182	-25.77304	-26.64492	-26.34291	-27.07907	-25.44695	-26.22556	-26.01243	-25.62257	-26.69476	-24.97612	-25.52038	-25.49445	-26.11988	-26.98634	-24.23139	-27.42523	-26.76935	-26.89715	-28.34939	-26.30820	-26.75048	-27.35091	-27.24070	-27.44259	-27.76052	-27.29624	-26.59744	-28.06227	-25.91956	-26.31905	-27.04689	-27.13140	-28.07276	-25.51164	-27.85674	-27.04186	-27.48519	-27.37255	-27.79541
18750	2.7782	-25.73258	-25.40605	-26.33102	-24.99516	-26.02558	-25.77809	-26.64584	-26.34780	-27.08111	-25.45173	-26.22659	-26.01715	-25.62639	-26.69684	-24.97970	-25.52382	-25.49541	-26.12218	-26.98989	-24.23179	-27.42889	-26.77440	-26.90056	-28.35305	-26.31380	-26.75490	-27.35183	-27.24559	-27.44614	-27.76256	-27.30000	-26.60222	-28.06603	-25.92412	-26.32122	-27.05162	-27.13481	-28.07639	-25.51534	-27.86179	-27.04289	-27.48728	-27.37844	-27.79947
19000	2.7782	-25.73609	-25.40941	-26.33463	-24.99841	-26.02930	-25.78307	-26.64676	-26.35262	-27.08313	-25.45643	-26.22762	-26.02181	-25.63016	-26.69890	-24.98321	-25.52718	-25.49640	-26.12448	-26.99340	-24.23226	-27.43250	-26.77937	-26.90392	-28.35666	-26.31930	-26.75922	-27.35275	-27.25041	-27.44965	-27.76458	-27.30372	-26.60692	-28.06975	-25.92857	-26.32328	-27.05628	-27.13817	-28.07996	-25.51899	-27.86677	-27.04392	-27.48934	-27.38423	-27.80345
19250	2.7782	-25.73955	-25.41274	-26.33819	-25.00162	-26.03296	-25.78797	-26.64767	-26.35737	-27.08514	-25.46105	-26.22864	-26.02638	-25.63388	-26.70095	-24.98663	-25.53045	-25.49740	-26.12676	-26.99686	-24.23279	-27.43606	-26.78428	-26.90725	-28.36022	-26.32470	-26.76344	-27.35366	-27.25516	-27.45312	-27.76658	-27.30738	-26.61154	-28.07341	-25.93291	-26.32525	-27.06085	-27.14150	-28.08349	-25.52259	-27.87167	-27.04494	-27.49138	-27.38993	-27.80732
19500	2.7782	-25.74298	-25.41603	-26.34170	-25.00481	-26.03658	-25.79280	-26.64858	-26.36205	-27.08712	-25.46560	-26.22967	-26.03089	-25.63755	-26.70298	-24.98998	-25.53365	-25.49843	-26.12903	-27.00029	-24.23340	-27.43958	-26.78911	-26.91053	-28.36374	-26.33001	-26.76756	-27.35458	-27.25984	-27.45654	-27.76857	-27.31100	-26.61609	-28.07702	-25.93715	-26.32715	-27.06536	-27.14479	-28.08696	-25.52614	-27.87652	-27.04597	-27.49341	-27.39555	-27.81112
19750	2.7782	-25.74636	-25.41928	-26.34517	-25.00797	-26.04015	-25.79756	-26.64950	-26.36666	-27.08909	-25.47007	-26.23070	-26.03533	-25.64118	-26.70499	-24.99326	-25.53677	-25.49949	-26.13130	-27.00367	-24.23407	-27.44305	-26.79387	-26.91379	-28.36720	-26.33522	-26.77160	-27.35549	-27.26445	-27.45993	-27.77053	-27.31457	-26.62056	-28.08059	-25.94129	-26.32896	-27.06979	-27.14804	-28.09040	-25.52966	-27.88129	-27.04700	-27.49543	-27.40108	-27.81482
20000	2.7782	-25.74971	-25.42249	-26.34859	-25.01109	-26.04367	-25.80226	-26.65041	-26.37121	-27.09104	-25.47448	-26.23174	-26.03970	-25.64477	-26.70700	-24.99648	-25.53982	-25.50056	-26.13355	-27.00702	-24.23480	-27.44647	-26.79857	-26.91700	-28.37063	-26.34034	-26.77555	-27.35640	-27.26900	-27.46327	-27.77248	-27.31809	-26.62497	-28.08412	-25.94534	-26.33070	-27.07416	-27.15125	-28.09379	-25.53312	-27.88601	-27.04804	-27.49743	-27.40653	-27.81845
20250	2.7782	-25.75301	-25.42568	-26.35198	-25.01419	-26.04716	-25.80689	-26.65132	-26.37569	-27.09297	-25.47882	-26.23278	-26.04400	-25.64831	-26.70898	-24.99963	-25.54281	-25.50166	-26.13579	-27.01032	-24.23559	-27.44985	-26.80320	-26.92019	-28.37401	-26.34538	-26.77941	-27.35732	-27.27348	-27.46658	-27.77442	-27.32158	-26.62931	-28.08760	-25.94930	-26.33237	-27.07846	-27.15444	-28.09714	-25.53655	-27.89066	-27.04908	-27.49942	-27.41190	-27.82200
20500	2.7782	-25.75628	-25.42883	-26.35532	-25.01726	-26.05060	-25.81146	-26.65224	-26.38012	-27.09489	-25.48310	-26.23382	-26.04823	-25.65181	-26.71096	-25.00272	-25.54573	-25.50278	-26.13803	-27.01359	-24.23643	-27.45319	-26.80777	-26.92334	-28.37735	-26.35033	-26.78320	-27.35823	-27.27791	-27.46985	-27.77634	-27.32502	-26.63359	-28.09105	-25.95317	-26.33397	-27.08270	-27.15759	-28.10044	-25.53993	-27.89525	-27.05012	-27.50139	-27.41719	-27.82547
20750	2.7782	-25.75952	-25.43194	-26.35862	-25.02029	-26.05400	-25.81597	-26.65316	-26.38448	-27.09680	-25.48731	-26.23486	-26.05241	-25.65527	-26.71292	-25.00576	-25.54859	-25.50392	-26.14025	-27.01683	-24.23732	-27.45649	-26.81227	-26.92645	-28.38065	-26.35521	-26.78690	-27.35915	-27.28227	-27.47308	-27.77825	-27.32842	-26.63780	-28.09445	-25.95696	-26.33551	-27.08687	-27.16071	-28.10371	-25.54328	-27.89979	-27.05116	-27.50335	-27.42240	-27.82887
21000	2.7782	-25.76272	-25.43503	-26.36188	-25.02331	-26.05736	-25.82042	-26.65408	-26.38879	-27.09869	-25.49146	-26.23591	-26.05652	-25.65869	-26.71487	-25.00873	-25.55140	-25.50508	-26.14247	-27.02003	-24.23827	-27.45975	-26.81672	-26.92954	-28.38391	-26.36000	-26.79054	-27.36007	-27.28658	-27.47628	-27.78014	-27.33178	-26.64195	-28.09781	-25.96067	-26.33700	-27.09099	-27.16379	-28.10694	-25.54658	-27.90427	-27.05221	-27.50531	-27.42754	-27.83221
21250	2.7782	-25.76589	-25.43809	-26.36510	-25.02630	-26.06069	-25.82481	-26.65500	-26.39304	-27.10058	-25.49556	-26.23697	-26.06058	-25.66207	-26.71681	-25.01167	-25.55415	-25.50626	-26.14468	-27.02320	-24.23927	-27.46298	-26.82111	-26.93260	-28.38714	-26.36472	-26.79410	-27.36099	-27.29083	-27.47945	-27.78202	-27.33511	-26.64605	-28.10114	-25.96431	-26.33844	-27.09505	-27.16685	-28.11013	-25.54986	-27.90869	-27.05327	-27.50725	-27.43261	-27.83548
21500	2.7782	-25.76902	-25.44112	-26.36829	-25.02926	-26.06398	-25.82914	-26.65593	-26.39724	-27.10244	-25.49960	-26.23803	-26.06458	-25.66542	-26.71874	-25.01454	-25.55684	-25.50747	-26.14688	-27.02633	-24.24031	-27.46617	-26.82545	-26.93563	-28.39032	-26.36937	-26.79759	-27.36192	-27.29503	-27.48259	-27.78389	-27.33840	-26.65008	-28.10443	-25.96786	-26.33982	-27.09905	-27.16988	-28.11328	-25.55309	-27.91306	-27.05433	-27.50918	-27.43760	-27.83868
21750	2.7782	-25.77212	-25.44412	-26.37145	-25.03220	-26.06724	-25.83342	-26.65686	-26.40138	-27.10430	-25.50358	-26.23910	-26.06853	-25.66874	-26.72066	-25.01737	-25.55949	-25.50869	-26.14907	-27.02943	-24.24140	-27.46932	-26.82973	-26.93863	-28.39348	-26.37394	-26.80102	-27.36285	-27.29917	-27.48569	-27.78575	-27.34166	-26.65407	-28.10768	-25.97135	-26.34117	-27.10300	-27.17288	-28.11640	-25.55630	-27.91738	-27.05540	-27.51110	-27.44253	-27.84183
22000	2.7782	-25.77520	-25.44709	-26.37457	-25.03512	-26.07046	-25.83765	-26.65779	-26.40548	-27.10615	-25.50751	-26.24017	-26.07243	-25.67202	-26.72257	-25.02015	-25.56208	-25.50992	-26.15125	-27.03251	-24.24252	-27.47244	-26.83396	-26.94160	-28.39660	-26.37845	-26.80438	-27.36378	-27.30327	-27.48876	-27.78760	-27.34488	-26.65799	-28.11090	-25.97477	-26.34246	-27.10690	-27.17585	-28.11948	-25.55946	-27.92165	-27.05647	-27.51301	-27.44739	-27.84492


10000	2.8129	-25.56413	-25.24330	-26.15146	-24.83892	-25.84292	-25.53328	-26.59019	-26.10765	-26.97822	-25.20936	-26.17028	-25.77653	-25.44130	-26.59434	-24.76201	-25.30910	-25.45640	-26.01888	-26.82144	-24.21381	-27.24934	-26.52959	-26.73781	-28.17350	-26.02486	-26.49861	-27.29618	-27.00544	-27.27770	-27.65967	-27.11734	-26.35985	-27.88337	-25.65455	-26.12376	-26.81099	-26.97206	-27.90378	-25.33590	-27.62139	-26.98658	-27.38477	-27.08979	-27.56068
10250	2.8129	-25.57083	-25.24980	-26.15880	-24.84521	-25.85034	-25.54297	-26.59303	-26.11733	-26.98276	-25.21929	-26.17312	-25.78650	-25.44884	-26.59880	-24.77204	-25.31928	-25.45748	-26.02302	-26.82814	-24.21157	-27.25668	-26.53927	-26.74431	-28.18083	-26.03684	-26.51009	-27.29902	-27.01512	-27.28440	-27.66421	-27.12476	-26.36978	-27.89079	-25.66676	-26.13477	-26.82097	-26.97856	-27.91062	-25.34312	-27.63083	-26.98942	-27.38923	-27.10133	-27.57144
10500	2.8129	-25.57736	-25.25612	-26.16594	-24.85131	-25.85755	-25.55244	-26.59571	-26.12677	-26.98711	-25.22896	-26.17578	-25.79620	-25.45617	-26.60309	-24.78171	-25.32911	-25.45845	-26.02698	-26.83467	-24.20952	-27.26381	-26.54874	-26.75063	-28.18797	-26.04851	-26.52121	-27.30170	-27.02456	-27.29092	-27.66856	-27.13197	-26.37945	-27.89800	-25.67858	-26.14530	-26.83067	-26.98489	-27.91728	-25.35013	-27.64006	-26.99207	-27.39352	-27.11260	-27.58186
10750	2.8129	-25.58372	-25.26228	-26.17288	-24.85723	-25.86457	-25.56168	-26.59822	-26.13597	-26.99132	-25.23837	-26.17827	-25.80564	-25.46329	-26.60721	-24.79105	-25.33858	-25.45934	-26.03080	-26.84103	-24.20767	-27.27076	-26.55799	-26.75679	-28.19492	-26.05987	-26.53199	-27.30421	-27.03376	-27.29729	-27.67276	-27.13899	-26.38886	-27.90501	-25.69002	-26.15536	-26.84011	-26.99104	-27.92379	-25.35693	-27.64907	-26.99457	-27.39764	-27.12361	-27.59196
11000	2.8129	-25.58993	-25.26827	-26.17964	-24.86298	-25.87141	-25.57071	-26.60059	-26.14494	-26.99535	-25.24755	-26.18062	-25.81483	-25.47023	-26.61117	-24.80007	-25.34771	-25.46015	-26.03448	-26.84724	-24.20600	-27.27752	-26.56701	-26.76278	-28.20168	-26.07095	-26.54243	-27.30658	-27.04273	-27.30349	-27.67679	-27.14583	-26.39804	-27.91186	-25.70111	-26.16499	-26.84930	-26.99704	-27.93014	-25.36354	-27.65788	-26.99691	-27.40161	-27.13435	-27.60174
11250	2.8129	-25.59598	-25.27411	-26.18623	-24.86856	-25.87807	-25.57953	-26.60283	-26.15371	-26.99924	-25.25650	-26.18282	-25.82379	-25.47698	-26.61499	-24.80878	-25.35652	-25.46090	-26.03804	-26.85329	-24.20450	-27.28410	-26.57584	-26.76862	-28.20826	-26.08173	-26.55256	-27.30882	-27.05150	-27.30955	-27.68069	-27.15249	-26.40699	-27.91852	-25.71185	-26.17417	-26.85825	-27.00287	-27.93635	-25.36996	-27.66649	-26.99912	-27.40542	-27.14485	-27.61122
11500	2.8129	-25.60189	-25.27980	-26.19264	-24.87400	-25.88457	-25.58815	-26.60494	-26.16225	-27.00300	-25.26521	-26.18490	-25.83250	-25.48355	-26.61867	-24.81718	-25.36501	-25.46160	-26.04148	-26.85920	-24.20318	-27.29052	-26.58446	-26.77431	-28.21468	-26.09224	-26.56237	-27.31094	-27.06004	-27.31546	-27.68445	-27.15899	-26.41570	-27.92502	-25.72225	-26.18294	-26.86697	-27.00856	-27.94241	-25.37621	-27.67492	-27.00120	-27.40910	-27.15510	-27.62040
11750	2.8129	-25.60767	-25.28535	-26.19890	-24.87928	-25.89090	-25.59659	-26.60694	-26.17060	-27.00662	-25.27372	-26.18686	-25.84100	-25.48996	-26.62222	-24.82530	-25.37320	-25.46227	-26.04481	-26.86498	-24.20202	-27.29677	-26.59290	-26.77986	-28.22093	-26.10249	-26.57189	-27.31293	-27.06839	-27.32123	-27.68807	-27.16532	-26.42421	-27.93135	-25.73233	-26.19130	-26.87546	-27.01411	-27.94833	-25.38228	-27.68316	-27.00316	-27.41265	-27.16513	-27.62929
12000	2.8129	-25.61330	-25.29077	-26.20500	-24.88443	-25.89709	-25.60484	-26.60884	-26.17875	-27.01012	-25.28201	-26.18872	-25.84928	-25.49621	-26.62565	-24.83314	-25.38110	-25.46292	-26.04804	-26.87061	-24.20103	-27.30287	-26.60114	-26.78528	-28.22703	-26.11248	-26.58111	-27.31483	-27.07654	-27.32687	-27.69157	-27.17151	-26.43250	-27.93753	-25.74209	-26.19926	-26.88374	-27.01953	-27.95413	-25.38820	-27.69122	-27.00502	-27.41608	-27.17493	-27.63791
12250	2.8129	-25.61881	-25.29606	-26.21094	-24.88946	-25.90311	-25.61291	-26.61063	-26.18671	-27.01351	-25.29011	-26.19047	-25.85735	-25.50231	-26.62896	-24.84072	-25.38872	-25.46354	-26.05118	-26.87612	-24.20019	-27.30882	-26.60922	-26.79057	-28.23298	-26.12223	-26.59005	-27.31662	-27.08451	-27.33238	-27.69495	-27.17753	-26.44060	-27.94356	-25.75154	-26.20685	-26.89181	-27.02482	-27.95980	-25.39397	-27.69912	-27.00677	-27.41940	-27.18451	-27.64626
12500	2.8129	-25.62421	-25.30123	-26.21675	-24.89436	-25.90900	-25.62080	-26.61233	-26.19449	-27.01679	-25.29802	-26.19214	-25.86522	-25.50825	-26.63218	-24.84805	-25.39606	-25.46416	-26.05423	-26.88152	-24.19951	-27.31463	-26.61711	-26.79574	-28.23878	-26.13174	-26.59872	-27.31833	-27.09228	-27.33777	-27.69824	-27.18342	-26.44851	-27.94945	-25.76071	-26.21407	-26.89968	-27.02999	-27.96535	-25.39958	-27.70685	-27.00844	-27.42261	-27.19388	-27.65434
12750	2.8129	-25.62948	-25.30628	-26.22242	-24.89915	-25.91475	-25.62854	-26.61396	-26.20210	-27.01996	-25.30574	-26.19373	-25.87289	-25.51406	-26.63529	-24.85514	-25.40314	-25.46478	-26.05721	-26.88679	-24.19896	-27.32029	-26.62485	-26.80079	-28.24445	-26.14101	-26.60712	-27.31995	-27.09989	-27.34305	-27.70141	-27.18917	-26.45622	-27.95520	-25.76959	-26.22094	-26.90736	-27.03504	-27.97078	-25.40506	-27.71443	-27.01002	-27.42573	-27.20305	-27.66218
13000	2.8129	-25.63465	-25.31124	-26.22795	-24.90383	-25.92037	-25.63612	-26.61552	-26.20954	-27.02305	-25.31328	-26.19525	-25.88038	-25.51973	-26.63831	-24.86199	-25.40998	-25.46540	-26.06013	-26.89196	-24.19856	-27.32582	-26.63242	-26.80575	-28.24998	-26.15006	-26.61528	-27.32151	-27.10733	-27.34822	-27.70449	-27.19479	-26.46377	-27.96082	-25.77819	-26.22747	-26.91485	-27.04000	-27.97610	-25.41041	-27.72185	-27.01154	-27.42875	-27.21202	-27.66977
13250	2.8129	-25.63971	-25.31607	-26.23336	-24.90841	-25.92587	-25.64353	-26.61700	-26.21682	-27.02604	-25.32064	-26.19669	-25.88769	-25.52528	-26.64126	-24.86862	-25.41656	-25.46602	-26.06297	-26.89702	-24.19828	-27.33123	-26.63984	-26.81058	-28.25539	-26.15890	-26.62318	-27.32300	-27.11461	-27.35327	-27.70749	-27.20029	-26.47113	-27.96631	-25.78652	-26.23368	-26.92216	-27.04484	-27.98131	-25.41563	-27.72912	-27.01299	-27.43169	-27.22080	-27.67713
13500	2.8129	-25.64466	-25.32082	-26.23864	-24.91289	-25.93124	-25.65080	-26.61843	-26.22394	-27.02894	-25.32784	-26.19808	-25.89482	-25.53069	-26.64411	-24.87504	-25.42293	-25.46667	-26.06575	-26.90197	-24.19814	-27.33651	-26.64711	-26.81533	-28.26067	-26.16753	-26.63085	-27.32442	-27.12173	-27.35823	-27.71039	-27.20566	-26.47833	-27.97168	-25.79460	-26.23957	-26.92929	-27.04958	-27.98642	-25.42073	-27.73625	-27.01438	-27.43454	-27.22940	-27.68426
13750	2.8129	-25.64952	-25.32547	-26.24380	-24.91728	-25.93649	-25.65793	-26.61979	-26.23090	-27.03177	-25.33488	-26.19942	-25.90180	-25.53600	-26.64690	-24.88126	-25.42907	-25.46732	-26.06848	-26.90683	-24.19812	-27.34168	-26.65423	-26.81998	-28.26584	-26.17595	-26.63829	-27.32579	-27.12869	-27.36308	-27.71322	-27.21092	-26.48537	-27.97694	-25.80244	-26.24517	-26.93626	-27.05423	-27.99142	-25.42571	-27.74324	-27.01572	-27.43733	-27.23782	-27.69118
14000	2.8129	-25.65428	-25.33003	-26.24886	-24.92158	-25.94164	-25.66491	-26.62111	-26.23773	-27.03453	-25.34176	-26.20071	-25.90860	-25.54118	-26.64962	-24.88727	-25.43500	-25.46800	-26.07116	-26.91159	-24.19821	-27.34673	-26.66122	-26.82454	-28.27089	-26.18418	-26.64551	-27.32711	-27.13552	-27.36784	-27.71598	-27.21606	-26.49225	-27.98208	-25.81003	-26.25048	-26.94307	-27.05879	-27.99633	-25.43059	-27.75010	-27.01701	-27.44005	-27.24607	-27.69788
14250	2.8129	-25.65895	-25.33450	-26.25380	-24.92580	-25.94668	-25.67177	-26.62239	-26.24440	-27.03722	-25.34850	-26.20195	-25.91526	-25.54627	-26.65227	-24.89311	-25.44072	-25.46870	-26.07380	-26.91626	-24.19842	-27.35168	-26.66807	-26.82901	-28.27584	-26.19222	-26.65251	-27.32838	-27.14220	-27.37252	-27.71867	-27.22110	-26.49898	-27.98712	-25.81740	-26.25552	-26.94973	-27.06327	-28.00115	-25.43536	-27.75683	-27.01825	-27.44270	-27.25416	-27.70438
14500	2.8129	-25.66353	-25.33889	-26.25865	-24.92994	-25.95161	-25.67849	-26.62363	-26.25095	-27.03985	-25.35508	-26.20317	-25.92176	-25.55124	-26.65486	-24.89877	-25.44625	-25.46943	-26.07639	-26.92084	-24.19873	-27.35652	-26.67479	-26.83340	-28.28068	-26.20008	-26.65931	-27.32962	-27.14874	-27.37710	-27.72129	-27.22603	-26.50557	-27.99205	-25.82455	-26.26031	-26.95623	-27.06765	-28.00588	-25.44002	-27.76344	-27.01946	-27.44529	-27.26208	-27.71069
14750	2.8129	-25.66803	-25.34321	-26.26339	-24.93401	-25.95645	-25.68508	-26.62483	-26.25736	-27.04241	-25.36154	-26.20434	-25.92812	-25.55611	-26.65739	-24.90426	-25.45160	-25.47018	-26.07894	-26.92534	-24.19915	-27.36126	-26.68139	-26.83772	-28.28542	-26.20776	-26.66591	-27.33082	-27.15515	-27.38160	-27.72386	-27.23087	-26.51203	-27.99690	-25.83148	-26.26484	-26.96259	-27.07197	-28.01052	-25.44460	-27.76993	-27.02064	-27.44783	-27.26984	-27.71681
15000	2.8129	-25.67245	-25.34744	-26.26803	-24.93800	-25.96119	-25.69156	-26.62600	-26.26365	-27.04492	-25.36785	-26.20549	-25.93434	-25.56090	-26.65988	-24.90959	-25.45676	-25.47096	-26.08146	-26.92976	-24.19966	-27.36591	-26.68786	-26.84195	-28.29007	-26.21527	-26.67232	-27.33199	-27.16144	-27.38602	-27.72637	-27.23561	-26.51834	-28.00164	-25.83821	-26.26915	-26.96880	-27.07621	-28.01507	-25.44908	-27.77630	-27.02179	-27.45031	-27.27746	-27.72275
15250	2.8129	-25.67680	-25.35161	-26.27259	-24.94193	-25.96584	-25.69792	-26.62714	-26.26981	-27.04738	-25.37404	-26.20662	-25.94043	-25.56559	-26.66232	-24.91476	-25.46176	-25.47177	-26.08394	-26.93411	-24.20027	-27.37046	-26.69422	-26.84612	-28.29462	-26.22262	-26.67855	-27.33314	-27.16760	-27.39036	-27.72882	-27.24026	-26.52453	-28.00629	-25.84474	-26.27323	-26.97489	-27.08038	-28.01955	-25.45347	-27.78255	-27.02292	-27.45275	-27.28492	-27.72851
15500	2.8129	-25.68106	-25.35571	-26.27705	-24.94580	-25.97040	-25.70416	-26.62826	-26.27585	-27.04978	-25.38010	-26.20772	-25.94639	-25.57019	-26.66471	-24.91978	-25.46660	-25.47261	-26.08640	-26.93837	-24.20096	-27.37493	-26.70047	-26.85022	-28.29909	-26.22981	-26.68460	-27.33425	-27.17365	-27.39463	-27.73123	-27.24482	-26.53058	-28.01085	-25.85108	-26.27709	-26.98085	-27.08447	-28.02395	-25.45778	-27.78870	-27.02402	-27.45515	-27.29225	-27.73411
15750	2.8129	-25.68526	-25.35975	-26.28143	-24.94961	-25.97488	-25.71029	-26.62936	-26.28178	-27.05214	-25.38603	-26.20880	-25.95222	-25.57471	-26.66706	-24.92467	-25.47127	-25.47349	-26.08882	-26.94257	-24.20174	-27.37931	-26.70660	-26.85426	-28.30347	-26.23684	-26.69049	-27.33535	-27.17958	-27.39883	-27.73359	-27.24930	-26.53652	-28.01532	-25.85723	-26.28076	-26.98668	-27.08851	-28.02827	-25.46202	-27.79474	-27.02510	-27.45750	-27.29943	-27.73954
16000	2.8129	-25.68939	-25.36372	-26.28573	-24.95335	-25.97928	-25.71632	-26.63044	-26.28761	-27.05446	-25.39186	-26.20987	-25.95793	-25.57914	-26.66938	-24.92942	-25.47580	-25.47439	-26.09123	-26.94670	-24.20260	-27.38361	-26.71263	-26.85823	-28.30777	-26.24373	-26.69620	-27.33643	-27.18540	-27.40296	-27.73591	-27.25370	-26.54235	-28.01972	-25.86321	-26.28424	-26.99240	-27.09248	-28.03252	-25.46616	-27.80068	-27.02617	-27.45981	-27.30649	-27.74482
16250	2.8129	-25.69345	-25.36763	-26.28996	-24.95705	-25.98360	-25.72225	-26.63150	-26.29332	-27.05674	-25.39757	-26.21093	-25.96353	-25.58350	-26.67165	-24.93404	-25.48019	-25.47533	-26.09360	-26.95076	-24.20354	-27.38783	-26.71855	-26.86214	-28.31199	-26.25047	-26.70177	-27.33749	-27.19111	-27.40702	-27.73819	-27.25802	-26.54806	-28.02404	-25.86902	-26.28754	-26.99799	-27.09639	-28.03670	-25.47024	-27.80653	-27.02723	-27.46208	-27.31341	-27.74996
16500	2.8129	-25.69745	-25.37149	-26.29410	-24.96069	-25.98784	-25.72807	-26.63255	-26.29893	-27.05898	-25.40318	-26.21197	-25.96902	-25.58778	-26.67390	-24.93855	-25.48445	-25.47630	-26.09596	-26.95476	-24.20455	-27.39198	-26.72438	-26.86600	-28.31614	-26.25706	-26.70717	-27.33855	-27.19672	-27.41102	-27.74043	-27.26227	-26.55367	-28.02829	-25.87467	-26.29067	-27.00348	-27.10025	-28.04081	-25.47425	-27.81227	-27.02827	-27.46433	-27.32021	-27.75495
16750	2.8129	-25.70139	-25.37528	-26.29818	-24.96428	-25.99202	-25.73380	-26.63359	-26.30444	-27.06119	-25.40868	-26.21301	-25.97439	-25.59200	-26.67611	-24.94293	-25.48857	-25.47729	-26.09829	-26.95870	-24.20563	-27.39605	-26.73011	-26.86979	-28.32021	-26.26353	-26.71244	-27.33959	-27.20224	-27.41496	-27.74264	-27.26644	-26.55917	-28.03246	-25.88017	-26.29364	-27.00886	-27.10405	-28.04486	-25.47819	-27.81792	-27.02931	-27.46655	-27.32689	-27.75980
17000	2.8129	-25.70527	-25.37904	-26.30218	-24.96783	-25.99612	-25.73944	-26.63463	-26.30986	-27.06336	-25.41408	-26.21404	-25.97967	-25.59615	-26.67830	-24.94721	-25.49257	-25.47833	-26.10062	-26.96258	-24.20678	-27.40006	-26.73574	-26.87355	-28.32422	-26.26987	-26.71757	-27.34062	-27.20765	-27.41884	-27.74481	-27.27054	-26.56456	-28.03657	-25.88552	-26.29646	-27.01414	-27.10780	-28.04884	-25.48207	-27.82348	-27.03034	-27.46873	-27.33345	-27.76452
17250	2.8129	-25.70910	-25.38273	-26.30612	-24.97133	-26.00016	-25.74498	-26.63565	-26.31519	-27.06551	-25.41938	-26.21507	-25.98485	-25.60022	-26.68045	-24.95138	-25.49646	-25.47939	-26.10291	-26.96641	-24.20799	-27.40400	-26.74129	-26.87724	-28.32815	-26.27607	-26.72256	-27.34164	-27.21298	-27.42266	-27.74695	-27.27459	-26.56987	-28.04061	-25.89071	-26.29914	-27.01932	-27.11150	-28.05276	-25.48588	-27.82896	-27.03137	-27.47088	-27.33989	-27.76912
17500	2.8129	-25.71287	-25.38639	-26.31000	-24.97479	-26.00414	-25.75044	-26.63667	-26.32042	-27.06762	-25.42458	-26.21609	-25.98992	-25.60424	-26.68258	-24.95545	-25.50023	-25.48049	-26.10520	-26.97018	-24.20927	-27.40787	-26.74675	-26.88090	-28.33203	-26.28216	-26.72742	-27.34267	-27.21821	-27.42643	-27.74907	-27.27856	-26.57507	-28.04458	-25.89577	-26.30168	-27.02439	-27.11515	-28.05662	-25.48964	-27.83435	-27.03239	-27.47302	-27.34623	-27.77359
17750	2.8129	-25.71658	-25.38999	-26.31381	-24.97821	-26.00805	-25.75581	-26.63769	-26.32557	-27.06971	-25.42970	-26.21712	-25.99491	-25.60820	-26.68469	-24.95942	-25.50390	-25.48161	-26.10747	-26.97389	-24.21060	-27.41168	-26.75212	-26.88450	-28.33584	-26.28813	-26.73216	-27.34368	-27.22336	-27.43015	-27.75116	-27.28247	-26.58019	-28.04850	-25.90070	-26.30410	-27.02938	-27.11875	-28.06043	-25.49334	-27.83966	-27.03342	-27.47513	-27.35245	-27.77796
18000	2.8129	-25.72024	-25.39349	-26.31757	-24.98156	-26.01192	-25.76105	-26.63856	-26.33063	-27.07177	-25.43466	-26.21807	-25.99981	-25.61212	-26.68677	-24.96314	-25.50747	-25.48246	-26.10975	-26.97755	-24.21087	-27.41544	-26.75736	-26.88800	-28.33960	-26.29396	-26.73677	-27.34456	-27.22842	-27.43381	-27.75321	-27.28634	-26.58515	-28.05236	-25.90547	-26.30637	-27.03427	-27.12225	-28.06417	-25.49711	-27.84488	-27.03437	-27.47721	-27.35857	-27.78218
18250	2.8129	-25.72385	-25.39693	-26.32128	-24.98486	-26.01573	-25.76620	-26.63941	-26.33560	-27.07379	-25.43952	-26.21902	-26.00461	-25.61598	-26.68884	-24.96674	-25.51093	-25.48328	-26.11203	-26.98116	-24.21106	-27.41915	-26.76250	-26.89144	-28.34331	-26.29967	-26.74126	-27.34541	-27.23339	-27.43741	-27.75524	-27.29015	-26.59001	-28.05618	-25.91011	-26.30852	-27.03908	-27.12569	-28.06786	-25.50084	-27.85003	-27.03532	-27.47927	-27.36458	-27.78630
18500	2.8129	-25.72741	-25.40033	-26.32493	-24.98812	-26.01949	-25.77127	-26.64026	-26.34050	-27.07580	-25.44431	-26.21997	-26.00934	-25.61979	-26.69087	-24.97026	-25.51430	-25.48414	-26.11428	-26.98472	-24.21133	-27.42280	-26.76757	-26.89484	-28.34696	-26.30528	-26.74564	-27.34625	-27.23829	-27.44097	-27.75725	-27.29391	-26.59480	-28.05994	-25.91463	-26.31056	-27.04380	-27.12909	-28.07150	-25.50451	-27.85509	-27.03626	-27.48131	-27.37049	-27.79031
18750	2.8129	-25.73092	-25.40368	-26.32852	-24.99135	-26.02319	-25.77626	-26.64110	-26.34532	-27.07779	-25.44900	-26.22091	-26.01398	-25.62355	-26.69290	-24.97368	-25.51759	-25.48502	-26.11654	-26.98823	-24.21169	-27.42640	-26.77256	-26.89819	-28.35056	-26.31078	-26.74991	-27.34710	-27.24311	-27.44449	-27.75923	-27.29761	-26.59949	-28.06364	-25.91903	-26.31251	-27.04844	-27.13245	-28.07508	-25.50815	-27.86009	-27.03721	-27.48333	-27.37631	-27.79423
19000	2.8129	-25.73439	-25.40700	-26.33207	-24.99455	-26.02685	-25.78117	-26.64195	-26.35007	-27.07975	-25.45362	-26.22187	-26.01855	-25.62725	-26.69490	-24.97704	-25.52079	-25.48593	-26.11878	-26.99170	-24.21212	-27.42995	-26.77748	-26.90151	-28.35411	-26.31618	-26.75408	-27.34794	-27.24786	-27.44796	-27.76120	-27.30127	-26.60410	-28.06730	-25.92333	-26.31436	-27.05301	-27.13576	-28.07862	-25.51173	-27.86502	-27.03817	-27.48533	-27.38203	-27.79805
19250	2.8129	-25.73782	-25.41028	-26.33557	-24.99770	-26.03046	-25.78602	-26.64279	-26.35474	-27.08170	-25.45816	-26.22282	-26.02303	-25.63092	-26.69689	-24.98032	-25.52391	-25.48687	-26.12101	-26.99513	-24.21261	-27.43345	-26.78232	-26.90479	-28.35760	-26.32148	-26.75816	-27.34878	-27.25253	-27.45138	-27.76315	-27.30488	-26.60864	-28.07091	-25.92752	-26.31613	-27.05749	-27.13904	-28.08211	-25.51525	-27.86987	-27.03912	-27.48732	-27.38766	-27.80178
19500	2.8129	-25.74120	-25.41352	-26.33902	-25.00084	-26.03401	-25.79079	-26.64363	-26.35935	-27.08363	-25.46262	-26.22378	-26.02745	-25.63453	-26.69887	-24.98352	-25.52696	-25.48784	-26.12323	-26.99851	-24.21319	-27.43690	-26.78709	-26.90803	-28.36106	-26.32668	-26.76214	-27.34963	-27.25714	-27.45477	-27.76508	-27.30844	-26.61311	-28.07446	-25.93161	-26.31781	-27.06191	-27.14228	-28.08555	-25.51874	-27.87466	-27.04008	-27.48930	-27.39321	-27.80543
19750	2.8129	-25.74455	-25.41673	-26.34243	-25.00394	-26.03753	-25.79549	-26.64448	-26.36389	-27.08555	-25.46701	-26.22474	-26.03180	-25.63810	-26.70083	-24.98666	-25.52993	-25.48883	-26.12544	-27.00186	-24.21382	-27.44031	-26.79180	-26.91124	-28.36446	-26.33180	-26.76603	-27.35047	-27.26168	-27.45811	-27.76699	-27.31195	-26.61750	-28.07798	-25.93560	-26.31943	-27.06626	-27.14549	-28.08895	-25.52219	-27.87939	-27.04104	-27.49126	-27.39866	-27.80899
20000	2.8129	-25.74785	-25.41990	-26.34579	-25.00701	-26.04100	-25.80013	-26.64533	-26.36837	-27.08745	-25.47134	-26.22571	-26.03608	-25.64163	-26.70278	-24.98973	-25.53284	-25.48984	-26.12765	-27.00517	-24.21452	-27.44367	-26.79644	-26.91441	-28.36783	-26.33682	-26.76984	-27.35132	-27.26616	-27.46142	-27.76889	-27.31542	-26.62183	-28.08145	-25.93950	-26.32097	-27.07054	-27.14866	-28.09230	-25.52559	-27.88405	-27.04201	-27.49321	-27.40404	-27.81247
20250	2.8129	-25.75112	-25.42304	-26.34912	-25.01006	-26.04443	-25.80470	-26.64618	-26.37278	-27.08933	-25.47560	-26.22669	-26.04029	-25.64511	-26.70472	-24.99275	-25.53568	-25.49089	-26.12985	-27.00844	-24.21529	-27.44699	-26.80101	-26.91755	-28.37115	-26.34176	-26.77356	-27.35217	-27.27057	-27.46469	-27.77078	-27.31885	-26.62609	-28.08488	-25.94332	-26.32245	-27.07476	-27.15180	-28.09561	-25.52895	-27.88865	-27.04299	-27.49515	-27.40934	-27.81587
20500	2.8129	-25.75436	-25.42615	-26.35240	-25.01308	-26.04782	-25.80921	-26.64703	-26.37714	-27.09121	-25.47980	-26.22767	-26.04444	-25.64856	-26.70664	-24.99570	-25.53846	-25.49195	-26.13204	-27.01167	-24.21610	-27.45027	-26.80552	-26.92066	-28.37443	-26.34662	-26.77721	-27.35302	-27.27493	-27.46792	-27.77266	-27.32224	-26.63029	-28.08826	-25.94704	-26.32386	-27.07891	-27.15491	-28.09888	-25.53227	-27.89319	-27.04397	-27.49708	-27.41456	-27.81921
20750	2.8129	-25.75756	-25.42922	-26.35564	-25.01606	-26.05116	-25.81366	-26.64789	-26.38143	-27.09307	-25.48393	-26.22865	-26.04853	-25.65196	-26.70856	-24.99860	-25.54118	-25.49304	-26.13422	-27.01487	-24.21698	-27.45351	-26.80997	-26.92373	-28.37767	-26.35140	-26.78078	-27.35388	-27.27922	-27.47112	-27.77452	-27.32558	-26.63442	-28.09161	-25.95069	-26.32522	-27.08300	-27.15798	-28.10211	-25.53556	-27.89767	-27.04495	-27.49899	-27.41970	-27.82247
21000	2.8129	-25.76072	-25.43227	-26.35884	-25.01903	-26.05447	-25.81805	-26.64875	-26.38567	-27.09492	-25.48800	-26.22965	-26.05256	-25.65533	-26.71047	-25.00145	-25.54385	-25.49415	-26.13640	-27.01803	-24.21791	-27.45672	-26.81436	-26.92678	-28.38088	-26.35610	-26.78428	-27.35474	-27.28346	-27.47429	-27.77637	-27.32890	-26.63849	-28.09492	-25.95426	-26.32653	-27.08703	-27.16103	-28.10531	-25.53880	-27.90210	-27.04595	-27.50090	-27.42477	-27.82567
21250	2.8129	-25.76385	-25.43529	-26.36201	-25.02197	-26.05775	-25.82239	-26.64962	-26.38985	-27.09676	-25.49202	-26.23065	-26.05654	-25.65866	-26.71236	-25.00425	-25.54646	-25.49529	-26.13857	-27.02116	-24.21889	-27.45989	-26.81869	-26.92979	-28.38405	-26.36072	-26.78770	-27.35561	-27.28765	-27.47742	-27.77820	-27.33217	-26.64251	-28.09820	-25.95775	-26.32779	-27.09100	-27.16405	-28.10846	-25.54202	-27.90648	-27.04695	-27.50279	-27.42976	-27.82880
21500	2.8129	-25.76695	-25.43827	-26.36514	-25.02489	-26.06099	-25.82666	-26.65049	-26.39398	-27.09858	-25.49598	-26.23166	-26.06046	-25.66196	-26.71425	-25.00700	-25.54902	-25.49645	-26.14074	-27.02426	-24.21991	-27.46302	-26.82297	-26.93278	-28.38718	-26.36527	-26.79106	-27.35649	-27.29177	-27.48052	-27.78003	-27.33541	-26.64647	-28.10143	-25.96117	-26.32901	-27.09492	-27.16704	-28.11158	-25.54519	-27.91079	-27.04796	-27.50468	-27.43469	-27.83187
21750	2.8129	-25.77002	-25.44124	-26.36824	-25.02779	-26.06419	-25.83089	-26.65137	-26.39806	-27.10040	-25.49988	-26.23268	-26.06432	-25.66522	-26.71613	-25.00970	-25.55154	-25.49763	-26.14290	-27.02733	-24.22099	-27.46612	-26.82719	-26.93575	-28.39028	-26.36975	-26.79436	-27.35736	-27.29585	-27.48359	-27.78185	-27.33861	-26.65037	-28.10464	-25.96453	-26.33018	-27.09879	-27.17000	-28.11466	-25.54834	-27.91506	-27.04897	-27.50656	-27.43955	-27.83488
22000	2.8129	-25.77306	-25.44417	-26.37131	-25.03067	-26.06736	-25.83506	-26.65226	-26.40209	-27.10221	-25.50373	-26.23370	-26.06814	-25.66845	-26.71800	-25.01236	-25.55400	-25.49883	-26.14505	-27.03037	-24.22210	-27.46918	-26.83137	-26.93868	-28.39334	-26.37416	-26.79760	-27.35825	-27.29988	-27.48663	-27.78366	-27.34178	-26.65422	-28.10781	-25.96781	-26.33132	-27.10260	-27.17293	-28.11771	-25.55146	-27.91928	-27.05000	-27.50843	-27.44434	-27.83784


10000	2.8451	-25.56383	-25.24276	-26.15107	-24.83781	-25.84252	-25.53306	-26.58900	-26.10733	-26.97748	-25.20903	-26.16867	-25.77613	-25.44073	-26.59331	-24.76113	-25.30827	-25.45143	-26.01676	-26.82114	-24.19877	-27.24894	-26.52937	-26.73727	-28.17310	-26.02460	-26.49812	-27.29500	-27.00513	-27.27740	-27.65893	-27.11695	-26.35952	-27.88297	-25.65414	-26.12284	-26.81059	-26.97153	-27.90358	-25.33248	-27.62118	-26.98497	-27.38374	-27.08958	-27.56010
10250	2.8451	-25.57050	-25.24922	-26.15837	-24.84402	-25.84990	-25.54272	-26.59174	-26.11698	-26.98195	-25.21892	-26.17138	-25.78605	-25.44822	-26.59769	-24.77105	-25.31836	-25.45227	-26.02076	-26.82781	-24.19627	-27.25624	-26.53903	-26.74373	-28.18040	-26.03654	-26.50953	-27.29773	-27.01477	-27.28407	-27.66340	-27.12432	-26.36941	-27.89035	-25.66627	-26.13370	-26.82052	-26.97799	-27.91039	-25.33958	-27.63060	-26.98768	-27.38812	-27.10110	-27.57078
10500	2.8451	-25.57700	-25.25550	-26.16546	-24.85004	-25.85707	-25.55217	-26.59431	-26.12638	-26.98623	-25.22855	-26.17390	-25.79570	-25.45549	-26.60189	-24.78061	-25.32807	-25.45300	-26.02460	-26.83431	-24.19397	-27.26334	-26.54847	-26.75001	-28.18749	-26.04816	-26.52057	-27.30030	-27.02417	-27.29057	-27.66768	-27.13149	-26.37904	-27.89752	-25.67801	-26.14408	-26.83017	-26.98426	-27.91704	-25.34646	-27.63980	-26.99020	-27.39232	-27.11235	-27.58113
10750	2.8451	-25.58334	-25.26161	-26.17237	-24.85588	-25.86405	-25.56138	-26.59671	-26.13554	-26.99037	-25.23792	-26.17627	-25.80509	-25.46257	-26.60592	-24.78984	-25.33743	-25.45366	-26.02829	-26.84065	-24.19188	-27.27024	-26.55769	-26.75612	-28.19440	-26.05948	-26.53127	-27.30271	-27.03333	-27.29690	-27.67181	-27.13847	-26.38840	-27.90450	-25.68937	-26.15399	-26.83956	-26.99037	-27.92352	-25.35314	-27.64879	-26.99256	-27.39636	-27.12332	-27.59114
11000	2.8451	-25.58951	-25.26755	-26.17908	-24.86154	-25.87085	-25.57038	-26.59898	-26.14447	-26.99432	-25.24705	-26.17848	-25.81423	-25.46945	-26.60980	-24.79874	-25.34645	-25.45424	-26.03185	-26.84682	-24.18999	-27.27696	-26.56668	-26.76206	-28.20111	-26.07051	-26.54163	-27.30497	-27.04226	-27.30308	-27.67577	-27.14527	-26.39753	-27.91130	-25.70037	-26.16344	-26.84869	-26.99631	-27.92986	-25.35963	-27.65757	-26.99478	-27.40023	-27.13403	-27.60083
11250	2.8451	-25.59553	-25.27334	-26.18562	-24.86705	-25.87747	-25.57917	-26.60110	-26.15319	-26.99815	-25.25595	-26.18055	-25.82312	-25.47615	-26.61352	-24.80732	-25.35514	-25.45478	-26.03527	-26.85284	-24.18829	-27.28349	-26.57548	-26.76785	-28.20765	-26.08124	-26.55166	-27.30709	-27.05098	-27.30910	-27.67959	-27.15189	-26.40644	-27.91791	-25.71102	-26.17245	-26.85759	-27.00210	-27.93604	-25.36594	-27.66616	-26.99685	-27.40396	-27.14449	-27.61021
11500	2.8451	-25.60141	-25.27898	-26.19199	-24.87240	-25.88392	-25.58776	-26.60310	-26.16169	-27.00183	-25.26461	-26.18250	-25.83178	-25.48266	-26.61711	-24.81560	-25.36350	-25.45527	-26.03859	-26.85872	-24.18678	-27.28986	-26.58407	-26.77349	-28.21402	-26.09170	-26.56138	-27.30910	-27.05948	-27.31498	-27.68327	-27.15834	-26.41510	-27.92436	-25.72132	-26.18104	-26.86624	-27.00774	-27.94208	-25.37207	-27.67455	-26.99880	-27.40755	-27.15471	-27.61930
11750	2.8451	-25.60715	-25.28448	-26.19819	-24.87760	-25.89020	-25.59616	-26.60499	-26.16999	-27.00537	-25.27306	-26.18432	-25.84021	-25.48901	-26.62057	-24.82359	-25.37156	-25.45574	-26.04180	-26.86446	-24.18545	-27.29607	-26.59247	-26.77899	-28.22022	-26.10189	-26.57080	-27.31098	-27.06778	-27.32072	-27.68682	-27.16462	-26.42355	-27.93065	-25.73129	-26.18920	-26.87467	-27.01324	-27.94798	-25.37802	-27.68276	-27.00062	-27.41101	-27.16469	-27.62809
12000	2.8451	-25.61275	-25.28985	-26.20424	-24.88267	-25.89634	-25.60437	-26.60677	-26.17808	-27.00880	-25.28130	-26.18605	-25.84842	-25.49520	-26.62391	-24.83130	-25.37932	-25.45619	-26.04491	-26.87006	-24.18429	-27.30211	-26.60068	-26.78436	-28.22627	-26.11182	-26.57991	-27.31276	-27.07588	-27.32632	-27.69024	-27.17076	-26.43179	-27.93678	-25.74094	-26.19697	-26.88289	-27.01861	-27.95375	-25.38383	-27.69079	-27.00235	-27.41434	-27.17445	-27.63659
12250	2.8451	-25.61823	-25.29508	-26.21013	-24.88761	-25.90231	-25.61241	-26.60845	-26.18600	-27.01210	-25.28935	-26.18767	-25.85643	-25.50123	-26.62714	-24.83875	-25.38680	-25.45662	-26.04793	-26.87554	-24.18330	-27.30800	-26.60872	-26.78959	-28.23216	-26.12150	-26.58875	-27.31444	-27.08379	-27.33179	-27.69355	-27.17673	-26.43984	-27.94276	-25.75029	-26.20435	-26.89089	-27.02385	-27.95939	-25.38948	-27.69865	-27.00397	-27.41757	-27.18399	-27.64483
12500	2.8451	-25.62359	-25.30020	-26.21588	-24.89244	-25.90815	-25.62026	-26.61005	-26.19373	-27.01531	-25.29719	-26.18921	-25.86423	-25.50712	-26.63026	-24.84594	-25.39400	-25.45706	-26.05087	-26.88090	-24.18248	-27.31376	-26.61657	-26.79471	-28.23792	-26.13094	-26.59731	-27.31604	-27.09152	-27.33715	-27.69675	-27.18257	-26.44768	-27.94859	-25.75934	-26.21137	-26.89869	-27.02896	-27.96491	-25.39498	-27.70635	-27.00551	-27.42069	-27.19331	-27.65280
12750	2.8451	-25.62883	-25.30520	-26.22149	-24.89714	-25.91384	-25.62796	-26.61156	-26.20128	-27.01840	-25.30485	-26.19067	-25.87183	-25.51286	-26.63328	-24.85288	-25.40094	-25.45750	-26.05374	-26.88614	-24.18180	-27.31937	-26.62427	-26.79971	-28.24353	-26.14015	-26.60560	-27.31755	-27.09907	-27.34239	-27.69984	-27.18826	-26.45534	-27.95429	-25.76809	-26.21802	-26.90629	-27.03396	-27.97032	-25.40036	-27.71388	-27.00697	-27.42372	-27.20244	-27.66052
13000	2.8451	-25.63396	-25.31010	-26.22697	-24.90174	-25.91941	-25.63549	-26.61301	-26.20866	-27.02141	-25.31233	-26.19206	-25.87925	-25.51846	-26.63621	-24.85960	-25.40762	-25.45795	-26.05654	-26.89127	-24.18128	-27.32484	-26.63180	-26.80461	-28.24900	-26.14913	-26.61364	-27.31900	-27.10645	-27.34752	-27.70285	-27.19383	-26.46282	-27.95986	-25.77657	-26.22434	-26.91371	-27.03887	-27.97561	-25.40560	-27.72127	-27.00836	-27.42665	-27.21136	-27.66799
13250	2.8451	-25.63897	-25.31488	-26.23232	-24.90624	-25.92485	-25.64287	-26.61439	-26.21588	-27.02432	-25.31963	-26.19338	-25.88648	-25.52395	-26.63907	-24.86608	-25.41406	-25.45842	-26.05927	-26.89628	-24.18089	-27.33019	-26.63918	-26.80939	-28.25435	-26.15790	-26.62142	-27.32038	-27.11367	-27.35254	-27.70577	-27.19927	-26.47012	-27.96530	-25.78478	-26.23032	-26.92095	-27.04365	-27.98079	-25.41070	-27.72850	-27.00968	-27.42950	-27.22010	-27.67522
13500	2.8451	-25.64389	-25.31958	-26.23754	-24.91064	-25.93016	-25.65010	-26.61570	-26.22294	-27.02715	-25.32676	-26.19465	-25.89354	-25.52930	-26.64183	-24.87235	-25.42027	-25.45891	-26.06196	-26.90120	-24.18064	-27.33542	-26.64640	-26.81409	-28.25957	-26.16645	-26.62896	-27.32169	-27.12073	-27.35746	-27.70859	-27.20458	-26.47725	-27.97061	-25.79273	-26.23599	-26.92800	-27.04834	-27.98587	-25.41570	-27.73559	-27.01095	-27.43227	-27.22864	-27.68222
13750	2.8451	-25.64871	-25.32417	-26.24265	-24.91495	-25.93536	-25.65718	-26.61696	-26.22985	-27.02990	-25.33373	-26.19586	-25.90043	-25.53454	-26.64453	-24.87842	-25.42625	-25.45941	-26.06459	-26.90602	-24.18052	-27.34052	-26.65348	-26.81868	-28.26468	-26.17480	-26.63628	-27.32295	-27.12764	-27.36227	-27.71135	-27.20978	-26.48422	-27.97581	-25.80044	-26.24136	-26.93490	-27.05294	-27.99084	-25.42058	-27.74255	-27.01216	-27.43497	-27.23701	-27.68901
14000	2.8451	-25.65343	-25.32868	-26.24764	-24.91917	-25.94045	-25.66412	-26.61818	-26.23661	-27.03258	-25.34054	-26.19704	-25.90716	-25.53966	-26.64717	-24.88429	-25.43203	-25.45995	-26.06717	-26.91074	-24.18052	-27.34552	-26.66042	-26.82319	-28.26967	-26.18295	-26.64337	-27.32417	-27.13440	-27.36699	-27.71403	-27.21487	-26.49103	-27.98089	-25.80790	-26.24644	-26.94163	-27.05744	-27.99572	-25.42535	-27.74936	-27.01334	-27.43760	-27.24521	-27.69558
14250	2.8451	-25.65806	-25.33310	-26.25252	-24.92331	-25.94543	-25.67092	-26.61935	-26.24322	-27.03519	-25.34721	-26.19817	-25.91374	-25.54467	-26.64973	-24.88998	-25.43759	-25.46052	-26.06970	-26.91537	-24.18064	-27.35040	-26.66723	-26.82761	-28.27456	-26.19091	-26.65024	-27.32535	-27.14101	-27.37162	-27.71664	-27.21985	-26.49770	-27.98588	-25.81513	-26.25125	-26.94820	-27.06186	-28.00051	-25.43002	-27.75605	-27.01447	-27.44017	-27.25324	-27.70194
14500	2.8451	-25.66260	-25.33744	-26.25730	-24.92738	-25.95030	-25.67760	-26.62049	-26.24970	-27.03774	-25.35373	-26.19927	-25.92015	-25.54958	-26.65224	-24.89549	-25.44296	-25.46111	-26.07220	-26.91991	-24.18088	-27.35518	-26.67390	-26.83195	-28.27934	-26.19869	-26.65691	-27.32648	-27.14749	-27.37617	-27.71919	-27.22472	-26.50422	-27.99075	-25.82214	-26.25580	-26.95462	-27.06620	-28.00520	-25.43459	-27.76261	-27.01557	-27.44268	-27.26110	-27.70811
14750	2.8451	-25.66706	-25.34170	-26.26198	-24.93137	-25.95508	-25.68415	-26.62159	-26.25605	-27.04023	-25.36011	-26.20033	-25.92643	-25.55439	-26.65469	-24.90083	-25.44815	-25.46174	-26.07466	-26.92437	-24.18122	-27.35986	-26.68045	-26.83621	-28.28402	-26.20629	-26.66337	-27.32759	-27.15384	-27.38063	-27.72168	-27.22951	-26.51060	-27.99553	-25.82893	-26.26011	-26.96090	-27.07046	-28.00981	-25.43907	-27.76906	-27.01663	-27.44513	-27.26881	-27.71409
15000	2.8451	-25.67144	-25.34588	-26.26657	-24.93530	-25.95977	-25.69057	-26.62267	-26.26227	-27.04267	-25.36635	-26.20138	-25.93257	-25.55910	-26.65710	-24.90601	-25.45316	-25.46240	-26.07709	-26.92875	-24.18167	-27.36444	-26.68688	-26.84039	-28.28860	-26.21372	-26.66965	-27.32866	-27.16006	-27.38501	-27.72412	-27.23419	-26.51684	-28.00021	-25.83552	-26.26418	-26.96703	-27.07465	-28.01433	-25.44345	-27.77538	-27.01767	-27.44754	-27.27636	-27.71989
15250	2.8451	-25.67574	-25.35000	-26.27106	-24.93915	-25.96436	-25.69688	-26.62372	-26.26837	-27.04505	-25.37247	-26.20239	-25.93857	-25.56373	-26.65946	-24.91103	-25.45799	-25.46310	-26.07949	-26.93305	-24.18221	-27.36893	-26.69319	-26.84451	-28.29309	-26.22098	-26.67574	-27.32971	-27.16616	-27.38931	-27.72650	-27.23878	-26.52296	-28.00480	-25.84190	-26.26802	-26.97304	-27.07877	-28.01877	-25.44775	-27.78159	-27.01869	-27.44989	-27.28377	-27.72551
15500	2.8451	-25.67997	-25.35405	-26.27546	-24.94295	-25.96886	-25.70308	-26.62474	-26.27435	-27.04739	-25.37846	-26.20339	-25.94445	-25.56827	-26.66178	-24.91591	-25.46267	-25.46384	-26.08186	-26.93728	-24.18285	-27.37334	-26.69938	-26.84856	-28.29750	-26.22808	-26.68165	-27.33074	-27.17214	-27.39354	-27.72884	-27.24328	-26.52894	-28.00930	-25.84810	-26.27166	-26.97891	-27.08281	-28.02314	-25.45197	-27.78769	-27.01969	-27.45221	-27.29104	-27.73096
15750	2.8451	-25.68413	-25.35804	-26.27978	-24.94669	-25.97328	-25.70916	-26.62575	-26.28021	-27.04968	-25.38432	-26.20438	-25.95019	-25.57272	-26.66405	-24.92065	-25.46718	-25.46461	-26.08421	-26.94144	-24.18358	-27.37765	-26.70546	-26.85255	-28.30181	-26.23502	-26.68740	-27.33174	-27.17800	-27.39770	-27.73113	-27.24770	-26.53481	-28.01372	-25.85411	-26.27510	-26.98466	-27.08680	-28.02743	-25.45611	-27.79369	-27.02068	-27.45449	-27.29816	-27.73625
16000	2.8451	-25.68822	-25.36196	-26.28402	-24.95037	-25.97762	-25.71514	-26.62674	-26.28597	-27.05193	-25.39007	-26.20535	-25.95582	-25.57709	-26.66629	-24.92525	-25.47155	-25.46542	-26.08653	-26.94553	-24.18439	-27.38189	-26.71144	-26.85647	-28.30605	-26.24182	-26.69297	-27.33274	-27.18376	-27.40179	-27.73338	-27.25204	-26.54056	-28.01806	-25.85995	-26.27835	-26.99029	-27.09072	-28.03164	-25.46017	-27.79958	-27.02165	-27.45673	-27.30515	-27.74139
16250	2.8451	-25.69224	-25.36582	-26.28818	-24.95400	-25.98188	-25.72101	-26.62772	-26.29161	-27.05414	-25.39571	-26.20631	-25.96133	-25.58138	-26.66850	-24.92973	-25.47578	-25.46626	-26.08883	-26.94955	-24.18529	-27.38605	-26.71732	-26.86033	-28.31021	-26.24847	-26.69840	-27.33372	-27.18940	-27.40581	-27.73559	-27.25630	-26.54620	-28.02232	-25.86561	-26.28142	-26.99580	-27.09458	-28.03579	-25.46416	-27.80538	-27.02261	-27.45893	-27.31201	-27.74638
16500	2.8451	-25.69620	-25.36963	-26.29226	-24.95758	-25.98607	-25.72678	-26.62869	-26.29716	-27.05632	-25.40124	-26.20727	-25.96674	-25.58560	-26.67067	-24.93409	-25.47988	-25.46714	-26.09112	-26.95351	-24.18626	-27.39013	-26.72309	-26.86414	-28.31429	-26.25498	-26.70367	-27.33469	-27.19495	-27.40977	-27.73777	-27.26049	-26.55173	-28.02651	-25.87112	-26.28433	-27.00120	-27.09839	-28.03987	-25.46809	-27.81107	-27.02357	-27.46111	-27.31875	-27.75122
16750	2.8451	-25.70010	-25.37338	-26.29627	-24.96110	-25.99018	-25.73246	-26.62965	-26.30260	-27.05846	-25.40667	-26.20822	-25.97203	-25.58976	-26.67282	-24.93833	-25.48385	-25.46806	-26.09338	-26.95741	-24.18731	-27.39415	-26.72877	-26.86789	-28.31831	-26.26136	-26.70879	-27.33565	-27.20039	-27.41367	-27.73991	-27.26460	-26.55716	-28.03062	-25.87647	-26.28708	-27.00650	-27.10214	-28.04388	-25.47194	-27.81668	-27.02452	-27.46325	-27.32536	-27.75593
17000	2.8451	-25.70394	-25.37709	-26.30021	-24.96459	-25.99423	-25.73805	-26.63061	-26.30795	-27.06058	-25.41199	-26.20917	-25.97722	-25.59384	-26.67494	-24.94246	-25.48770	-25.46902	-26.09563	-26.96125	-24.18843	-27.39809	-26.73435	-26.87160	-28.32225	-26.26760	-26.71378	-27.33660	-27.20574	-27.41751	-27.74202	-27.26865	-26.56248	-28.03467	-25.88167	-26.28968	-27.01169	-27.10585	-28.04783	-25.47574	-27.82219	-27.02547	-27.46537	-27.33186	-27.76051
17250	2.8451	-25.70773	-25.38074	-26.30409	-24.96803	-25.99821	-25.74354	-26.63156	-26.31321	-27.06266	-25.41722	-26.21011	-25.98231	-25.59785	-26.67703	-24.94649	-25.49143	-25.47000	-26.09787	-26.96504	-24.18961	-27.40197	-26.73985	-26.87525	-28.32612	-26.27372	-26.71863	-27.33755	-27.21100	-27.42129	-27.74411	-27.27263	-26.56771	-28.03866	-25.88672	-26.29214	-27.01678	-27.10950	-28.05171	-25.47947	-27.82762	-27.02641	-27.46746	-27.33824	-27.76496
17500	2.8451	-25.71146	-25.38434	-26.30790	-24.97143	-26.00212	-25.74895	-26.63251	-26.31837	-27.06471	-25.42235	-26.21106	-25.98730	-25.60181	-26.67910	-24.95042	-25.49505	-25.47103	-26.10009	-26.96877	-24.19086	-27.40578	-26.74525	-26.87885	-28.32994	-26.27972	-26.72335	-27.33850	-27.21616	-27.42503	-27.74616	-27.27654	-26.57284	-28.04257	-25.89164	-26.29447	-27.02177	-27.11311	-28.05554	-25.48315	-27.83296	-27.02735	-27.46953	-27.34451	-27.76930
17750	2.8451	-25.71514	-25.38790	-26.31166	-24.97479	-26.00598	-25.75427	-26.63345	-26.32345	-27.06674	-25.42739	-26.21200	-25.99221	-25.60570	-26.68115	-24.95426	-25.49857	-25.47209	-26.10230	-26.97245	-24.19217	-27.40953	-26.75057	-26.88241	-28.33369	-26.28559	-26.72795	-27.33944	-27.22124	-27.42870	-27.74819	-27.28040	-26.57788	-28.04643	-25.89642	-26.29668	-27.02667	-27.11667	-28.05931	-25.48678	-27.83822	-27.02830	-27.47158	-27.35067	-27.77352
18000	2.8451	-25.71876	-25.39135	-26.31536	-24.97808	-26.00979	-25.75945	-26.63425	-26.32844	-27.06874	-25.43228	-26.21288	-25.99701	-25.60956	-26.68317	-24.95783	-25.50198	-25.47286	-26.10452	-26.97607	-24.19240	-27.41323	-26.75576	-26.88586	-28.33739	-26.29133	-26.73242	-27.34024	-27.22623	-27.43232	-27.75019	-27.28421	-26.58277	-28.05023	-25.90104	-26.29874	-27.03148	-27.12012	-28.06302	-25.49047	-27.84339	-27.02918	-27.47360	-27.35672	-27.77760
18250	2.8451	-25.72233	-25.39475	-26.31900	-24.98132	-26.01355	-25.76454	-26.63503	-26.33335	-27.07071	-25.43705	-26.21375	-26.00173	-25.61336	-26.68517	-24.96128	-25.50529	-25.47361	-26.10674	-26.97964	-24.19254	-27.41687	-26.76085	-26.88926	-28.34103	-26.29695	-26.73677	-27.34102	-27.23114	-27.43589	-27.75216	-27.28797	-26.58754	-28.05399	-25.90554	-26.30069	-27.03620	-27.12351	-28.06667	-25.49413	-27.84849	-27.03005	-27.47560	-27.36266	-27.78157
18500	2.8451	-25.72585	-25.39810	-26.32259	-24.98453	-26.01725	-25.76955	-26.63580	-26.33818	-27.07266	-25.44176	-26.21462	-26.00637	-25.61712	-26.68715	-24.96466	-25.50852	-25.47439	-26.10895	-26.98316	-24.19278	-27.42046	-26.76586	-26.89261	-28.34462	-26.30246	-26.74101	-27.34179	-27.23597	-27.43941	-27.75411	-27.29167	-26.59225	-28.05770	-25.90991	-26.30253	-27.04084	-27.12686	-28.07027	-25.49774	-27.85351	-27.03092	-27.47758	-27.36850	-27.78544
18750	2.8451	-25.72932	-25.40141	-26.32613	-24.98770	-26.02090	-25.77449	-26.63657	-26.34293	-27.07459	-25.44637	-26.21550	-26.01093	-25.62082	-26.68911	-24.96795	-25.51166	-25.47521	-26.11115	-26.98663	-24.19310	-27.42400	-26.77079	-26.89592	-28.34816	-26.30787	-26.74514	-27.34257	-27.24072	-27.44289	-27.75604	-27.29532	-26.59686	-28.06134	-25.91417	-26.30427	-27.04539	-27.13017	-28.07382	-25.50131	-27.85845	-27.03180	-27.47955	-27.37425	-27.78922
19000	2.8451	-25.73276	-25.40468	-26.32962	-24.99084	-26.02450	-25.77935	-26.63735	-26.34761	-27.07651	-25.45091	-26.21638	-26.01541	-25.62447	-26.69106	-24.97116	-25.51472	-25.47605	-26.11334	-26.99007	-24.19350	-27.42749	-26.77565	-26.89919	-28.35165	-26.31317	-26.74918	-27.34334	-27.24540	-27.44632	-27.75796	-27.29892	-26.60140	-28.06495	-25.91832	-26.30593	-27.04988	-27.13345	-28.07732	-25.50482	-27.86333	-27.03268	-27.48150	-27.37991	-27.79290
19250	2.8451	-25.73614	-25.40792	-26.33306	-24.99395	-26.02805	-25.78413	-26.63812	-26.35222	-27.07841	-25.45537	-26.21726	-26.01981	-25.62807	-26.69300	-24.97430	-25.51769	-25.47693	-26.11552	-26.99345	-24.19396	-27.43093	-26.78044	-26.90243	-28.35509	-26.31838	-26.75312	-27.34411	-27.25001	-27.44971	-27.75985	-27.30247	-26.60586	-28.06850	-25.92237	-26.30751	-27.05428	-27.13668	-28.08078	-25.50828	-27.86813	-27.03356	-27.48343	-27.38547	-27.79649
19500	2.8451	-25.73949	-25.41112	-26.33645	-24.99703	-26.03155	-25.78885	-26.63890	-26.35676	-27.08029	-25.45976	-26.21816	-26.02415	-25.63163	-26.69493	-24.97737	-25.52060	-25.47784	-26.11769	-26.99680	-24.19451	-27.43433	-26.78516	-26.90562	-28.35849	-26.32349	-26.75696	-27.34489	-27.25455	-27.45306	-27.76174	-27.30598	-26.61025	-28.07200	-25.92632	-26.30901	-27.05861	-27.13988	-28.08419	-25.51171	-27.87288	-27.03446	-27.48536	-27.39095	-27.80000
19750	2.8451	-25.74280	-25.41428	-26.33980	-25.00008	-26.03502	-25.79350	-26.63968	-26.36123	-27.08216	-25.46408	-26.21906	-26.02841	-25.63514	-26.69684	-24.98038	-25.52344	-25.47877	-26.11987	-27.00011	-24.19512	-27.43768	-26.78980	-26.90879	-28.36183	-26.32852	-26.76072	-27.34568	-27.25902	-27.45637	-27.76360	-27.30944	-26.61457	-28.07546	-25.93018	-26.31044	-27.06288	-27.14304	-28.08755	-25.51510	-27.87755	-27.03536	-27.48727	-27.39634	-27.80342
20000	2.8451	-25.74607	-25.41741	-26.34311	-25.00310	-26.03843	-25.79808	-26.64047	-26.36564	-27.08401	-25.46833	-26.21997	-26.03261	-25.63862	-26.69874	-24.98332	-25.52621	-25.47973	-26.12203	-27.00339	-24.19580	-27.44098	-26.79439	-26.91192	-28.36514	-26.33345	-26.76440	-27.34646	-27.26343	-27.45964	-27.76546	-27.31285	-26.61882	-28.07888	-25.93394	-26.31180	-27.06707	-27.14617	-28.09087	-25.51844	-27.88216	-27.03627	-27.48918	-27.40165	-27.80677
20250	2.8451	-25.74931	-25.42051	-26.34637	-25.00611	-26.04181	-25.80260	-26.64126	-26.36999	-27.08585	-25.47251	-26.22089	-26.03674	-25.64205	-26.70063	-24.98621	-25.52892	-25.48073	-26.12419	-27.00662	-24.19655	-27.44425	-26.79890	-26.91502	-28.36841	-26.33830	-26.76799	-27.34726	-27.26778	-27.46288	-27.76730	-27.31623	-26.62300	-28.08226	-25.93762	-26.31310	-27.07121	-27.14927	-28.09415	-25.52174	-27.88672	-27.03718	-27.49107	-27.40688	-27.81004
20500	2.8451	-25.75251	-25.42357	-26.34960	-25.00908	-26.04515	-25.80705	-26.64206	-26.37428	-27.08768	-25.47663	-26.22181	-26.04081	-25.64544	-26.70252	-24.98903	-25.53156	-25.48175	-26.12634	-27.00982	-24.19735	-27.44747	-26.80336	-26.91808	-28.37163	-26.34306	-26.77151	-27.34805	-27.27207	-27.46607	-27.76913	-27.31957	-26.62712	-28.08559	-25.94121	-26.31435	-27.07528	-27.15234	-28.09738	-25.52501	-27.89121	-27.03811	-27.49295	-27.41203	-27.81324
20750	2.8451	-25.75567	-25.42661	-26.35279	-25.01202	-26.04844	-25.81145	-26.64286	-26.37851	-27.08950	-25.48069	-26.22274	-26.04482	-25.64879	-26.70439	-24.99181	-25.53416	-25.48279	-26.12849	-27.01298	-24.19820	-27.45066	-26.80775	-26.92112	-28.37482	-26.34775	-26.77495	-27.34886	-27.27630	-27.46924	-27.77094	-27.32286	-26.63118	-28.08889	-25.94473	-26.31554	-27.07929	-27.15537	-28.10058	-25.52824	-27.89564	-27.03904	-27.49482	-27.41710	-27.81637
21000	2.8451	-25.75880	-25.42962	-26.35594	-25.01494	-26.05170	-25.81578	-26.64367	-26.38268	-27.09131	-25.48469	-26.22369	-26.04877	-25.65211	-26.70625	-24.99453	-25.53669	-25.48386	-26.13063	-27.01611	-24.19912	-27.45381	-26.81209	-26.92413	-28.37797	-26.35236	-26.77832	-27.34967	-27.28047	-27.47237	-27.77275	-27.32612	-26.63517	-28.09215	-25.94816	-26.31669	-27.08324	-27.15838	-28.10374	-25.53143	-27.90002	-27.03998	-27.49669	-27.42211	-27.81944
21250	2.8451	-25.76190	-25.43260	-26.35905	-25.01784	-26.05493	-25.82006	-26.64449	-26.38680	-27.09310	-25.48863	-26.22464	-26.05267	-25.65539	-26.70811	-24.99721	-25.53919	-25.48496	-26.13277	-27.01921	-24.20009	-27.45693	-26.81637	-26.92711	-28.38108	-26.35689	-26.78162	-27.35048	-27.28459	-27.47547	-27.77455	-27.32935	-26.63912	-28.09538	-25.95153	-26.31779	-27.08714	-27.16136	-28.10686	-25.53459	-27.90435	-27.04094	-27.49854	-27.42704	-27.82245
21500	2.8451	-25.76497	-25.43555	-26.36213	-25.02072	-26.05812	-25.82428	-26.64532	-26.39087	-27.09489	-25.49251	-26.22560	-26.05651	-25.65864	-26.70996	-24.99984	-25.54162	-25.48608	-26.13490	-27.02228	-24.20111	-27.46001	-26.82059	-26.93006	-28.38416	-26.36135	-26.78486	-27.35131	-27.28866	-27.47854	-27.77634	-27.33254	-26.64300	-28.09856	-25.95482	-26.31885	-27.09098	-27.16431	-28.10995	-25.53772	-27.90862	-27.04190	-27.50039	-27.43190	-27.82540
21750	2.8451	-25.76801	-25.43847	-26.36518	-25.02357	-26.06127	-25.82846	-26.64615	-26.39489	-27.09667	-25.49634	-26.22657	-26.06030	-25.66185	-26.71180	-25.00243	-25.54402	-25.48723	-26.13703	-27.02532	-24.20218	-27.46305	-26.82476	-26.93298	-28.38721	-26.36575	-26.78804	-27.35214	-27.29268	-27.48157	-27.77812	-27.33569	-26.64683	-28.10172	-25.95805	-26.31987	-27.09477	-27.16724	-28.11300	-25.54081	-27.91284	-27.04287	-27.50223	-27.43669	-27.82829
22000	2.8451	-25.77102	-25.44137	-26.36819	-25.02641	-26.06440	-25.83257	-26.64699	-26.39885	-27.09844	-25.50012	-26.22755	-26.06404	-25.66504	-26.71364	-25.00498	-25.54637	-25.48839	-26.13915	-27.02833	-24.20329	-27.46607	-26.82888	-26.93588	-28.39023	-26.37007	-26.79115	-27.35298	-27.29664	-27.48458	-27.77989	-27.33882	-26.65061	-28.10484	-25.96122	-26.32086	-27.09851	-27.17014	-28.11601	-25.54388	-27.91701	-27.04385	-27.50407	-27.44142	-27.83112


10000	2.8751	-25.56354	-25.24224	-26.15068	-24.83673	-25.84214	-25.53285	-26.58785	-26.10702	-26.97676	-25.20871	-26.16710	-25.77573	-25.44017	-26.59231	-24.76026	-25.30747	-25.44664	-26.01469	-26.82085	-24.18458	-27.24856	-26.52915	-26.73675	-28.17271	-26.02434	-26.49764	-27.29384	-27.00481	-27.27710	-27.65821	-27.11656	-26.35920	-27.88258	-25.65373	-26.12193	-26.81020	-26.97101	-27.90338	-25.32916	-27.62098	-26.98340	-27.38275	-27.08938	-27.55953
10250	2.8751	-25.57018	-25.24866	-26.15794	-24.84287	-25.84948	-25.54248	-26.59048	-26.11663	-26.98116	-25.21856	-26.16968	-25.78561	-25.44761	-26.59661	-24.77008	-25.31745	-25.44724	-26.01857	-26.82749	-24.18183	-27.25582	-26.53879	-26.74317	-28.17998	-26.03625	-26.50898	-27.29647	-27.01442	-27.28375	-27.66261	-27.12390	-26.36905	-27.88993	-25.66579	-26.13266	-26.82008	-26.97742	-27.91018	-25.33615	-27.63038	-26.98598	-27.38704	-27.10088	-27.57015
10500	2.8751	-25.57665	-25.25489	-26.16500	-24.84881	-25.85661	-25.55190	-26.59295	-26.12600	-26.98538	-25.22814	-26.17208	-25.79522	-25.45484	-26.60072	-24.77954	-25.32707	-25.44775	-26.02229	-26.83396	-24.17931	-27.26287	-26.54821	-26.74940	-28.18703	-26.04783	-26.51995	-27.29894	-27.02379	-27.29022	-27.66683	-27.13103	-26.37863	-27.89706	-25.67745	-26.14289	-26.82968	-26.98365	-27.91680	-25.34292	-27.63955	-26.98838	-27.39116	-27.11209	-27.58041
10750	2.8751	-25.58296	-25.26095	-26.17186	-24.85457	-25.86355	-25.56109	-26.59525	-26.13512	-26.98944	-25.23747	-26.17432	-25.80455	-25.46186	-26.60467	-24.78866	-25.33632	-25.44819	-26.02586	-26.84027	-24.17701	-27.26974	-26.55740	-26.75546	-28.19389	-26.05910	-26.53056	-27.30124	-27.03291	-27.29653	-27.67089	-27.13797	-26.38796	-27.90400	-25.68873	-26.15264	-26.83902	-26.98972	-27.92327	-25.34948	-27.64851	-26.99062	-27.39511	-27.12303	-27.59034
11000	2.8751	-25.58911	-25.26685	-26.17853	-24.86015	-25.87030	-25.57006	-26.59740	-26.14401	-26.99333	-25.24656	-26.17640	-25.81363	-25.46869	-26.60846	-24.79744	-25.34522	-25.44856	-26.02929	-26.84642	-24.17493	-27.27641	-26.56636	-26.76136	-28.20057	-26.07008	-26.54085	-27.30340	-27.04180	-27.30267	-27.67477	-27.14472	-26.39705	-27.91075	-25.69964	-26.16194	-26.84810	-26.99561	-27.92958	-25.35586	-27.65727	-26.99270	-27.39890	-27.13371	-27.59995
11250	2.8751	-25.59510	-25.27259	-26.18503	-24.86557	-25.87688	-25.57882	-26.59942	-26.15268	-26.99708	-25.25541	-26.17835	-25.82248	-25.47533	-26.61210	-24.80591	-25.35379	-25.44889	-26.03260	-26.85241	-24.17305	-27.28290	-26.57513	-26.76710	-28.20706	-26.08076	-26.55079	-27.30542	-27.05047	-27.30866	-27.67853	-27.15130	-26.40590	-27.91733	-25.71020	-26.17078	-26.85694	-27.00135	-27.93574	-25.36205	-27.66583	-26.99465	-27.40253	-27.14414	-27.60924
11500	2.8751	-25.60094	-25.27818	-26.19135	-24.87085	-25.88328	-25.58738	-26.60132	-26.16114	-27.00069	-25.26402	-26.18017	-25.83107	-25.48179	-26.61560	-24.81407	-25.36203	-25.44919	-26.03580	-26.85825	-24.17137	-27.28922	-26.58368	-26.77269	-28.21338	-26.09116	-26.56042	-27.30731	-27.05893	-27.31451	-27.68213	-27.15770	-26.41451	-27.92373	-25.72040	-26.17919	-26.86554	-27.00694	-27.94176	-25.36807	-27.67419	-26.99647	-27.40604	-27.15432	-27.61822
11750	2.8751	-25.60665	-25.28363	-26.19750	-24.87597	-25.88952	-25.59575	-26.60309	-26.16939	-27.00415	-25.27243	-26.18187	-25.83944	-25.48809	-26.61898	-24.82193	-25.36996	-25.44947	-26.03889	-26.86396	-24.16989	-27.29538	-26.59205	-26.77814	-28.21954	-26.10130	-26.56974	-27.30909	-27.06718	-27.32022	-27.68560	-27.16394	-26.42292	-27.92997	-25.73028	-26.18717	-26.87391	-27.01240	-27.94763	-25.37392	-27.68237	-26.99817	-27.40941	-27.16427	-27.62691
12000	2.8751	-25.61222	-25.28895	-26.20350	-24.88096	-25.89561	-25.60392	-26.60477	-26.17744	-27.00750	-25.28061	-26.18346	-25.84759	-25.49421	-26.62222	-24.82952	-25.37759	-25.44973	-26.04189	-26.86953	-24.16859	-27.30137	-26.60023	-26.78346	-28.22553	-26.11117	-26.57876	-27.31076	-27.07523	-27.32579	-27.68895	-27.17003	-26.43110	-27.93605	-25.73982	-26.19475	-26.88206	-27.01771	-27.95338	-25.37961	-27.69037	-26.99976	-27.41266	-27.17398	-27.63531
12250	2.8751	-25.61766	-25.29414	-26.20934	-24.88583	-25.90153	-25.61192	-26.60634	-26.18531	-27.01073	-25.28860	-26.18496	-25.85553	-25.50019	-26.62536	-24.83683	-25.38494	-25.44999	-26.04479	-26.87497	-24.16747	-27.30721	-26.60823	-26.78865	-28.23137	-26.12079	-26.58749	-27.31233	-27.08310	-27.33123	-27.69218	-27.17595	-26.43909	-27.94198	-25.74906	-26.20194	-26.89000	-27.02290	-27.95900	-25.38516	-27.69820	-27.00126	-27.41580	-27.18348	-27.64344
12500	2.8751	-25.62298	-25.29920	-26.21504	-24.89057	-25.90732	-25.61974	-26.60783	-26.19298	-27.01387	-25.29639	-26.18638	-25.86327	-25.50601	-26.62840	-24.84389	-25.39200	-25.45026	-26.04763	-26.88029	-24.16651	-27.31292	-26.61605	-26.79371	-28.23707	-26.13017	-26.59594	-27.31382	-27.09077	-27.33655	-27.69531	-27.18174	-26.44688	-27.94776	-25.75800	-26.20875	-26.89773	-27.02796	-27.96449	-25.39055	-27.70586	-27.00268	-27.41883	-27.19276	-27.65130
12750	2.8751	-25.62819	-25.30415	-26.22060	-24.89520	-25.91296	-25.62740	-26.60924	-26.20048	-27.01688	-25.30399	-26.18771	-25.87080	-25.51170	-26.63134	-24.85070	-25.39880	-25.45053	-26.05039	-26.88550	-24.16572	-27.31847	-26.62370	-26.79866	-28.24263	-26.13931	-26.60412	-27.31523	-27.09827	-27.34175	-27.69833	-27.18738	-26.45447	-27.95341	-25.76664	-26.21520	-26.90526	-27.03291	-27.96987	-25.39582	-27.71336	-27.00401	-27.42177	-27.20184	-27.65890
13000	2.8751	-25.63328	-25.30900	-26.22602	-24.89972	-25.91848	-25.63489	-26.61058	-26.20781	-27.01981	-25.31140	-26.18898	-25.87815	-25.51724	-26.63418	-24.85728	-25.40534	-25.45083	-26.05309	-26.89059	-24.16509	-27.32389	-26.63120	-26.80351	-28.24805	-26.14823	-26.61204	-27.31657	-27.10560	-27.34685	-27.70126	-27.19290	-26.46189	-27.95892	-25.77500	-26.22131	-26.91261	-27.03776	-27.97513	-25.40096	-27.72071	-27.00528	-27.42461	-27.21072	-27.66625
13250	2.8751	-25.63826	-25.31373	-26.23131	-24.90414	-25.92386	-25.64223	-26.61185	-26.21497	-27.02265	-25.31864	-26.19019	-25.88531	-25.52266	-26.63695	-24.86362	-25.41163	-25.45114	-26.05571	-26.89557	-24.16461	-27.32918	-26.63853	-26.80824	-28.25334	-26.15692	-26.61971	-27.31785	-27.11276	-27.35183	-27.70410	-27.19828	-26.46913	-27.96431	-25.78309	-26.22708	-26.91977	-27.04249	-27.98029	-25.40597	-27.72790	-27.00649	-27.42739	-27.21941	-27.67337
13500	2.8751	-25.64314	-25.31838	-26.23648	-24.90846	-25.92912	-25.64941	-26.61307	-26.22197	-27.02540	-25.32572	-26.19134	-25.89229	-25.52795	-26.63963	-24.86976	-25.41770	-25.45149	-26.05830	-26.90045	-24.16427	-27.33435	-26.64572	-26.81288	-28.25851	-26.16540	-26.62714	-27.31906	-27.11976	-27.35671	-27.70685	-27.20354	-26.47621	-27.96957	-25.79092	-26.23254	-26.92676	-27.04714	-27.98533	-25.41086	-27.73495	-27.00764	-27.43007	-27.22791	-27.68025
13750	2.8751	-25.64792	-25.32292	-26.24153	-24.91270	-25.93427	-25.65645	-26.61423	-26.22882	-27.02808	-25.33262	-26.19244	-25.89911	-25.53313	-26.64225	-24.87568	-25.42354	-25.45186	-26.06083	-26.90523	-24.16406	-27.33940	-26.65275	-26.81743	-28.26356	-26.17368	-26.63433	-27.32022	-27.12661	-27.36148	-27.70953	-27.20869	-26.48311	-27.97472	-25.79850	-26.23769	-26.93358	-27.05168	-27.99028	-25.41565	-27.74187	-27.00874	-27.43268	-27.23622	-27.68690
14000	2.8751	-25.65260	-25.32737	-26.24646	-24.91685	-25.93930	-25.66335	-26.61534	-26.23552	-27.03069	-25.33937	-26.19350	-25.90576	-25.53818	-26.64480	-24.88141	-25.42916	-25.45227	-26.06332	-26.90991	-24.16399	-27.34434	-26.65965	-26.82188	-28.26849	-26.18175	-26.64129	-27.32134	-27.13331	-27.36617	-27.71214	-27.21372	-26.48985	-27.97974	-25.80583	-26.24256	-26.94023	-27.05614	-27.99513	-25.42032	-27.74864	-27.00980	-27.43523	-27.24437	-27.69335
14250	2.8751	-25.65720	-25.33174	-26.25129	-24.92091	-25.94422	-25.67011	-26.61642	-26.24208	-27.03323	-25.34597	-26.19452	-25.91226	-25.54313	-26.64728	-24.88696	-25.43457	-25.45271	-26.06576	-26.91451	-24.16404	-27.34916	-26.66641	-26.82625	-28.27332	-26.18964	-26.64804	-27.32241	-27.13987	-27.37076	-27.71468	-27.21864	-26.49646	-27.98467	-25.81293	-26.24715	-26.94673	-27.06051	-27.99988	-25.42490	-27.75529	-27.01082	-27.43772	-27.25234	-27.69958
14500	2.8751	-25.66170	-25.33603	-26.25601	-24.92491	-25.94904	-25.67674	-26.61746	-26.24850	-27.03571	-25.35242	-26.19551	-25.91860	-25.54797	-26.64971	-24.89233	-25.43979	-25.45318	-26.06817	-26.91901	-24.16421	-27.35388	-26.67304	-26.83054	-28.27804	-26.19734	-26.65458	-27.32346	-27.14629	-27.37527	-27.71716	-27.22346	-26.50291	-27.98949	-25.81981	-26.25148	-26.95307	-27.06479	-28.00455	-25.42937	-27.76181	-27.01181	-27.44015	-27.26015	-27.70562
14750	2.8751	-25.66612	-25.34024	-26.26063	-24.92883	-25.95377	-25.68324	-26.61847	-26.25478	-27.03813	-25.35874	-26.19647	-25.92480	-25.55272	-26.65209	-24.89753	-25.44483	-25.45370	-26.07054	-26.92343	-24.16450	-27.35850	-26.67954	-26.83475	-28.28266	-26.20486	-26.66092	-27.32447	-27.15257	-27.37969	-27.71958	-27.22819	-26.50922	-27.99421	-25.82646	-26.25556	-26.95927	-27.06901	-28.00912	-25.43376	-27.76821	-27.01277	-27.44252	-27.26781	-27.71146
15000	2.8751	-25.67046	-25.34438	-26.26515	-24.93268	-25.95839	-25.68962	-26.61946	-26.26094	-27.04050	-25.36490	-26.19741	-25.93086	-25.55737	-26.65442	-24.90256	-25.44968	-25.45425	-26.07289	-26.92777	-24.16489	-27.36302	-26.68592	-26.83889	-28.28718	-26.21221	-26.66707	-27.32545	-27.15873	-27.38403	-27.72194	-27.23281	-26.51539	-27.99884	-25.83292	-26.25942	-26.96532	-27.07314	-28.01361	-25.43805	-27.77449	-27.01371	-27.44485	-27.27530	-27.71712
15250	2.8751	-25.67473	-25.34845	-26.26958	-24.93647	-25.96292	-25.69588	-26.62042	-26.26698	-27.04281	-25.37095	-26.19833	-25.93678	-25.56193	-26.65670	-24.90745	-25.45437	-25.45485	-26.07521	-26.93204	-24.16538	-27.36746	-26.69219	-26.84296	-28.29161	-26.21939	-26.67303	-27.32641	-27.16477	-27.38829	-27.72426	-27.23734	-26.52144	-28.00337	-25.83917	-26.26304	-26.97125	-27.07721	-28.01803	-25.44227	-27.78066	-27.01463	-27.44714	-27.28265	-27.72261
15500	2.8751	-25.67892	-25.35244	-26.27392	-24.94021	-25.96737	-25.70203	-26.62135	-26.27289	-27.04508	-25.37687	-26.19924	-25.94257	-25.56641	-26.65895	-24.91218	-25.45889	-25.45549	-26.07750	-26.93623	-24.16597	-27.37180	-26.69833	-26.84695	-28.29596	-26.22641	-26.67881	-27.32735	-27.17068	-27.39248	-27.72653	-27.24179	-26.52736	-28.00781	-25.84523	-26.26646	-26.97704	-27.08121	-28.02236	-25.44640	-27.78672	-27.01554	-27.44938	-27.28986	-27.72793
15750	2.8751	-25.68304	-25.35639	-26.27818	-24.94388	-25.97173	-25.70806	-26.62228	-26.27869	-27.04731	-25.38266	-26.20013	-25.94824	-25.57080	-26.66115	-24.91678	-25.46326	-25.45617	-26.07977	-26.94035	-24.16666	-27.37606	-26.70437	-26.85089	-28.30022	-26.23327	-26.68442	-27.32827	-27.17648	-27.39660	-27.72875	-27.24615	-26.53315	-28.01218	-25.85110	-26.26969	-26.98271	-27.08515	-28.02661	-25.45046	-27.79267	-27.01643	-27.45159	-27.29693	-27.73308
16000	2.8751	-25.68709	-25.36026	-26.28236	-24.94749	-25.97601	-25.71399	-26.62319	-26.28438	-27.04949	-25.38835	-26.20101	-25.95379	-25.57511	-26.66332	-24.92124	-25.46748	-25.45688	-26.08202	-26.94440	-24.16744	-27.38023	-26.71030	-26.85477	-28.30439	-26.23998	-26.68987	-27.32918	-27.18217	-27.40065	-27.73094	-27.25043	-26.53884	-28.01646	-25.85680	-26.27272	-26.98825	-27.08902	-28.03080	-25.45443	-27.79852	-27.01731	-27.45376	-27.30386	-27.73808
16250	2.8751	-25.69107	-25.36408	-26.28646	-24.95106	-25.98022	-25.71982	-26.62409	-26.28996	-27.05164	-25.39391	-26.20189	-25.95921	-25.57934	-26.66546	-24.92558	-25.47156	-25.45764	-26.08425	-26.94838	-24.16830	-27.38433	-26.71612	-26.85859	-28.30849	-26.24655	-26.69515	-27.33008	-27.18776	-27.40464	-27.73309	-27.25464	-26.54440	-28.02066	-25.86233	-26.27558	-26.99368	-27.09284	-28.03491	-25.45835	-27.80427	-27.01818	-27.45589	-27.31066	-27.74294
16500	2.8751	-25.69499	-25.36784	-26.29048	-24.95458	-25.98435	-25.72554	-26.62498	-26.29544	-27.05376	-25.39937	-26.20276	-25.96454	-25.58350	-26.66757	-24.92981	-25.47551	-25.45845	-26.08647	-26.95230	-24.16924	-27.38836	-26.72185	-26.86235	-28.31251	-26.25297	-26.70029	-27.33097	-27.19323	-27.40856	-27.73520	-27.25877	-26.54986	-28.02480	-25.86770	-26.27828	-26.99900	-27.09660	-28.03895	-25.46219	-27.80992	-27.01906	-27.45800	-27.31734	-27.74764
16750	2.8751	-25.69886	-25.37154	-26.29443	-24.95804	-25.98840	-25.73117	-26.62587	-26.30082	-27.05584	-25.40473	-26.20362	-25.96975	-25.58759	-26.66965	-24.93391	-25.47933	-25.45929	-26.08867	-26.95617	-24.17026	-27.39231	-26.72747	-26.86605	-28.31647	-26.25926	-26.70528	-27.33186	-27.19861	-27.41242	-27.73729	-27.26282	-26.55521	-28.02885	-25.87291	-26.28083	-27.00421	-27.10031	-28.04293	-25.46597	-27.81548	-27.01992	-27.46009	-27.32389	-27.75222
17000	2.8751	-25.70266	-25.37521	-26.29832	-24.96147	-25.99240	-25.73670	-26.62675	-26.30611	-27.05789	-25.40998	-26.20449	-25.97486	-25.59161	-26.67171	-24.93791	-25.48303	-25.46018	-26.09086	-26.95997	-24.17135	-27.39619	-26.73301	-26.86972	-28.32035	-26.26542	-26.71013	-27.33274	-27.20390	-27.41623	-27.73934	-27.26682	-26.56047	-28.03284	-25.87797	-26.28322	-27.00933	-27.10397	-28.04685	-25.46969	-27.82094	-27.02079	-27.46214	-27.33032	-27.75666
17250	2.8751	-25.70641	-25.37881	-26.30213	-24.96485	-25.99633	-25.74215	-26.62763	-26.31130	-27.05992	-25.41514	-26.20536	-25.97987	-25.59557	-26.67373	-24.94181	-25.48662	-25.46110	-26.09303	-26.96372	-24.17251	-27.40001	-26.73845	-26.87332	-28.32417	-26.27145	-26.71485	-27.33362	-27.20909	-27.41997	-27.74136	-27.27075	-26.56562	-28.03677	-25.88289	-26.28548	-27.01434	-27.10757	-28.05070	-25.47335	-27.82632	-27.02166	-27.46417	-27.33664	-27.76098
17500	2.8751	-25.71010	-25.38238	-26.30589	-24.96820	-26.00018	-25.74750	-26.62851	-26.31640	-27.06192	-25.42019	-26.20623	-25.98478	-25.59946	-26.67575	-24.94561	-25.49010	-25.46206	-26.09520	-26.96741	-24.17374	-27.40376	-26.74381	-26.87689	-28.32792	-26.27736	-26.71945	-27.33450	-27.21419	-27.42367	-27.74336	-27.27460	-26.57068	-28.04063	-25.88767	-26.28762	-27.01924	-27.11114	-28.05449	-25.47696	-27.83162	-27.02253	-27.46618	-27.34285	-27.76517
17750	2.8751	-25.71374	-25.38589	-26.30958	-24.97150	-26.00399	-25.75278	-26.62939	-26.32142	-27.06389	-25.42517	-26.20710	-25.98960	-25.60330	-26.67774	-24.94932	-25.49347	-25.46306	-26.09735	-26.97105	-24.17504	-27.40745	-26.74908	-26.88040	-28.33161	-26.28315	-26.72391	-27.33538	-27.21921	-27.42731	-27.74534	-27.27841	-26.57566	-28.04443	-25.89232	-26.28964	-27.02407	-27.11466	-28.05823	-25.48051	-27.83683	-27.02340	-27.46817	-27.34894	-27.76926
18000	2.8751	-25.71733	-25.38930	-26.31322	-24.97474	-26.00774	-25.75791	-26.63012	-26.32634	-27.06583	-25.42998	-26.20791	-25.99433	-25.60710	-26.67970	-24.95275	-25.49674	-25.46376	-26.09952	-26.97464	-24.17524	-27.41110	-26.75421	-26.88381	-28.33526	-26.28880	-26.72825	-27.33611	-27.22413	-27.43089	-27.74728	-27.28216	-26.58047	-28.04819	-25.89680	-26.29150	-27.02879	-27.11806	-28.06190	-25.48414	-27.84196	-27.02421	-27.47013	-27.35493	-27.77321
18250	2.8751	-25.72086	-25.39265	-26.31681	-24.97792	-26.01144	-25.76294	-26.63082	-26.33118	-27.06775	-25.43468	-26.20871	-25.99896	-25.61085	-26.68165	-24.95607	-25.49991	-25.46444	-26.10169	-26.97817	-24.17535	-27.41468	-26.75925	-26.88716	-28.33884	-26.29433	-26.73247	-27.33681	-27.22897	-27.43442	-27.74920	-27.28586	-26.58517	-28.05189	-25.90116	-26.29325	-27.03343	-27.12141	-28.06552	-25.48774	-27.84700	-27.02500	-27.47208	-27.36081	-27.77704
18500	2.8751	-25.72434	-25.39596	-26.32034	-24.98108	-26.01509	-25.76790	-26.63153	-26.33594	-27.06965	-25.43931	-26.20951	-26.00352	-25.61455	-26.68357	-24.95931	-25.50300	-25.46516	-26.10384	-26.98165	-24.17555	-27.41822	-26.76421	-26.89047	-28.34238	-26.29975	-26.73658	-27.33752	-27.23373	-27.43791	-27.75110	-27.28951	-26.58980	-28.05554	-25.90540	-26.29491	-27.03799	-27.12472	-28.06909	-25.49129	-27.85198	-27.02581	-27.47401	-27.36659	-27.78078
18750	2.8751	-25.72778	-25.39922	-26.32382	-24.98420	-26.01869	-25.77278	-26.63223	-26.34063	-27.07153	-25.44385	-26.21032	-26.00800	-25.61819	-26.68549	-24.96247	-25.50601	-25.46592	-26.10599	-26.98509	-24.17584	-27.42170	-26.76909	-26.89373	-28.34586	-26.30507	-26.74058	-27.33822	-27.23842	-27.44135	-27.75298	-27.29311	-26.59434	-28.05913	-25.90952	-26.29647	-27.04246	-27.12798	-28.07261	-25.49479	-27.85687	-27.02662	-27.47592	-27.37227	-27.78442
19000	2.8751	-25.73118	-25.40245	-26.32726	-24.98729	-26.02224	-25.77759	-26.63294	-26.34525	-27.07339	-25.44831	-26.21114	-26.01240	-25.62179	-26.68739	-24.96555	-25.50893	-25.46671	-26.10814	-26.98849	-24.17621	-27.42513	-26.77390	-26.89696	-28.34929	-26.31029	-26.74449	-27.33893	-27.24304	-27.44475	-27.75484	-27.29666	-26.59880	-28.06269	-25.91354	-26.29795	-27.04687	-27.13122	-28.07608	-25.49825	-27.86170	-27.02743	-27.47782	-27.37786	-27.78797
19250	2.8751	-25.73453	-25.40564	-26.33064	-24.99035	-26.02574	-25.78232	-26.63365	-26.34979	-27.07524	-25.45270	-26.21196	-26.01672	-25.62534	-26.68927	-24.96856	-25.51177	-25.46752	-26.11028	-26.99184	-24.17666	-27.42851	-26.77863	-26.90015	-28.35267	-26.31540	-26.74830	-27.33965	-27.24758	-27.44810	-27.75669	-27.30016	-26.60319	-28.06619	-25.91746	-26.29935	-27.05119	-27.13441	-28.07950	-25.50165	-27.86646	-27.02826	-27.47971	-27.38336	-27.79143
19500	2.8751	-25.73785	-25.40880	-26.33398	-24.99338	-26.02919	-25.78698	-26.63437	-26.35427	-27.07708	-25.45701	-26.21279	-26.02098	-25.62884	-26.69115	-24.97151	-25.51455	-25.46838	-26.11241	-26.99516	-24.17719	-27.43185	-26.78329	-26.90331	-28.35601	-26.32043	-26.75202	-27.34037	-27.25206	-27.45141	-27.75853	-27.30361	-26.60750	-28.06964	-25.92128	-26.30068	-27.05544	-27.13756	-28.08287	-25.50502	-27.87115	-27.02909	-27.48159	-27.38878	-27.79481
19750	2.8751	-25.74112	-25.41193	-26.33727	-24.99639	-26.03260	-25.79158	-26.63510	-26.35868	-27.07890	-25.46126	-26.21364	-26.02516	-25.63230	-26.69302	-24.97439	-25.51726	-25.46927	-26.11454	-26.99843	-24.17778	-27.43515	-26.78788	-26.90644	-28.35931	-26.32536	-26.75565	-27.34109	-27.25647	-27.45469	-27.76035	-27.30702	-26.61175	-28.07305	-25.92500	-26.30194	-27.05963	-27.14069	-28.08620	-25.50835	-27.87578	-27.02994	-27.48345	-27.39410	-27.79811
20000	2.8751	-25.74436	-25.41501	-26.34053	-24.99936	-26.03597	-25.79611	-26.63583	-26.36302	-27.08071	-25.46543	-26.21449	-26.02928	-25.63573	-26.69488	-24.97721	-25.51990	-25.47018	-26.11666	-27.00167	-24.17844	-27.43840	-26.79241	-26.90952	-28.36256	-26.33021	-26.75920	-27.34182	-27.26082	-27.45793	-27.76216	-27.31039	-26.61592	-28.07642	-25.92864	-26.30314	-27.06375	-27.14378	-28.08949	-25.51164	-27.88035	-27.03079	-27.48531	-27.39935	-27.80133
20250	2.8751	-25.74756	-25.41808	-26.34374	-25.00232	-26.03930	-25.80057	-26.63657	-26.36731	-27.08251	-25.46954	-26.21535	-26.03334	-25.63911	-26.69673	-24.97998	-25.52249	-25.47113	-26.11878	-27.00487	-24.17917	-27.44161	-26.79688	-26.91259	-28.36577	-26.33497	-26.76268	-27.34256	-27.26510	-27.46113	-27.76396	-27.31372	-26.62003	-28.07974	-25.93219	-26.30428	-27.06781	-27.14684	-28.09273	-25.51489	-27.88485	-27.03165	-27.48716	-27.40451	-27.80448
20500	2.8751	-25.75073	-25.42110	-26.34691	-25.00524	-26.04258	-25.80497	-26.63731	-26.37154	-27.08430	-25.47359	-26.21623	-26.03733	-25.64245	-26.69857	-24.98269	-25.52502	-25.47211	-26.12090	-27.00804	-24.17996	-27.44479	-26.80128	-26.91561	-28.36895	-26.33965	-26.76607	-27.34330	-27.26933	-27.46430	-27.76575	-27.31700	-26.62408	-28.08303	-25.93566	-26.30537	-27.07180	-27.14987	-28.09594	-25.51811	-27.88930	-27.03253	-27.48900	-27.40960	-27.80756
20750	2.8751	-25.75386	-25.42410	-26.35005	-25.00814	-26.04583	-25.80932	-26.63806	-26.37570	-27.08608	-25.47758	-26.21711	-26.04127	-25.64575	-26.70040	-24.98535	-25.52749	-25.47312	-26.12302	-27.01117	-24.18081	-27.44792	-26.80562	-26.91861	-28.37208	-26.34425	-26.76939	-27.34406	-27.27350	-27.46743	-27.76752	-27.32025	-26.62807	-28.08628	-25.93905	-26.30641	-27.07573	-27.15286	-28.09910	-25.52128	-27.89369	-27.03341	-27.49083	-27.41461	-27.81057
21000	2.8751	-25.75696	-25.42707	-26.35315	-25.01103	-26.04905	-25.81360	-26.63883	-26.37982	-27.08785	-25.48151	-26.21800	-26.04515	-25.64902	-26.70223	-24.98796	-25.52991	-25.47415	-26.12513	-27.01427	-24.18172	-27.45102	-26.80991	-26.92158	-28.37518	-26.34877	-26.77265	-27.34482	-27.27761	-27.47053	-27.76929	-27.32347	-26.63199	-28.08949	-25.94236	-26.30741	-27.07961	-27.15584	-28.10223	-25.52443	-27.89802	-27.03430	-27.49266	-27.41955	-27.81352
21250	2.8751	-25.76003	-25.43002	-26.35621	-25.01389	-26.05222	-25.81783	-26.63960	-26.38388	-27.08961	-25.48538	-26.21891	-26.04897	-25.65226	-26.70404	-24.99053	-25.53229	-25.47522	-26.12723	-27.01734	-24.18269	-27.45409	-26.81413	-26.92453	-28.37825	-26.35322	-26.77584	-27.34559	-27.28167	-27.47359	-27.77105	-27.32664	-26.63587	-28.09267	-25.94561	-26.30837	-27.08344	-27.15878	-28.10532	-25.52754	-27.90230	-27.03521	-27.49448	-27.42442	-27.81641
21500	2.8751	-25.76307	-25.43293	-26.35924	-25.01673	-26.05537	-25.82200	-26.64038	-26.38788	-27.09136	-25.48919	-26.21983	-26.05274	-25.65546	-26.70586	-24.99305	-25.53461	-25.47630	-26.12934	-27.02038	-24.18370	-27.45712	-26.81830	-26.92744	-28.38128	-26.35760	-26.77896	-27.34637	-27.28567	-27.47663	-27.77281	-27.32979	-26.63968	-28.09581	-25.94879	-26.30929	-27.08720	-27.16170	-28.10837	-25.53062	-27.90653	-27.03613	-27.49629	-27.42922	-27.81924
21750	2.8751	-25.76607	-25.43582	-26.36224	-25.01954	-26.05848	-25.82612	-26.64116	-26.39184	-27.09310	-25.49295	-26.22076	-26.05646	-25.65863	-26.70766	-24.99553	-25.53690	-25.47742	-26.13144	-27.02338	-24.18476	-27.46012	-26.82242	-26.93033	-28.38427	-26.36191	-26.78202	-27.34716	-27.28963	-27.47964	-27.77455	-27.33290	-26.64344	-28.09892	-25.95190	-26.31018	-27.09092	-27.16459	-28.11139	-25.53367	-27.91071	-27.03706	-27.49810	-27.43395	-27.82201
22000	2.8751	-25.76905	-25.43869	-26.36521	-25.02235	-26.06156	-25.83018	-26.64196	-26.39575	-27.09484	-25.49667	-26.22169	-26.06012	-25.66177	-26.70947	-24.99797	-25.53914	-25.47856	-26.13353	-27.02636	-24.18587	-27.46308	-26.82649	-26.93320	-28.38724	-26.36615	-26.78503	-27.34795	-27.29354	-27.48262	-27.77629	-27.33598	-26.64715	-28.10200	-25.95495	-26.31104	-27.09459	-27.16745	-28.11438	-25.53669	-27.91483	-27.03799	-27.49990	-27.43861	-27.82474


10000	2.9031	-25.56325	-25.24174	-26.15031	-24.83568	-25.84176	-25.53264	-26.58672	-26.10672	-26.97606	-25.20839	-26.16557	-25.77535	-25.43963	-26.59134	-24.75941	-25.30668	-25.44201	-26.01269	-26.82056	-24.17115	-27.24818	-26.52894	-26.73625	-28.17234	-26.02409	-26.49717	-27.29272	-27.00451	-27.27682	-27.65751	-27.11618	-26.35888	-27.88221	-25.65332	-26.12104	-26.80981	-26.97050	-27.90318	-25.32595	-27.62078	-26.98187	-27.38177	-27.08919	-27.55898
10250	2.9031	-25.56987	-25.24811	-26.15753	-24.84174	-25.84907	-25.54225	-26.58926	-26.11629	-26.98040	-25.21821	-26.16804	-25.78518	-25.44703	-26.59556	-24.76914	-25.31657	-25.44240	-26.01645	-26.82718	-24.16819	-27.25541	-26.53856	-26.74262	-28.17956	-26.03596	-26.50844	-27.29525	-27.01408	-27.28344	-27.66184	-27.12349	-26.36870	-27.88951	-25.66531	-26.13164	-26.81965	-26.97687	-27.90996	-25.33282	-27.63016	-26.98433	-27.38599	-27.10066	-27.56952
10500	2.9031	-25.57632	-25.25430	-26.16455	-24.84761	-25.85616	-25.55164	-26.59162	-26.12562	-26.98455	-25.22775	-26.17031	-25.79474	-25.45421	-26.59959	-24.77850	-25.32608	-25.44269	-26.02005	-26.83363	-24.16546	-27.26242	-26.54795	-26.74881	-28.18658	-26.04750	-26.51934	-27.29762	-27.02341	-27.28988	-27.66599	-27.13058	-26.37824	-27.89661	-25.67690	-26.14173	-26.82921	-26.98306	-27.91657	-25.33948	-27.63931	-26.98661	-27.39003	-27.11184	-27.57971
10750	2.9031	-25.58260	-25.26032	-26.17137	-24.85329	-25.86306	-25.56081	-26.59382	-26.13471	-26.98854	-25.23704	-26.17243	-25.80403	-25.46118	-26.60346	-24.78751	-25.33523	-25.44292	-26.02350	-26.83991	-24.16298	-27.26925	-26.55711	-26.75483	-28.19340	-26.05872	-26.52988	-27.29982	-27.03250	-27.29616	-27.66999	-27.13748	-26.38753	-27.90351	-25.68810	-26.15134	-26.83849	-26.98908	-27.92302	-25.34594	-27.64825	-26.98873	-27.39389	-27.12275	-27.58956
11000	2.9031	-25.58871	-25.26617	-26.17800	-24.85880	-25.86977	-25.56974	-26.59588	-26.14356	-26.99236	-25.24608	-26.17439	-25.81306	-25.46795	-26.60717	-24.79618	-25.34403	-25.44310	-26.02681	-26.84602	-24.16073	-27.27588	-26.56605	-26.76068	-28.20003	-26.06966	-26.54008	-27.30187	-27.04135	-27.30228	-27.67381	-27.14420	-26.39657	-27.91022	-25.69893	-26.16047	-26.84752	-26.99493	-27.92931	-25.35221	-27.65698	-26.99069	-27.39760	-27.13340	-27.59908
11250	2.9031	-25.59468	-25.27186	-26.18445	-24.86415	-25.87631	-25.57848	-26.59779	-26.15219	-26.99604	-25.25489	-26.17621	-25.82185	-25.47454	-26.61072	-24.80454	-25.35248	-25.44323	-26.03001	-26.85199	-24.15869	-27.28233	-26.57479	-26.76637	-28.20648	-26.08029	-26.54994	-27.30379	-27.04998	-27.30824	-27.67749	-27.15073	-26.40538	-27.91675	-25.70939	-26.16915	-26.85631	-27.00063	-27.93545	-25.35829	-27.66550	-26.99251	-27.40115	-27.14380	-27.60829
11500	2.9031	-25.60049	-25.27741	-26.19072	-24.86934	-25.88267	-25.58700	-26.59958	-26.16060	-26.99958	-25.26345	-26.17791	-25.83038	-25.48095	-26.61414	-24.81258	-25.36060	-25.44334	-26.03309	-26.85780	-24.15686	-27.28860	-26.58331	-26.77192	-28.21276	-26.09064	-26.55948	-27.30557	-27.05839	-27.31405	-27.68102	-27.15709	-26.41394	-27.92311	-25.71951	-26.17739	-26.86485	-27.00617	-27.94144	-25.36420	-27.67384	-26.99421	-27.40457	-27.15394	-27.61718
11750	2.9031	-25.60617	-25.28281	-26.19683	-24.87439	-25.88886	-25.59534	-26.60126	-26.16881	-27.00297	-25.27181	-26.17949	-25.83869	-25.48719	-26.61743	-24.82032	-25.36841	-25.44344	-26.03607	-26.86348	-24.15524	-27.29471	-26.59165	-26.77732	-28.21887	-26.10072	-26.56871	-27.30725	-27.06660	-27.31973	-27.68442	-27.16328	-26.42229	-27.92931	-25.72929	-26.18520	-26.87316	-27.01157	-27.94730	-25.36995	-27.68199	-26.99578	-27.40786	-27.16385	-27.62577
12000	2.9031	-25.61170	-25.28808	-26.20278	-24.87930	-25.89490	-25.60348	-26.60283	-26.17681	-27.00625	-25.27994	-26.18096	-25.84679	-25.49325	-26.62059	-24.82778	-25.37592	-25.44353	-26.03896	-26.86901	-24.15381	-27.30065	-26.59979	-26.78259	-28.22481	-26.11054	-26.57763	-27.30882	-27.07460	-27.32527	-27.68770	-27.16932	-26.43043	-27.93535	-25.73873	-26.19260	-26.88125	-27.01684	-27.95302	-25.37554	-27.68996	-26.99726	-27.41102	-27.17353	-27.63407
12250	2.9031	-25.61711	-25.29322	-26.20857	-24.88409	-25.90078	-25.61145	-26.60430	-26.18463	-27.00941	-25.28787	-26.18234	-25.85466	-25.49918	-26.62364	-24.83497	-25.38313	-25.44362	-26.04176	-26.87442	-24.15258	-27.30645	-26.60775	-26.78773	-28.23061	-26.12010	-26.58626	-27.31029	-27.08242	-27.33067	-27.69086	-27.17520	-26.43836	-27.94122	-25.74787	-26.19960	-26.88913	-27.02198	-27.95861	-25.38098	-27.69775	-26.99864	-27.41408	-27.18299	-27.64209
12500	2.9031	-25.62240	-25.29823	-26.21422	-24.88876	-25.90651	-25.61923	-26.60568	-26.19225	-27.01247	-25.29561	-26.18364	-25.86233	-25.50494	-26.62659	-24.84190	-25.39007	-25.44373	-26.04449	-26.87971	-24.15152	-27.31210	-26.61554	-26.79274	-28.23626	-26.12942	-26.59461	-27.31167	-27.09005	-27.33596	-27.69391	-27.18093	-26.44610	-27.94696	-25.75670	-26.20622	-26.89680	-27.02699	-27.96408	-25.38628	-27.70538	-26.99993	-27.41703	-27.19223	-27.64985
12750	2.9031	-25.62757	-25.30313	-26.21973	-24.89331	-25.91211	-25.62685	-26.60699	-26.19970	-27.01541	-25.30315	-26.18485	-25.86979	-25.51056	-26.62945	-24.84858	-25.39673	-25.44386	-26.04715	-26.88488	-24.15063	-27.31760	-26.62316	-26.79764	-28.24176	-26.13849	-26.60269	-27.31298	-27.09750	-27.34113	-27.69686	-27.18653	-26.45364	-27.95255	-25.76523	-26.21248	-26.90426	-27.03189	-27.96943	-25.39145	-27.71285	-27.00115	-27.41988	-27.20126	-27.65734
13000	2.9031	-25.63263	-25.30793	-26.22509	-24.89776	-25.91757	-25.63431	-26.60823	-26.20698	-27.01827	-25.31051	-26.18601	-25.87708	-25.51605	-26.63221	-24.85503	-25.40314	-25.44401	-26.04975	-26.88994	-24.14990	-27.32297	-26.63061	-26.80244	-28.24713	-26.14734	-26.61050	-27.31422	-27.10477	-27.34619	-27.69972	-27.19199	-26.46100	-27.95802	-25.77348	-26.21839	-26.91154	-27.03670	-27.97467	-25.39649	-27.72016	-27.00231	-27.42264	-27.21010	-27.66458
13250	2.9031	-25.63757	-25.31261	-26.23033	-24.90210	-25.92290	-25.64160	-26.60940	-26.21409	-27.02104	-25.31769	-26.18710	-25.88417	-25.52141	-26.63490	-24.86124	-25.40929	-25.44418	-26.05228	-26.89488	-24.14933	-27.32821	-26.63791	-26.80712	-28.25237	-26.15597	-26.61805	-27.31540	-27.11188	-27.35114	-27.70248	-27.19732	-26.46818	-27.96335	-25.78145	-26.22396	-26.91863	-27.04137	-27.97980	-25.40141	-27.72732	-27.00340	-27.42533	-27.21874	-27.67157
13500	2.9031	-25.64241	-25.31721	-26.23545	-24.90636	-25.92811	-25.64874	-26.61052	-26.22103	-27.02372	-25.32470	-26.18814	-25.89108	-25.52664	-26.63750	-24.86724	-25.41522	-25.44439	-26.05477	-26.89972	-24.14892	-27.33332	-26.64505	-26.81172	-28.25748	-26.16438	-26.62537	-27.31651	-27.11883	-27.35598	-27.70516	-27.20253	-26.47519	-27.96856	-25.78916	-26.22921	-26.92555	-27.04597	-27.98482	-25.40621	-27.73433	-27.00444	-27.42793	-27.22719	-27.67833
13750	2.9031	-25.64716	-25.32170	-26.24044	-24.91052	-25.93321	-25.65574	-26.61158	-26.22783	-27.02633	-25.33154	-26.18913	-25.89783	-25.53175	-26.64004	-24.87304	-25.42091	-25.44464	-26.05721	-26.90447	-24.14864	-27.33831	-26.65205	-26.81621	-28.26247	-26.17259	-26.63244	-27.31757	-27.12562	-27.36072	-27.70777	-27.20763	-26.48203	-27.97365	-25.79662	-26.23416	-26.93230	-27.05046	-27.98973	-25.41090	-27.74121	-27.00543	-27.43047	-27.23546	-27.68487
14000	2.9031	-25.65180	-25.32611	-26.24532	-24.91460	-25.93818	-25.66260	-26.61260	-26.23447	-27.02886	-25.33822	-26.19009	-25.90441	-25.53675	-26.64251	-24.87863	-25.42639	-25.44492	-26.05960	-26.90911	-24.14850	-27.34319	-26.65890	-26.82062	-28.26735	-26.18059	-26.63929	-27.31860	-27.13226	-27.36537	-27.71031	-27.21260	-26.48871	-27.97863	-25.80383	-26.23882	-26.93887	-27.05487	-27.99455	-25.41549	-27.74795	-27.00639	-27.43294	-27.24355	-27.69119
14250	2.9031	-25.65636	-25.33043	-26.25009	-24.91859	-25.94305	-25.66931	-26.61359	-26.24097	-27.03133	-25.34476	-26.19100	-25.91083	-25.54164	-26.64492	-24.88404	-25.43166	-25.44525	-26.06196	-26.91367	-24.14849	-27.34796	-26.66562	-26.82494	-28.27212	-26.18840	-26.64592	-27.31958	-27.13876	-27.36992	-27.71278	-27.21747	-26.49525	-27.98350	-25.81080	-26.24320	-26.94530	-27.05919	-27.99928	-25.41997	-27.75455	-27.00730	-27.43535	-27.25147	-27.69730
14500	2.9031	-25.66083	-25.33466	-26.25475	-24.92252	-25.94782	-25.67590	-26.61454	-26.24733	-27.03374	-25.35115	-26.19189	-25.91710	-25.54642	-26.64727	-24.88928	-25.43674	-25.44561	-26.06428	-26.91814	-24.14861	-27.35262	-26.67221	-26.82917	-28.27678	-26.19603	-26.65234	-27.32053	-27.14512	-27.37439	-27.71519	-27.22224	-26.50164	-27.98826	-25.81755	-26.24733	-26.95156	-27.06343	-28.00391	-25.42436	-27.76103	-27.00819	-27.43771	-27.25923	-27.70321
14750	2.9031	-25.66521	-25.33883	-26.25931	-24.92637	-25.95249	-25.68236	-26.61546	-26.25356	-27.03610	-25.35740	-26.19276	-25.92322	-25.55111	-26.64957	-24.89434	-25.44163	-25.44602	-26.06658	-26.92252	-24.14884	-27.35719	-26.67866	-26.83334	-28.28134	-26.20347	-26.65855	-27.32145	-27.15135	-27.37878	-27.71754	-27.22691	-26.50789	-27.99293	-25.82408	-26.25120	-26.95769	-27.06759	-28.00846	-25.42866	-27.76739	-27.00905	-27.44001	-27.26683	-27.70893
15000	2.9031	-25.66952	-25.34292	-26.26378	-24.93016	-25.95706	-25.68869	-26.61636	-26.25965	-27.03840	-25.36350	-26.19360	-25.92920	-25.55570	-26.65183	-24.89924	-25.44634	-25.44648	-26.06885	-26.92683	-24.14918	-27.36165	-26.68500	-26.83743	-28.28581	-26.21074	-26.66457	-27.32235	-27.15744	-27.38308	-27.71984	-27.23148	-26.51399	-27.99750	-25.83041	-26.25485	-26.96366	-27.07168	-28.01292	-25.43288	-27.77363	-27.00990	-27.44227	-27.27428	-27.71446
15250	2.9031	-25.67374	-25.34694	-26.26815	-24.93389	-25.96154	-25.69491	-26.61723	-26.26563	-27.04065	-25.36948	-26.19443	-25.93505	-25.56020	-26.65404	-24.90399	-25.45088	-25.44698	-26.07109	-26.93105	-24.14964	-27.36603	-26.69121	-26.84145	-28.29018	-26.21784	-26.67041	-27.32323	-27.16342	-27.38731	-27.72209	-27.23596	-26.51997	-28.00198	-25.83653	-26.25827	-26.96951	-27.07570	-28.01730	-25.43701	-27.77976	-27.01073	-27.44448	-27.28157	-27.71982
15500	2.9031	-25.67790	-25.35089	-26.27244	-24.93756	-25.96593	-25.70101	-26.61809	-26.27148	-27.04285	-25.37533	-26.19524	-25.94076	-25.56462	-26.65622	-24.90859	-25.45526	-25.44753	-26.07331	-26.93521	-24.15019	-27.37031	-26.69731	-26.84540	-28.29447	-26.22478	-26.67607	-27.32408	-27.16927	-27.39146	-27.72430	-27.24035	-26.52582	-28.00637	-25.84246	-26.26149	-26.97523	-27.07965	-28.02160	-25.44106	-27.78577	-27.01154	-27.44665	-27.28872	-27.72500
15750	2.9031	-25.68198	-25.35479	-26.27664	-24.94116	-25.97023	-25.70700	-26.61893	-26.27722	-27.04501	-25.38106	-26.19605	-25.94635	-25.56894	-26.65836	-24.91306	-25.45949	-25.44812	-26.07551	-26.93929	-24.15085	-27.37451	-26.70330	-26.84930	-28.29867	-26.23157	-26.68155	-27.32493	-27.17501	-27.39554	-27.72646	-27.24465	-26.53155	-28.01068	-25.84820	-26.26451	-26.98082	-27.08355	-28.02582	-25.44504	-27.79168	-27.01235	-27.44879	-27.29573	-27.73003
16000	2.9031	-25.68599	-25.35862	-26.28076	-24.94472	-25.97446	-25.71288	-26.61977	-26.28285	-27.04714	-25.38668	-26.19684	-25.95182	-25.57319	-26.66046	-24.91739	-25.46356	-25.44876	-26.07769	-26.94330	-24.15159	-27.37863	-26.70919	-26.85313	-28.30279	-26.23820	-26.68687	-27.32576	-27.18064	-27.39956	-27.72859	-27.24888	-26.53716	-28.01491	-25.85377	-26.26734	-26.98629	-27.08738	-28.02998	-25.44894	-27.79748	-27.01314	-27.45089	-27.30261	-27.73490
16250	2.9031	-25.68994	-25.36239	-26.28480	-24.94823	-25.97861	-25.71866	-26.62059	-26.28837	-27.04923	-25.39217	-26.19763	-25.95717	-25.57737	-26.66253	-24.92160	-25.46750	-25.44945	-26.07986	-26.94725	-24.15242	-27.38267	-26.71496	-26.85690	-28.30683	-26.24468	-26.69203	-27.32658	-27.18616	-27.40351	-27.73067	-27.25303	-26.54266	-28.01906	-25.85917	-26.27001	-26.99164	-27.09115	-28.03406	-25.45278	-27.80319	-27.01393	-27.45297	-27.30935	-27.73962
16500	2.9031	-25.69383	-25.36611	-26.28876	-24.95169	-25.98269	-25.72434	-26.62141	-26.29379	-27.05128	-25.39756	-26.19843	-25.96241	-25.58147	-26.66458	-24.92569	-25.47131	-25.45018	-26.08201	-26.95114	-24.15334	-27.38664	-26.72064	-26.86062	-28.31080	-26.25103	-26.69704	-27.32740	-27.19158	-27.40739	-27.73273	-27.25711	-26.54805	-28.02314	-25.86441	-26.27251	-26.99688	-27.09487	-28.03807	-25.45655	-27.80880	-27.01472	-27.45501	-27.31597	-27.74420
16750	2.9031	-25.69765	-25.36977	-26.29266	-24.95510	-25.98669	-25.72992	-26.62223	-26.29911	-27.05331	-25.40285	-26.19921	-25.96755	-25.58550	-26.66660	-24.92967	-25.47499	-25.45095	-26.08415	-26.95496	-24.15434	-27.39053	-26.72622	-26.86428	-28.31469	-26.25723	-26.70191	-27.32822	-27.19690	-27.41122	-27.73476	-27.26111	-26.55334	-28.02714	-25.86949	-26.27486	-27.00201	-27.09853	-28.04202	-25.46026	-27.81431	-27.01551	-27.45704	-27.32246	-27.74864
17000	2.9031	-25.70142	-25.37339	-26.29648	-24.95847	-25.99063	-25.73540	-26.62304	-26.30433	-27.05530	-25.40804	-26.20001	-25.97258	-25.58947	-26.66860	-24.93355	-25.47856	-25.45178	-26.08628	-26.95873	-24.15542	-27.39436	-26.73171	-26.86790	-28.31852	-26.26331	-26.70663	-27.32903	-27.20212	-27.41499	-27.73675	-27.26505	-26.55852	-28.03108	-25.87442	-26.27707	-27.00705	-27.10215	-28.04590	-25.46391	-27.81973	-27.01631	-27.45903	-27.32884	-27.75296
17250	2.9031	-25.70513	-25.37695	-26.30025	-24.96180	-25.99451	-25.74080	-26.62385	-26.30946	-27.05727	-25.41312	-26.20080	-25.97751	-25.59337	-26.67057	-24.93732	-25.48201	-25.45264	-26.08840	-26.96244	-24.15656	-27.39812	-26.73711	-26.87146	-28.32228	-26.26926	-26.71123	-27.32985	-27.20725	-27.41870	-27.73872	-27.26893	-26.56361	-28.03495	-25.87921	-26.27914	-27.01198	-27.10572	-28.04972	-25.46750	-27.82507	-27.01710	-27.46100	-27.33509	-27.75715
17500	2.9031	-25.70879	-25.38048	-26.30394	-24.96509	-25.99831	-25.74611	-26.62467	-26.31450	-27.05922	-25.41812	-26.20160	-25.98234	-25.59721	-26.67252	-24.94099	-25.48535	-25.45354	-26.09051	-26.96610	-24.15778	-27.40182	-26.74242	-26.87499	-28.32598	-26.27509	-26.71570	-27.33066	-27.21229	-27.42236	-27.74067	-27.27273	-26.56861	-28.03876	-25.88386	-26.28109	-27.01681	-27.10924	-28.05348	-25.47105	-27.83032	-27.01790	-27.46296	-27.34124	-27.76122
17750	2.9031	-25.71240	-25.38396	-26.30758	-24.96834	-26.00206	-25.75133	-26.62549	-26.31945	-27.06114	-25.42302	-26.20241	-25.98709	-25.60099	-26.67446	-24.94458	-25.48860	-25.45449	-26.09261	-26.96971	-24.15906	-27.40545	-26.74764	-26.87847	-28.32961	-26.28080	-26.72004	-27.33148	-27.21724	-27.42596	-27.74259	-27.27648	-26.57351	-28.04251	-25.88838	-26.28293	-27.02156	-27.11272	-28.05719	-25.47454	-27.83549	-27.01871	-27.46490	-27.34728	-27.76517
18000	2.9031	-25.71594	-25.38732	-26.31117	-24.97153	-26.00576	-25.75641	-26.62615	-26.32431	-27.06303	-25.42776	-26.20315	-25.99174	-25.60473	-26.67637	-24.94789	-25.49174	-25.45513	-26.09473	-26.97325	-24.15924	-27.40904	-26.75272	-26.88183	-28.33320	-26.28636	-26.72425	-27.33214	-27.22210	-27.42951	-27.74448	-27.28018	-26.57825	-28.04621	-25.89274	-26.28462	-27.02620	-27.11608	-28.06083	-25.47810	-27.84057	-27.01945	-27.46680	-27.35320	-27.76899
18250	2.9031	-25.71944	-25.39062	-26.31470	-24.97466	-26.00942	-25.76140	-26.62679	-26.32909	-27.06490	-25.43239	-26.20388	-25.99630	-25.60843	-26.67827	-24.95108	-25.49478	-25.45575	-26.09685	-26.97675	-24.15932	-27.41257	-26.75771	-26.88513	-28.33673	-26.29180	-26.72834	-27.33278	-27.22688	-27.43301	-27.74635	-27.28384	-26.58288	-28.04986	-25.89696	-26.28619	-27.03076	-27.11939	-28.06442	-25.48164	-27.84557	-27.02018	-27.46870	-27.35902	-27.77270
18500	2.9031	-25.72289	-25.39389	-26.31818	-24.97776	-26.01302	-25.76631	-26.62743	-26.33379	-27.06675	-25.43695	-26.20461	-26.00078	-25.61207	-26.68014	-24.95420	-25.49773	-25.45641	-26.09896	-26.98020	-24.15950	-27.41605	-26.76261	-26.88840	-28.34021	-26.29714	-26.73233	-27.33342	-27.23158	-27.43646	-27.74820	-27.28744	-26.58744	-28.05346	-25.90107	-26.28767	-27.03525	-27.12265	-28.06795	-25.48513	-27.85050	-27.02091	-27.47057	-27.36474	-27.77632
18750	2.9031	-25.72630	-25.39711	-26.32160	-24.98084	-26.01656	-25.77114	-26.62807	-26.33842	-27.06858	-25.44142	-26.20536	-26.00518	-25.61566	-26.68201	-24.95723	-25.50061	-25.45711	-26.10106	-26.98361	-24.15977	-27.41948	-26.76744	-26.89162	-28.34364	-26.30237	-26.73621	-27.33406	-27.23621	-27.43986	-27.75003	-27.29098	-26.59191	-28.05701	-25.90507	-26.28907	-27.03964	-27.12588	-28.07144	-25.48858	-27.85535	-27.02166	-27.47244	-27.37036	-27.77983
19000	2.9031	-25.72966	-25.40030	-26.32498	-24.98388	-26.02006	-25.77589	-26.62872	-26.34297	-27.07040	-25.44581	-26.20612	-26.00951	-25.61921	-26.68386	-24.96019	-25.50341	-25.45785	-26.10317	-26.98697	-24.16012	-27.42286	-26.77220	-26.89481	-28.34702	-26.30751	-26.74000	-27.33471	-27.24076	-27.44323	-27.75185	-27.29448	-26.59630	-28.06051	-25.90897	-26.29038	-27.04397	-27.12907	-28.07487	-25.49198	-27.86013	-27.02242	-27.47429	-27.37589	-27.78326
19250	2.9031	-25.73298	-25.40346	-26.32831	-24.98689	-26.02351	-25.78057	-26.62938	-26.34745	-27.07221	-25.45013	-26.20689	-26.01375	-25.62271	-26.68570	-24.96308	-25.50613	-25.45862	-26.10526	-26.99029	-24.16055	-27.42619	-26.77688	-26.89797	-28.35035	-26.31254	-26.74369	-27.33537	-27.24524	-27.44655	-27.75365	-27.29793	-26.60062	-28.06396	-25.91276	-26.29162	-27.04822	-27.13222	-28.07826	-25.49533	-27.86485	-27.02318	-27.47613	-27.38133	-27.78660
19500	2.9031	-25.73626	-25.40657	-26.33160	-24.98988	-26.02691	-25.78519	-26.63004	-26.35187	-27.07400	-25.45437	-26.20767	-26.01793	-25.62616	-26.68753	-24.96591	-25.50879	-25.45943	-26.10736	-26.99357	-24.16106	-27.42948	-26.78149	-26.90108	-28.35364	-26.31748	-26.74729	-27.33603	-27.24966	-27.44983	-27.75545	-27.30134	-26.60486	-28.06736	-25.91646	-26.29279	-27.05240	-27.13534	-28.08160	-25.49865	-27.86950	-27.02396	-27.47797	-27.38668	-27.78985
19750	2.9031	-25.73950	-25.40966	-26.33485	-24.99284	-26.03028	-25.78973	-26.63071	-26.35622	-27.07578	-25.45854	-26.20845	-26.02205	-25.62958	-26.68936	-24.96868	-25.51137	-25.46027	-26.10945	-26.99682	-24.16164	-27.43272	-26.78604	-26.90417	-28.35688	-26.32233	-26.75081	-27.33670	-27.25401	-27.45307	-27.75722	-27.30470	-26.60903	-28.07072	-25.92006	-26.29390	-27.05651	-27.13842	-28.08490	-25.50193	-27.87408	-27.02475	-27.47979	-27.39195	-27.79303
20000	2.9031	-25.74271	-25.41271	-26.33805	-24.99577	-26.03360	-25.79421	-26.63139	-26.36051	-27.07755	-25.46265	-26.20926	-26.02609	-25.63295	-26.69117	-24.97138	-25.51390	-25.46114	-26.11154	-27.00002	-24.16229	-27.43592	-26.79051	-26.90722	-28.36008	-26.32710	-26.75424	-27.33738	-27.25830	-27.45628	-27.75899	-27.30802	-26.61314	-28.07404	-25.92357	-26.29495	-27.06056	-27.14147	-28.08816	-25.50517	-27.87860	-27.02555	-27.48161	-27.39713	-27.79613
20250	2.9031	-25.74588	-25.41574	-26.34121	-24.99869	-26.03688	-25.79862	-26.63208	-26.36473	-27.07931	-25.46669	-26.21007	-26.03008	-25.63629	-26.69298	-24.97404	-25.51637	-25.46206	-26.11363	-27.00319	-24.16302	-27.43908	-26.79493	-26.91025	-28.36324	-26.33178	-26.75760	-27.33807	-27.26252	-27.45945	-27.76075	-27.31130	-26.61718	-28.07733	-25.92701	-26.29595	-27.06454	-27.14450	-28.09137	-25.50837	-27.88306	-27.02637	-27.48341	-27.40224	-27.79917
20500	2.9031	-25.74902	-25.41873	-26.34433	-25.00157	-26.04012	-25.80297	-26.63277	-26.36890	-27.08105	-25.47067	-26.21090	-26.03400	-25.63958	-26.69478	-24.97664	-25.51879	-25.46300	-26.11571	-27.00633	-24.16380	-27.44221	-26.79928	-26.91324	-28.36637	-26.33638	-26.76088	-27.33876	-27.26669	-27.46258	-27.76250	-27.31454	-26.62116	-28.08057	-25.93036	-26.29689	-27.06847	-27.14749	-28.09455	-25.51154	-27.88746	-27.02720	-27.48522	-27.40726	-27.80213
20750	2.9031	-25.75212	-25.42169	-26.34742	-25.00443	-26.04333	-25.80727	-26.63348	-26.37301	-27.08280	-25.47459	-26.21173	-26.03786	-25.64284	-26.69658	-24.97920	-25.52115	-25.46397	-26.11779	-27.00943	-24.16464	-27.44529	-26.80357	-26.91620	-28.36945	-26.34089	-26.76410	-27.33947	-27.27080	-27.46568	-27.76424	-27.31775	-26.62508	-28.08377	-25.93364	-26.29780	-27.07233	-27.15045	-28.09768	-25.51467	-27.89181	-27.02803	-27.48701	-27.41221	-27.80503
21000	2.9031	-25.75519	-25.42463	-26.35047	-25.00728	-26.04649	-25.81150	-26.63419	-26.37707	-27.08453	-25.47845	-26.21258	-26.04167	-25.64606	-26.69837	-24.98170	-25.52346	-25.46497	-26.11988	-27.01250	-24.16555	-27.44835	-26.80781	-26.91914	-28.37250	-26.34534	-26.76724	-27.34019	-27.27486	-27.46875	-27.76598	-27.32091	-26.62894	-28.08694	-25.93684	-26.29866	-27.07614	-27.15339	-28.10078	-25.51777	-27.89610	-27.02888	-27.48880	-27.41709	-27.80787
21250	2.9031	-25.75823	-25.42754	-26.35349	-25.01010	-26.04963	-25.81568	-26.63492	-26.38107	-27.08626	-25.48226	-26.21345	-26.04542	-25.64925	-26.70015	-24.98417	-25.52573	-25.46601	-26.12195	-27.01554	-24.16651	-27.45136	-26.81198	-26.92205	-28.37552	-26.34971	-26.77032	-27.34091	-27.27886	-27.47179	-27.76770	-27.32405	-26.63275	-28.09007	-25.93997	-26.29949	-27.07989	-27.15630	-28.10384	-25.52085	-27.90033	-27.02975	-27.49059	-27.42190	-27.81065
21500	2.9031	-25.76123	-25.43042	-26.35647	-25.01291	-26.05273	-25.81980	-26.63566	-26.38502	-27.08797	-25.48601	-26.21433	-26.04912	-25.65241	-26.70193	-24.98659	-25.52796	-25.46707	-26.12403	-27.01854	-24.16752	-27.45435	-26.81611	-26.92493	-28.37851	-26.35401	-26.77334	-27.34165	-27.28281	-27.47480	-27.76942	-27.32715	-26.63650	-28.09317	-25.94304	-26.30028	-27.08359	-27.15918	-28.10686	-25.52388	-27.90452	-27.03062	-27.49237	-27.42664	-27.81337
21750	2.9031	-25.76421	-25.43328	-26.35942	-25.01569	-26.05580	-25.82387	-26.63641	-26.38892	-27.08969	-25.48971	-26.21522	-26.05278	-25.65554	-26.70371	-24.98897	-25.53014	-25.46815	-26.12611	-27.02152	-24.16859	-27.45730	-26.82018	-26.92779	-28.38146	-26.35824	-26.77630	-27.34240	-27.28671	-27.47778	-27.77113	-27.33022	-26.64020	-28.09624	-25.94605	-26.30104	-27.08724	-27.16204	-28.10985	-25.52689	-27.90865	-27.03152	-27.49414	-27.43131	-27.81604
22000	2.9031	-25.76716	-25.43612	-26.36235	-25.01846	-26.05883	-25.82789	-26.63716	-26.39277	-27.09139	-25.49335	-26.21612	-26.05638	-25.65864	-26.70548	-24.99132	-25.53228	-25.46927	-26.12818	-27.02447	-24.16970	-27.46022	-26.82420	-26.93063	-28.38438	-26.36240	-26.77920	-27.34316	-27.29056	-27.48073	-27.77284	-27.33325	-26.64384	-28.09928	-25.94899	-26.30178	-27.09084	-27.16488	-28.11281	-25.52987	-27.91274	-27.03242	-27.49591	-27.43592	-27.81866


10000	2.9542	-25.56270	-25.24076	-26.14958	-24.83366	-25.84104	-25.53223	-26.58456	-26.10614	-26.97471	-25.20778	-26.16264	-25.77461	-25.43859	-26.58947	-24.75777	-25.30516	-25.43321	-26.00884	-26.82002	-24.14635	-27.24746	-26.52854	-26.73527	-28.17162	-26.02360	-26.49626	-27.29055	-27.00393	-27.27627	-27.65615	-27.11546	-26.35827	-27.88148	-25.65253	-26.11932	-26.80907	-26.96953	-27.90281	-25.31982	-27.62039	-26.97894	-27.37990	-27.08881	-27.55792
10250	2.9542	-25.56928	-25.24706	-26.15674	-24.83958	-25.84828	-25.54180	-26.58690	-26.11564	-26.97892	-25.21753	-26.16487	-25.78436	-25.44590	-26.59354	-24.76732	-25.31487	-25.43319	-26.01238	-26.82659	-24.14301	-27.25461	-26.53811	-26.74157	-28.17877	-26.03539	-26.50740	-27.29290	-27.01344	-27.28284	-27.66037	-27.12270	-26.36802	-27.88872	-25.66438	-26.12967	-26.81882	-26.97582	-27.90956	-25.32648	-27.62973	-26.98117	-27.38397	-27.10023	-27.56832
10500	2.9542	-25.57567	-25.25316	-26.16368	-24.84530	-25.85530	-25.55115	-26.58908	-26.12491	-26.98295	-25.22700	-26.16692	-25.79382	-25.45298	-26.59742	-24.77648	-25.32419	-25.43309	-26.01575	-26.83298	-24.13994	-27.26156	-26.54745	-26.74767	-28.18572	-26.04685	-26.51816	-27.29508	-27.02270	-27.28924	-27.66439	-27.12972	-26.37749	-27.89574	-25.67583	-26.13949	-26.82829	-26.98193	-27.91613	-25.33293	-27.63884	-26.98322	-27.38785	-27.11136	-27.57837
10750	2.9542	-25.58190	-25.25910	-26.17043	-24.85084	-25.86212	-25.56026	-26.59109	-26.13392	-26.98681	-25.23620	-26.16881	-25.80302	-25.45986	-26.60113	-24.78529	-25.33314	-25.43294	-26.01898	-26.83921	-24.13714	-27.26830	-26.55657	-26.75361	-28.19246	-26.05800	-26.52856	-27.29708	-27.03171	-27.29546	-27.66826	-27.13654	-26.38669	-27.90257	-25.68688	-26.14882	-26.83748	-26.98786	-27.92254	-25.33919	-27.64773	-26.98510	-27.39156	-27.12222	-27.58806
11000	2.9542	-25.58796	-25.26486	-26.17698	-24.85621	-25.86876	-25.56914	-26.59295	-26.14269	-26.99050	-25.24516	-26.17053	-25.81195	-25.46654	-26.60468	-24.79376	-25.34173	-25.43275	-26.02208	-26.84527	-24.13459	-27.27485	-26.56545	-26.75937	-28.19901	-26.06884	-26.53860	-27.29894	-27.04048	-27.30152	-27.67195	-27.14318	-26.39565	-27.90920	-25.69754	-26.15766	-26.84641	-26.99362	-27.92880	-25.34525	-27.65641	-26.98683	-27.39511	-27.13280	-27.59742
11250	2.9542	-25.59386	-25.27046	-26.18335	-24.86141	-25.87521	-25.57782	-26.59467	-26.15125	-26.99405	-25.25388	-26.17212	-25.82063	-25.47303	-26.60807	-24.80189	-25.34996	-25.43253	-26.02506	-26.85117	-24.13228	-27.28122	-26.57413	-26.76497	-28.20538	-26.07938	-26.54830	-27.30066	-27.04904	-27.30743	-27.67549	-27.14963	-26.40437	-27.91566	-25.70784	-26.16603	-26.85510	-26.99923	-27.93489	-25.35114	-27.66489	-26.98842	-27.39850	-27.14313	-27.60646
11500	2.9542	-25.59962	-25.27592	-26.18953	-24.86646	-25.88148	-25.58629	-26.59626	-26.15957	-26.99745	-25.26235	-26.17359	-25.82906	-25.47933	-26.61133	-24.80971	-25.35787	-25.43230	-26.02793	-26.85693	-24.13021	-27.28741	-26.58259	-26.77043	-28.21157	-26.08963	-26.55767	-27.30225	-27.05737	-27.31318	-27.67889	-27.15591	-26.41284	-27.92193	-25.71778	-26.17395	-26.86353	-27.00468	-27.94085	-25.35686	-27.67317	-26.98989	-27.40176	-27.15321	-27.61517
11750	2.9542	-25.60523	-25.28123	-26.19555	-24.87136	-25.88759	-25.59456	-26.59774	-26.16770	-27.00071	-25.27061	-26.17494	-25.83726	-25.48546	-26.61446	-24.81723	-25.36544	-25.43206	-26.03070	-26.86254	-24.12836	-27.29343	-26.59087	-26.77574	-28.21758	-26.09961	-26.56673	-27.30373	-27.06549	-27.31880	-27.68215	-27.16201	-26.42110	-27.92804	-25.72738	-26.18143	-26.87173	-27.00999	-27.94666	-25.36241	-27.68126	-26.99123	-27.40489	-27.16305	-27.62358
12000	2.9542	-25.61071	-25.28641	-26.20141	-24.87613	-25.89354	-25.60264	-26.59911	-26.17561	-27.00385	-25.27865	-26.17618	-25.84524	-25.49142	-26.61746	-24.82446	-25.37271	-25.43184	-26.03339	-26.86802	-24.12672	-27.29928	-26.59894	-26.78092	-28.22344	-26.10931	-26.57546	-27.30511	-27.07340	-27.32427	-27.68530	-27.16796	-26.42913	-27.93399	-25.73663	-26.18849	-26.87970	-27.01517	-27.95233	-25.36781	-27.68917	-26.99248	-27.40789	-27.17266	-27.63169
12250	2.9542	-25.61605	-25.29145	-26.20710	-24.88077	-25.89933	-25.61054	-26.60039	-26.18333	-27.00687	-25.28648	-26.17734	-25.85299	-25.49723	-26.62035	-24.83141	-25.37969	-25.43163	-26.03599	-26.87336	-24.12529	-27.30498	-26.60684	-26.78596	-28.22914	-26.11876	-26.58391	-27.30638	-27.08112	-27.32962	-27.68832	-27.17375	-26.43697	-27.93978	-25.74557	-26.19514	-26.88746	-27.02021	-27.95788	-25.37307	-27.69690	-26.99364	-27.41079	-27.18204	-27.63951
12500	2.9542	-25.62127	-25.29637	-26.21266	-24.88529	-25.90497	-25.61825	-26.60158	-26.19086	-27.00979	-25.29410	-26.17841	-25.86054	-25.50289	-26.62315	-24.83810	-25.38637	-25.43145	-26.03852	-26.87858	-24.12405	-27.31053	-26.61455	-26.79088	-28.23469	-26.12796	-26.59206	-27.30757	-27.08865	-27.33484	-27.69124	-27.17939	-26.44459	-27.94542	-25.75420	-26.20140	-26.89500	-27.02513	-27.96330	-25.37819	-27.70447	-26.99471	-27.41358	-27.19120	-27.64706
12750	2.9542	-25.62638	-25.30118	-26.21806	-24.88971	-25.91047	-25.62580	-26.60269	-26.19822	-27.01259	-25.30154	-26.17941	-25.86787	-25.50840	-26.62584	-24.84454	-25.39278	-25.43130	-26.04099	-26.88369	-24.12299	-27.31593	-26.62210	-26.79569	-28.24009	-26.13692	-26.59994	-27.30869	-27.09601	-27.33994	-27.69404	-27.18489	-26.45203	-27.95092	-25.76252	-26.20730	-26.90234	-27.02994	-27.96860	-25.38318	-27.71187	-26.99571	-27.41628	-27.20015	-27.65434
13000	2.9542	-25.63137	-25.30589	-26.22333	-24.89401	-25.91584	-25.63318	-26.60374	-26.20539	-27.01532	-25.30879	-26.18035	-25.87503	-25.51377	-26.62845	-24.85074	-25.39894	-25.43119	-26.04340	-26.88868	-24.12212	-27.32120	-26.62948	-26.80040	-28.24536	-26.14565	-26.60754	-27.30974	-27.10318	-27.34494	-27.69677	-27.19026	-26.45928	-27.95628	-25.77056	-26.21283	-26.90949	-27.03465	-27.97379	-25.38804	-27.71911	-26.99665	-27.41889	-27.20890	-27.66136
13250	2.9542	-25.63625	-25.31047	-26.22846	-24.89822	-25.92107	-25.64040	-26.60473	-26.21239	-27.01795	-25.31585	-26.18123	-25.88199	-25.51902	-26.63099	-24.85670	-25.40483	-25.43111	-26.04575	-26.89356	-24.12141	-27.32634	-26.63671	-26.80498	-28.25050	-26.15414	-26.61489	-27.31073	-27.11019	-27.34981	-27.69940	-27.19549	-26.46634	-27.96152	-25.77831	-26.21803	-26.91645	-27.03924	-27.97886	-25.39278	-27.72620	-26.99753	-27.42142	-27.21745	-27.66814
13500	2.9542	-25.64102	-25.31497	-26.23347	-24.90234	-25.92618	-25.64747	-26.60566	-26.21924	-27.02050	-25.32275	-26.18206	-25.88876	-25.52413	-26.63344	-24.86245	-25.41049	-25.43108	-26.04807	-26.89833	-24.12087	-27.33135	-26.64377	-26.80948	-28.25550	-26.16243	-26.62198	-27.31166	-27.11703	-27.35459	-27.70194	-27.20060	-26.47324	-27.96663	-25.78579	-26.22290	-26.92323	-27.04374	-27.98382	-25.39741	-27.73314	-26.99836	-27.42387	-27.22581	-27.67468
13750	2.9542	-25.64569	-25.31937	-26.23836	-24.90636	-25.93118	-25.65438	-26.60655	-26.22592	-27.02297	-25.32948	-26.18285	-25.89538	-25.52913	-26.63582	-24.86800	-25.41592	-25.43110	-26.05034	-26.90300	-24.12048	-27.33623	-26.65069	-26.81388	-28.26039	-26.17050	-26.62884	-27.31254	-27.12371	-27.35926	-27.70442	-27.20560	-26.47996	-27.97162	-25.79303	-26.22747	-26.92984	-27.04814	-27.98869	-25.40194	-27.73995	-26.99915	-27.42626	-27.23399	-27.68098
14000	2.9542	-25.65027	-25.32369	-26.24313	-24.91031	-25.93605	-25.66116	-26.60739	-26.23246	-27.02538	-25.33604	-26.18361	-25.90182	-25.53401	-26.63815	-24.87334	-25.42114	-25.43117	-26.05257	-26.90758	-24.12024	-27.34101	-26.65746	-26.81820	-28.26517	-26.17837	-26.63546	-27.31339	-27.13025	-27.36384	-27.70682	-27.21047	-26.48653	-27.97650	-25.80000	-26.23175	-26.93628	-27.05245	-27.99345	-25.40636	-27.74661	-26.99991	-27.42858	-27.24198	-27.68707
14250	2.9542	-25.65476	-25.32792	-26.24779	-24.91418	-25.94082	-25.66779	-26.60821	-26.23885	-27.02772	-25.34246	-26.18433	-25.90810	-25.53879	-26.64041	-24.87850	-25.42614	-25.43128	-26.05477	-26.91207	-24.12013	-27.34567	-26.66410	-26.82243	-28.26983	-26.18604	-26.64187	-27.31420	-27.13664	-27.36832	-27.70916	-27.21524	-26.49295	-27.98127	-25.80675	-26.23575	-26.94257	-27.05668	-27.99812	-25.41068	-27.75314	-27.00063	-27.43085	-27.24981	-27.69295
14500	2.9542	-25.65916	-25.33206	-26.25235	-24.91798	-25.94548	-25.67430	-26.60899	-26.24510	-27.03000	-25.34872	-26.18503	-25.91422	-25.54346	-26.64263	-24.88348	-25.43095	-25.43146	-26.05694	-26.91647	-24.12016	-27.35022	-26.67060	-26.82657	-28.27438	-26.19352	-26.64806	-27.31498	-27.14289	-27.37272	-27.71144	-27.21990	-26.49921	-27.98593	-25.81326	-26.23949	-26.94869	-27.06082	-28.00270	-25.41492	-27.75954	-27.00133	-27.43306	-27.25747	-27.69862
14750	2.9542	-25.66347	-25.33614	-26.25680	-24.92170	-25.95005	-25.68067	-26.60975	-26.25121	-27.03222	-25.35485	-26.18572	-25.92021	-25.54803	-26.64479	-24.88829	-25.43558	-25.43168	-26.05908	-26.92078	-24.12031	-27.35468	-26.67698	-26.83065	-28.27884	-26.20082	-26.65404	-27.31574	-27.14900	-27.37704	-27.71367	-27.22447	-26.50534	-27.99050	-25.81955	-26.24298	-26.95467	-27.06490	-28.00719	-25.41907	-27.76582	-27.00201	-27.43522	-27.26497	-27.70410
15000	2.9542	-25.66770	-25.34014	-26.26116	-24.92537	-25.95452	-25.68692	-26.61048	-26.25720	-27.03440	-25.36082	-26.18638	-25.92604	-25.55251	-26.64691	-24.89294	-25.44002	-25.43196	-26.06121	-26.92501	-24.12059	-27.35904	-26.68323	-26.83465	-28.28319	-26.20794	-26.65983	-27.31647	-27.15499	-27.38127	-27.71585	-27.22894	-26.51131	-27.99496	-25.82564	-26.24625	-26.96051	-27.06890	-28.01159	-25.42313	-27.77199	-27.00268	-27.43735	-27.27231	-27.70939
15250	2.9542	-25.67186	-25.34407	-26.26543	-24.92897	-25.95889	-25.69305	-26.61120	-26.26306	-27.03653	-25.36668	-26.18704	-25.93174	-25.55690	-26.64899	-24.89744	-25.44429	-25.43229	-26.06331	-26.92917	-24.12098	-27.36330	-26.68936	-26.83858	-28.28746	-26.21490	-26.66544	-27.31719	-27.16085	-27.38543	-27.71797	-27.23331	-26.51717	-27.99934	-25.83152	-26.24929	-26.96621	-27.07283	-28.01591	-25.42711	-27.77803	-27.00334	-27.43943	-27.27950	-27.71451
15500	2.9542	-25.67594	-25.34793	-26.26960	-24.93252	-25.96318	-25.69906	-26.61191	-26.26879	-27.03861	-25.37240	-26.18769	-25.93731	-25.56120	-26.65104	-24.90180	-25.44841	-25.43269	-26.06539	-26.93326	-24.12148	-27.36748	-26.69537	-26.84244	-28.29164	-26.22169	-26.67086	-27.31790	-27.16659	-27.38951	-27.72006	-27.23760	-26.52289	-28.00363	-25.83721	-26.25214	-26.97178	-27.07670	-28.02015	-25.43102	-27.78397	-27.00398	-27.44148	-27.28654	-27.71946
15750	2.9542	-25.67996	-25.35174	-26.27369	-24.93602	-25.96738	-25.70497	-26.61260	-26.27442	-27.04066	-25.37800	-26.18833	-25.94276	-25.56542	-26.65305	-24.90602	-25.45237	-25.43313	-26.06747	-26.93727	-24.12209	-27.37157	-26.70127	-26.84625	-28.29573	-26.22832	-26.67611	-27.31860	-27.17221	-27.39352	-27.72211	-27.24180	-26.52849	-28.00783	-25.84271	-26.25479	-26.97722	-27.08051	-28.02432	-25.43486	-27.78979	-27.00463	-27.44349	-27.29345	-27.72424
16000	2.9542	-25.68390	-25.35549	-26.27771	-24.93946	-25.97151	-25.71076	-26.61329	-26.27993	-27.04267	-25.38349	-26.18897	-25.94808	-25.56955	-26.65504	-24.91011	-25.45618	-25.43363	-26.06953	-26.94121	-24.12279	-27.37558	-26.70707	-26.85000	-28.29974	-26.23480	-26.68119	-27.31928	-27.17772	-27.39747	-27.72412	-27.24593	-26.53398	-28.01196	-25.84804	-26.25726	-26.98255	-27.08425	-28.02841	-25.43862	-27.79551	-27.00527	-27.44547	-27.30022	-27.72887
16250	2.9542	-25.68778	-25.35918	-26.28164	-24.94286	-25.97556	-25.71645	-26.61398	-26.28534	-27.04465	-25.38886	-26.18961	-25.95329	-25.57362	-26.65699	-24.91408	-25.45986	-25.43418	-26.07157	-26.94509	-24.12358	-27.37951	-26.71276	-26.85369	-28.30367	-26.24113	-26.68612	-27.31997	-27.18313	-27.40135	-27.72609	-27.24998	-26.53935	-28.01601	-25.85319	-26.25956	-26.98775	-27.08794	-28.03243	-25.44233	-27.80114	-27.00591	-27.44742	-27.30685	-27.73335
16500	2.9542	-25.69160	-25.36281	-26.28550	-24.94621	-25.97954	-25.72204	-26.61466	-26.29064	-27.04659	-25.39413	-26.19026	-25.95838	-25.57761	-26.65892	-24.91794	-25.46342	-25.43479	-26.07361	-26.94891	-24.12447	-27.38337	-26.71835	-26.85732	-28.30753	-26.24733	-26.69090	-27.32066	-27.18843	-27.40517	-27.72804	-27.25396	-26.54462	-28.01998	-25.85819	-26.26171	-26.99285	-27.09158	-28.03638	-25.44597	-27.80666	-27.00656	-27.44936	-27.31336	-27.73769
16750	2.9542	-25.69536	-25.36640	-26.28929	-24.94952	-25.98344	-25.72753	-26.61535	-26.29584	-27.04851	-25.39929	-26.19091	-25.96337	-25.58154	-26.66083	-24.92168	-25.46684	-25.43545	-26.07564	-26.95267	-24.12544	-27.38716	-26.72384	-26.86091	-28.31132	-26.25338	-26.69553	-27.32134	-27.19363	-27.40892	-27.72996	-27.25786	-26.54977	-28.02388	-25.86303	-26.26371	-26.99784	-27.09516	-28.04027	-25.44955	-27.81209	-27.00720	-27.45126	-27.31974	-27.74189
17000	2.9542	-25.69906	-25.36994	-26.29301	-24.95279	-25.98728	-25.73293	-26.61604	-26.30094	-27.05040	-25.40434	-26.19156	-25.96826	-25.58540	-26.66272	-24.92532	-25.47016	-25.43616	-26.07767	-26.95637	-24.12650	-27.39088	-26.72924	-26.86445	-28.31504	-26.25930	-26.70002	-27.32203	-27.19874	-27.41262	-27.73185	-27.26170	-26.55483	-28.02773	-25.86772	-26.26557	-27.00273	-27.09870	-28.04409	-25.45308	-27.81743	-27.00786	-27.45315	-27.32600	-27.74597
17250	2.9542	-25.70270	-25.37343	-26.29666	-24.95602	-25.99105	-25.73824	-26.61673	-26.30596	-27.05227	-25.40931	-26.19223	-25.97305	-25.58919	-26.66458	-24.92886	-25.47336	-25.43692	-26.07968	-26.96001	-24.12763	-27.39454	-26.73454	-26.86794	-28.31869	-26.26510	-26.70439	-27.32272	-27.20375	-27.41627	-27.73372	-27.26547	-26.55980	-28.03150	-25.87227	-26.26731	-27.00751	-27.10219	-28.04785	-25.45655	-27.82268	-27.00853	-27.45502	-27.33215	-27.74992
17500	2.9542	-25.70630	-25.37687	-26.30025	-24.95922	-25.99476	-25.74346	-26.61743	-26.31088	-27.05412	-25.41417	-26.19290	-25.97774	-25.59292	-26.66644	-24.93232	-25.47646	-25.43773	-26.08169	-26.96361	-24.12883	-27.39813	-26.73976	-26.87138	-28.32229	-26.27077	-26.70862	-27.32342	-27.20867	-27.41986	-27.73557	-27.26918	-26.56466	-28.03521	-25.87669	-26.26894	-27.01220	-27.10564	-28.05156	-25.45997	-27.82785	-27.00920	-27.45687	-27.33819	-27.75375
17750	2.9542	-25.70984	-25.38028	-26.30379	-24.96237	-25.99841	-25.74859	-26.61813	-26.31572	-27.05595	-25.41895	-26.19359	-25.98234	-25.59660	-26.66828	-24.93569	-25.47946	-25.43858	-26.08370	-26.96715	-24.13011	-27.40166	-26.74490	-26.87479	-28.32582	-26.27633	-26.71274	-27.32413	-27.21351	-27.42341	-27.73740	-27.27283	-26.56944	-28.03886	-25.88098	-26.27045	-27.01681	-27.10904	-28.05520	-25.46335	-27.83294	-27.00989	-27.45871	-27.34411	-27.75748
18000	2.9542	-25.71332	-25.38356	-26.30727	-24.96546	-26.00202	-25.75358	-26.61867	-26.32047	-27.05774	-25.42356	-26.19420	-25.98684	-25.60025	-26.67009	-24.93876	-25.48236	-25.43911	-26.08573	-26.97063	-24.13024	-27.40515	-26.74988	-26.87807	-28.32930	-26.28173	-26.71672	-27.32467	-27.21826	-27.42689	-27.73919	-27.27644	-26.57405	-28.04246	-25.88509	-26.27182	-27.02131	-27.11232	-28.05878	-25.46681	-27.83793	-27.01050	-27.46052	-27.34992	-27.76106
18250	2.9542	-25.71675	-25.38679	-26.31070	-24.96850	-26.00558	-25.75847	-26.61919	-26.32513	-27.05952	-25.42805	-26.19481	-25.99126	-25.60384	-26.67189	-24.94172	-25.48516	-25.43963	-26.08776	-26.97406	-24.13028	-27.40857	-26.75477	-26.88130	-28.33273	-26.28702	-26.72059	-27.32518	-27.22292	-27.43032	-27.74096	-27.28000	-26.57854	-28.04602	-25.88908	-26.27307	-27.02573	-27.11555	-28.06231	-25.47024	-27.84285	-27.01111	-27.46232	-27.35563	-27.76454
18500	2.9542	-25.72014	-25.38998	-26.31408	-24.97151	-26.00908	-25.76328	-26.61971	-26.32971	-27.06128	-25.43248	-26.19543	-25.99560	-25.60739	-26.67367	-24.94460	-25.48788	-25.44019	-26.08979	-26.97745	-24.13043	-27.41195	-26.75959	-26.88448	-28.33611	-26.29220	-26.72435	-27.32571	-27.22751	-27.43370	-27.74272	-27.28350	-26.58297	-28.04953	-25.89296	-26.27424	-27.03007	-27.11874	-28.06579	-25.47363	-27.84769	-27.01173	-27.46410	-27.36123	-27.76792
18750	2.9542	-25.72348	-25.39312	-26.31740	-24.97450	-26.01253	-25.76801	-26.62024	-26.33423	-27.06302	-25.43681	-26.19607	-25.99985	-25.61089	-26.67544	-24.94741	-25.49053	-25.44080	-26.09182	-26.98079	-24.13067	-27.41528	-26.76432	-26.88763	-28.33944	-26.29728	-26.72800	-27.32624	-27.23202	-27.43704	-27.74447	-27.28695	-26.58730	-28.05298	-25.89672	-26.27534	-27.03432	-27.12189	-28.06921	-25.47698	-27.85246	-27.01237	-27.46588	-27.36674	-27.77121
19000	2.9542	-25.72678	-25.39624	-26.32068	-24.97745	-26.01594	-25.77267	-26.62079	-26.33867	-27.06475	-25.44107	-26.19672	-26.00404	-25.61433	-26.67721	-24.95016	-25.49310	-25.44144	-26.09384	-26.98409	-24.13100	-27.41856	-26.76898	-26.89075	-28.34272	-26.30225	-26.73157	-27.32678	-27.23646	-27.44034	-27.74620	-27.29036	-26.59156	-28.05639	-25.90039	-26.27636	-27.03851	-27.12500	-28.07259	-25.48029	-27.85716	-27.01301	-27.46764	-27.37215	-27.77441
19250	2.9542	-25.73004	-25.39932	-26.32392	-24.98037	-26.01930	-25.77726	-26.62133	-26.34303	-27.06648	-25.44526	-26.19738	-26.00815	-25.61774	-26.67896	-24.95283	-25.49560	-25.44213	-26.09587	-26.98735	-24.13140	-27.42179	-26.77356	-26.89383	-28.34595	-26.30713	-26.73504	-27.32733	-27.24083	-27.44360	-27.74792	-27.29372	-26.59575	-28.05975	-25.90395	-26.27731	-27.04261	-27.12808	-28.07591	-25.48355	-27.86179	-27.01368	-27.46940	-27.37748	-27.77752
19500	2.9542	-25.73326	-25.40236	-26.32711	-24.98328	-26.02261	-25.78178	-26.62190	-26.34734	-27.06819	-25.44937	-26.19806	-26.01219	-25.62111	-26.68072	-24.95544	-25.49803	-25.44286	-26.09789	-26.99057	-24.13190	-27.42498	-26.77808	-26.89687	-28.34914	-26.31192	-26.73843	-27.32789	-27.24513	-27.44682	-27.74963	-27.29703	-26.59986	-28.06306	-25.90743	-26.27820	-27.04666	-27.13113	-28.07920	-25.48678	-27.86635	-27.01436	-27.47115	-27.38271	-27.78056
19750	2.9542	-25.73644	-25.40538	-26.33026	-24.98616	-26.02589	-25.78622	-26.62247	-26.35158	-27.06989	-25.45342	-26.19875	-26.01617	-25.62443	-26.68246	-24.95800	-25.50041	-25.44363	-26.09992	-26.99375	-24.13247	-27.42813	-26.78253	-26.89989	-28.35229	-26.31662	-26.74173	-27.32846	-27.24937	-27.45000	-27.75134	-27.30031	-26.60391	-28.06633	-25.91081	-26.27903	-27.05064	-27.13414	-28.08244	-25.48997	-27.87085	-27.01505	-27.47290	-27.38787	-27.78352
20000	2.9542	-25.73958	-25.40836	-26.33336	-24.98901	-26.02912	-25.79061	-26.62305	-26.35575	-27.07158	-25.45740	-26.19946	-26.02008	-25.62771	-26.68420	-24.96051	-25.50273	-25.44443	-26.10195	-26.99689	-24.13311	-27.43124	-26.78691	-26.90287	-28.35540	-26.32123	-26.74495	-27.32904	-27.25354	-27.45315	-27.75303	-27.30354	-26.60789	-28.06957	-25.91411	-26.27982	-27.05455	-27.13712	-28.08563	-25.49312	-27.87529	-27.01576	-27.47464	-27.39294	-27.78641
20250	2.9542	-25.74270	-25.41132	-26.33643	-24.99186	-26.03232	-25.79493	-26.62365	-26.35987	-27.07327	-25.46131	-26.20019	-26.02393	-25.63096	-26.68594	-24.96296	-25.50499	-25.44528	-26.10397	-27.00001	-24.13383	-27.43431	-26.79124	-26.90583	-28.35847	-26.32575	-26.74811	-27.32964	-27.25766	-27.45626	-27.75472	-27.30674	-26.61180	-28.07276	-25.91733	-26.28056	-27.05840	-27.14008	-28.08879	-25.49624	-27.87967	-27.01649	-27.47637	-27.39793	-27.78923
20500	2.9542	-25.74577	-25.41424	-26.33947	-24.99467	-26.03547	-25.79919	-26.62426	-26.36393	-27.07495	-25.46517	-26.20093	-26.02772	-25.63417	-26.68767	-24.96537	-25.50721	-25.44616	-26.10600	-27.00308	-24.13461	-27.43734	-26.79549	-26.90875	-28.36150	-26.33020	-26.75118	-27.33025	-27.26172	-27.45934	-27.75640	-27.30989	-26.61566	-28.07592	-25.92047	-26.28126	-27.06219	-27.14301	-28.09191	-25.49932	-27.88399	-27.01723	-27.47811	-27.40284	-27.79199
20750	2.9542	-25.74882	-25.41714	-26.34246	-24.99746	-26.03859	-25.80339	-26.62488	-26.36793	-27.07662	-25.46896	-26.20169	-26.03146	-25.63734	-26.68940	-24.96773	-25.50937	-25.44708	-26.10803	-27.00613	-24.13545	-27.44034	-26.79969	-26.91165	-28.36450	-26.33457	-26.75419	-27.33087	-27.26572	-27.46238	-27.75807	-27.31301	-26.61945	-28.07904	-25.92354	-26.28191	-27.06592	-27.14591	-28.09498	-25.50238	-27.88825	-27.01798	-27.47983	-27.40768	-27.79468
21000	2.9542	-25.75183	-25.42002	-26.34543	-25.00024	-26.04168	-25.80753	-26.62551	-26.37188	-27.07829	-25.47270	-26.20246	-26.03514	-25.64049	-26.69113	-24.97005	-25.51149	-25.44803	-26.11006	-27.00914	-24.13636	-27.44330	-26.80384	-26.91453	-28.36746	-26.33887	-26.75714	-27.33151	-27.26967	-27.46540	-27.75974	-27.31610	-26.62319	-28.08213	-25.92654	-26.28254	-27.06960	-27.14878	-28.09802	-25.50540	-27.89246	-27.01876	-27.48156	-27.41245	-27.79732
21250	2.9542	-25.75481	-25.42286	-26.34836	-25.00299	-26.04473	-25.81162	-26.62616	-26.37578	-27.07995	-25.47639	-26.20325	-26.03876	-25.64360	-26.69285	-24.97233	-25.51357	-25.44901	-26.11209	-27.01213	-24.13733	-27.44623	-26.80792	-26.91737	-28.37039	-26.34309	-26.76003	-27.33216	-27.27357	-27.46838	-27.76140	-27.31915	-26.62687	-28.08518	-25.92947	-26.28314	-27.07323	-27.15163	-28.10103	-25.50840	-27.89661	-27.01955	-27.48328	-27.41715	-27.79990
21500	2.9542	-25.75777	-25.42569	-26.35125	-25.00573	-26.04775	-25.81565	-26.62683	-26.37962	-27.08161	-25.48002	-26.20406	-26.04234	-25.64668	-26.69457	-24.97457	-25.51561	-25.45003	-26.11413	-27.01508	-24.13835	-27.44913	-26.81196	-26.92020	-28.37329	-26.34724	-26.76285	-27.33282	-27.27742	-27.47133	-27.76306	-27.32217	-26.63050	-28.08820	-25.93234	-26.28371	-27.07680	-27.15445	-28.10400	-25.51136	-27.90072	-27.02035	-27.48500	-27.42178	-27.80243
21750	2.9542	-25.76069	-25.42849	-26.35412	-25.00845	-26.05074	-25.81963	-26.62750	-26.38342	-27.08327	-25.48360	-26.20488	-26.04587	-25.64973	-26.69629	-24.97678	-25.51761	-25.45108	-26.11616	-27.01800	-24.13943	-27.45200	-26.81594	-26.92300	-28.37616	-26.35133	-26.76563	-27.33350	-27.28121	-27.47426	-27.76471	-27.32516	-26.63408	-28.09119	-25.93515	-26.28426	-27.08033	-27.15725	-28.10693	-25.51430	-27.90477	-27.02118	-27.48672	-27.42634	-27.80491
22000	2.9542	-25.76359	-25.43127	-26.35696	-25.01116	-26.05370	-25.82356	-26.62819	-26.38717	-27.08492	-25.48713	-26.20572	-26.04935	-25.65275	-26.69801	-24.97896	-25.51958	-25.45215	-26.11819	-27.02090	-24.14055	-27.45484	-26.81987	-26.92578	-28.37899	-26.35535	-26.76834	-27.33419	-27.28496	-27.47716	-27.76637	-27.32812	-26.63761	-28.09415	-25.93791	-26.28479	-27.08381	-27.16003	-28.10983	-25.51722	-27.90878	-27.02202	-27.48844	-27.43084	-27.80735


10000	3.0000	-25.56218	-25.23984	-26.14890	-24.83174	-25.84035	-25.53185	-26.58250	-26.10558	-26.97342	-25.20720	-26.15986	-25.77390	-25.43760	-26.58769	-24.75621	-25.30371	-25.42497	-26.00520	-26.81949	-24.12392	-27.24677	-26.52815	-26.73435	-28.17093	-26.02313	-26.49538	-27.28849	-27.00337	-27.27575	-27.65487	-27.11477	-26.35769	-27.88080	-25.65176	-26.11768	-26.80837	-26.96860	-27.90246	-25.31404	-27.62003	-26.97616	-27.37813	-27.08845	-27.55690
10250	3.0000	-25.56871	-25.24606	-26.15599	-24.83753	-25.84752	-25.54138	-26.58467	-26.11503	-26.97752	-25.21688	-26.16188	-25.78357	-25.44482	-26.59162	-24.76558	-25.31325	-25.42458	-26.00853	-26.82602	-24.12027	-27.25386	-26.53768	-26.74056	-28.17802	-26.03485	-26.50640	-27.29066	-27.01282	-27.28228	-27.65897	-27.12194	-26.36737	-27.88797	-25.66348	-26.12779	-26.81804	-26.97482	-27.90918	-25.32051	-27.62933	-26.97818	-27.38205	-27.09982	-27.56718
10500	3.0000	-25.57506	-25.25208	-26.16286	-24.84312	-25.85448	-25.55067	-26.58667	-26.12422	-26.98143	-25.22628	-26.16371	-25.79295	-25.45182	-26.59535	-24.77456	-25.32239	-25.42413	-26.01169	-26.83237	-24.11692	-27.26074	-26.54698	-26.74659	-28.18490	-26.04623	-26.51703	-27.29266	-27.02201	-27.28862	-27.66287	-27.12890	-26.37677	-27.89492	-25.67479	-26.13737	-26.82742	-26.98084	-27.91572	-25.32678	-27.63839	-26.98001	-27.38579	-27.11090	-27.57709
10750	3.0000	-25.58123	-25.25794	-26.16954	-24.84852	-25.86123	-25.55974	-26.58850	-26.13317	-26.98517	-25.23541	-26.16538	-25.80206	-25.45861	-26.59891	-24.78318	-25.33115	-25.42363	-26.01472	-26.83854	-24.11386	-27.26741	-26.55604	-26.75245	-28.19157	-26.05730	-26.52729	-27.29449	-27.03096	-27.29480	-27.66662	-27.13565	-26.38589	-27.90168	-25.68570	-26.14643	-26.83652	-26.98670	-27.92209	-25.33285	-27.64724	-26.98168	-27.38935	-27.12170	-27.58664
11000	3.0000	-25.58724	-25.26362	-26.17601	-24.85375	-25.86779	-25.56857	-26.59017	-26.14187	-26.98873	-25.24428	-26.16689	-25.81089	-25.46519	-26.60232	-24.79145	-25.33955	-25.42311	-26.01761	-26.84455	-24.11107	-27.27389	-26.56487	-26.75813	-28.19804	-26.06805	-26.53720	-27.29617	-27.03966	-27.30081	-27.67018	-27.14221	-26.39477	-27.90824	-25.69622	-26.15500	-26.84536	-26.99238	-27.92831	-25.33873	-27.65587	-26.98319	-27.39275	-27.13223	-27.59585
11250	3.0000	-25.59309	-25.26914	-26.18230	-24.85881	-25.87417	-25.57720	-26.59171	-26.15035	-26.99216	-25.25292	-26.16826	-25.81948	-25.47159	-26.60556	-24.79939	-25.34758	-25.42257	-26.02039	-26.85040	-24.10854	-27.28017	-26.57350	-26.76365	-28.20433	-26.07850	-26.54674	-27.29770	-27.04814	-27.30666	-27.67360	-27.14859	-26.40341	-27.91461	-25.70636	-26.16308	-26.85394	-26.99790	-27.93437	-25.34444	-27.66430	-26.98456	-27.39599	-27.14250	-27.60472
11500	3.0000	-25.59879	-25.27451	-26.18840	-24.86373	-25.88036	-25.58560	-26.59312	-26.15860	-26.99543	-25.26131	-26.16951	-25.82781	-25.47779	-26.60867	-24.80700	-25.35527	-25.42203	-26.02307	-26.85610	-24.10627	-27.28628	-26.58191	-26.76902	-28.21043	-26.08866	-26.55596	-27.29911	-27.05639	-27.31236	-27.67688	-27.15478	-26.41180	-27.92081	-25.71613	-26.17070	-26.86227	-27.00327	-27.94028	-25.34998	-27.67253	-26.98581	-27.39910	-27.15252	-27.61327
11750	3.0000	-25.60435	-25.27973	-26.19434	-24.86850	-25.88639	-25.59382	-26.59442	-26.16664	-26.99856	-25.26948	-26.17065	-25.83590	-25.48382	-26.61165	-24.81431	-25.36264	-25.42151	-26.02565	-26.86166	-24.10423	-27.29221	-26.59013	-26.77424	-28.21637	-26.09854	-26.56484	-27.30041	-27.06443	-27.31792	-27.68001	-27.16081	-26.41996	-27.92683	-25.72556	-26.17788	-26.87037	-27.00850	-27.94605	-25.35536	-27.68057	-26.98695	-27.40208	-27.16229	-27.62150
12000	3.0000	-25.60977	-25.28482	-26.20010	-24.87313	-25.89225	-25.60183	-26.59561	-26.17447	-27.00158	-25.27742	-26.17169	-25.84377	-25.48969	-26.61450	-24.82132	-25.36969	-25.42101	-26.02815	-26.86708	-24.10243	-27.29798	-26.59814	-26.77933	-28.22214	-26.10815	-26.57341	-27.30160	-27.07226	-27.32333	-27.68303	-27.16667	-26.42791	-27.93270	-25.73464	-26.18462	-26.87823	-27.01359	-27.95168	-25.36059	-27.68842	-26.98799	-27.40494	-27.17182	-27.62943
12250	3.0000	-25.61505	-25.28978	-26.20571	-24.87764	-25.89796	-25.60967	-26.59670	-26.18211	-27.00447	-25.28515	-26.17263	-25.85141	-25.49540	-26.61725	-24.82805	-25.37644	-25.42053	-26.03057	-26.87236	-24.10084	-27.30359	-26.60598	-26.78429	-28.22775	-26.11749	-26.58168	-27.30269	-27.07990	-27.32861	-27.68592	-27.17238	-26.43564	-27.93840	-25.74339	-26.19095	-26.88587	-27.01854	-27.95718	-25.36568	-27.69610	-26.98893	-27.40768	-27.18113	-27.63707
12500	3.0000	-25.62021	-25.29462	-26.21118	-24.88203	-25.90351	-25.61732	-26.59771	-26.18954	-27.00726	-25.29268	-26.17350	-25.85884	-25.50095	-26.61990	-24.83452	-25.38289	-25.42010	-26.03292	-26.87752	-24.09947	-27.30905	-26.61362	-26.78912	-28.23321	-26.12658	-26.58965	-27.30371	-27.08734	-27.33378	-27.68871	-27.17793	-26.44317	-27.94396	-25.75183	-26.19688	-26.89330	-27.02338	-27.96256	-25.37063	-27.70360	-26.98980	-27.41033	-27.19022	-27.64443
12750	3.0000	-25.62525	-25.29933	-26.21649	-24.88631	-25.90892	-25.62480	-26.59865	-26.19681	-27.00994	-25.30001	-26.17430	-25.86606	-25.50635	-26.62245	-24.84073	-25.38907	-25.41970	-26.03522	-26.88256	-24.09829	-27.31436	-26.62111	-26.79384	-28.23852	-26.13543	-26.59734	-27.30465	-27.09460	-27.33882	-27.69139	-27.18334	-26.45050	-27.94937	-25.75996	-26.20244	-26.90052	-27.02810	-27.96781	-25.37546	-27.71094	-26.99060	-27.41288	-27.19909	-27.65151
13000	3.0000	-25.63018	-25.30395	-26.22166	-24.89049	-25.91420	-25.63211	-26.59953	-26.20389	-27.01254	-25.30716	-26.17504	-25.87309	-25.51162	-26.62491	-24.84670	-25.39499	-25.41936	-26.03746	-26.88749	-24.09730	-27.31953	-26.62842	-26.79846	-28.24369	-26.14404	-26.60475	-27.30552	-27.10168	-27.34375	-27.69398	-27.18862	-26.45765	-27.95465	-25.76779	-26.20764	-26.90756	-27.03272	-27.97295	-25.38017	-27.71812	-26.99134	-27.41535	-27.20776	-27.65834
13250	3.0000	-25.63500	-25.30845	-26.22670	-24.89457	-25.91934	-25.63926	-26.60035	-26.21079	-27.01504	-25.31412	-26.17573	-25.87993	-25.51676	-26.62731	-24.85244	-25.40064	-25.41906	-26.03965	-26.89231	-24.09648	-27.32457	-26.63557	-26.80296	-28.24873	-26.15242	-26.61190	-27.30634	-27.10859	-27.34856	-27.69649	-27.19376	-26.46461	-27.95979	-25.77534	-26.21249	-26.91439	-27.03722	-27.97797	-25.38475	-27.72514	-26.99203	-27.41774	-27.21623	-27.66491
13500	3.0000	-25.63971	-25.31287	-26.23161	-24.89856	-25.92436	-25.64626	-26.60111	-26.21754	-27.01746	-25.32091	-26.17637	-25.88658	-25.52177	-26.62962	-24.85796	-25.40607	-25.41882	-26.04181	-26.89702	-24.09585	-27.32948	-26.64256	-26.80738	-28.25364	-26.16057	-26.61880	-27.30710	-27.11533	-27.35327	-27.69891	-27.19878	-26.47140	-27.96481	-25.78262	-26.21702	-26.92104	-27.04163	-27.98289	-25.38923	-27.73202	-26.99267	-27.42005	-27.22450	-27.67123
13750	3.0000	-25.64431	-25.31718	-26.23640	-24.90246	-25.92926	-25.65310	-26.60183	-26.22413	-27.01981	-25.32752	-26.17698	-25.89307	-25.52667	-26.63187	-24.86327	-25.41125	-25.41864	-26.04392	-26.90162	-24.09537	-27.33427	-26.64941	-26.81169	-28.25843	-26.16852	-26.62545	-27.30782	-27.12192	-27.35788	-27.70126	-27.20368	-26.47801	-27.96971	-25.78965	-26.22124	-26.92753	-27.04594	-27.98770	-25.39361	-27.73875	-26.99328	-27.42230	-27.23259	-27.67733
14000	3.0000	-25.64883	-25.32141	-26.24107	-24.90629	-25.93404	-25.65980	-26.60251	-26.23056	-27.02210	-25.33397	-26.17756	-25.89938	-25.53144	-26.63406	-24.86838	-25.41623	-25.41852	-26.04601	-26.90614	-24.09505	-27.33895	-26.65611	-26.81592	-28.26311	-26.17626	-26.63187	-27.30851	-27.12835	-27.36239	-27.70354	-27.20846	-26.48446	-27.97449	-25.79641	-26.22517	-26.93384	-27.05017	-27.99241	-25.39789	-27.74535	-26.99386	-27.42449	-27.24050	-27.68320
14250	3.0000	-25.65325	-25.32555	-26.24564	-24.91004	-25.93872	-25.66636	-26.60317	-26.23685	-27.02432	-25.34028	-26.17811	-25.90553	-25.53611	-26.63619	-24.87331	-25.42099	-25.41846	-26.04806	-26.91056	-24.09487	-27.34351	-26.66267	-26.82006	-28.26767	-26.18380	-26.63807	-27.30916	-27.13464	-27.36681	-27.70576	-27.21314	-26.49077	-27.97916	-25.80294	-26.22882	-26.94000	-27.05432	-27.99703	-25.40207	-27.75181	-26.99441	-27.42662	-27.24824	-27.68886
14500	3.0000	-25.65758	-25.32961	-26.25009	-24.91372	-25.94328	-25.67278	-26.60380	-26.24299	-27.02648	-25.34643	-26.17864	-25.91152	-25.54067	-26.63828	-24.87806	-25.42555	-25.41846	-26.05009	-26.91489	-24.09484	-27.34797	-26.66909	-26.82412	-28.27212	-26.19115	-26.64405	-27.30979	-27.14078	-27.37115	-27.70793	-27.21770	-26.49692	-27.98373	-25.80924	-26.23222	-26.94599	-27.05838	-28.00155	-25.40616	-27.75814	-26.99494	-27.42871	-27.25580	-27.69432
14750	3.0000	-25.66183	-25.33361	-26.25445	-24.91733	-25.94776	-25.67908	-26.60440	-26.24900	-27.02859	-25.35244	-26.17916	-25.91737	-25.54514	-26.64031	-24.88264	-25.42993	-25.41853	-26.05211	-26.91914	-24.09495	-27.35232	-26.67539	-26.82812	-28.27648	-26.19832	-26.64982	-27.31040	-27.14679	-27.37540	-27.71004	-27.22218	-26.50293	-27.98820	-25.81531	-26.23537	-26.95184	-27.06237	-28.00599	-25.41018	-27.76435	-26.99546	-27.43075	-27.26321	-27.69958
15000	3.0000	-25.66600	-25.33752	-26.25870	-24.92088	-25.95213	-25.68525	-26.60499	-26.25488	-27.03065	-25.35831	-26.17966	-25.92307	-25.54951	-26.64231	-24.88707	-25.43413	-25.41866	-26.05410	-26.92331	-24.09517	-27.35658	-26.68156	-26.83203	-28.28074	-26.20531	-26.65540	-27.31099	-27.15267	-27.37957	-27.71210	-27.22655	-26.50879	-27.99257	-25.82118	-26.23830	-26.95754	-27.06628	-28.01034	-25.41411	-27.77043	-26.99596	-27.43275	-27.27045	-27.70466
15250	3.0000	-25.67009	-25.34138	-26.26287	-24.92438	-25.95641	-25.69130	-26.60557	-26.26064	-27.03267	-25.36405	-26.18017	-25.92864	-25.55380	-26.64427	-24.89134	-25.43817	-25.41885	-26.05608	-26.92740	-24.09552	-27.36074	-26.68761	-26.83589	-28.28490	-26.21213	-26.66079	-27.31156	-27.15843	-27.38366	-27.71412	-27.23083	-26.51453	-27.99686	-25.82684	-26.24100	-26.96311	-27.07014	-28.01460	-25.41796	-27.77640	-26.99647	-27.43471	-27.27755	-27.70955
15500	3.0000	-25.67411	-25.34516	-26.26694	-24.92782	-25.96060	-25.69723	-26.60614	-26.26627	-27.03465	-25.36965	-26.18066	-25.93408	-25.55800	-26.64621	-24.89548	-25.44204	-25.41911	-26.05805	-26.93142	-24.09599	-27.36482	-26.69354	-26.83967	-28.28898	-26.21878	-26.66600	-27.31213	-27.16406	-27.38768	-27.71609	-27.23502	-26.52014	-28.00105	-25.83230	-26.24351	-26.96855	-27.07392	-28.01879	-25.42174	-27.78226	-26.99696	-27.43664	-27.28449	-27.71428
15750	3.0000	-25.67806	-25.34889	-26.27093	-24.93121	-25.96471	-25.70305	-26.60670	-26.27179	-27.03658	-25.37513	-26.18116	-25.93939	-25.56211	-26.64810	-24.89947	-25.44576	-25.41943	-26.06001	-26.93537	-24.09656	-27.36881	-26.69936	-26.84340	-28.29297	-26.22527	-26.67103	-27.31270	-27.16958	-27.39162	-27.71803	-27.23913	-26.52562	-28.00516	-25.83758	-26.24583	-26.97386	-27.07765	-28.02290	-25.42546	-27.78801	-26.99746	-27.43854	-27.29130	-27.71884
16000	3.0000	-25.68194	-25.35256	-26.27485	-24.93455	-25.96874	-25.70877	-26.60726	-26.27719	-27.03849	-25.38051	-26.18166	-25.94458	-25.56614	-26.64998	-24.90335	-25.44934	-25.41981	-26.06196	-26.93925	-24.09724	-27.37272	-26.70507	-26.84707	-28.29688	-26.23161	-26.67590	-27.31326	-27.17498	-27.39550	-27.71994	-27.24316	-26.53100	-28.00919	-25.84269	-26.24798	-26.97905	-27.08132	-28.02694	-25.42911	-27.79366	-26.99796	-27.44041	-27.29796	-27.72325
16250	3.0000	-25.68576	-25.35617	-26.27868	-24.93785	-25.97270	-25.71438	-26.60783	-26.28249	-27.04037	-25.38576	-26.18217	-25.94965	-25.57011	-26.65182	-24.90710	-25.45279	-25.42025	-26.06390	-26.94307	-24.09802	-27.37655	-26.71068	-26.85068	-28.30071	-26.23781	-26.68062	-27.31382	-27.18028	-27.39932	-27.72181	-27.24712	-26.53625	-28.01315	-25.84763	-26.24996	-26.98412	-27.08493	-28.03090	-25.43270	-27.79921	-26.99847	-27.44226	-27.30450	-27.72751
16500	3.0000	-25.68951	-25.35973	-26.28244	-24.94111	-25.97658	-25.71988	-26.60839	-26.28768	-27.04221	-25.39091	-26.18269	-25.95462	-25.57400	-26.65365	-24.91074	-25.45611	-25.42076	-26.06584	-26.94682	-24.09889	-27.38031	-26.71619	-26.85424	-28.30447	-26.24386	-26.68518	-27.31438	-27.18548	-27.40308	-27.72366	-27.25100	-26.54140	-28.01703	-25.85241	-26.25180	-26.98908	-27.08849	-28.03480	-25.43623	-27.80465	-26.99899	-27.44408	-27.31090	-27.73163
16750	3.0000	-25.69321	-25.36324	-26.28613	-24.94432	-25.98039	-25.72529	-26.60896	-26.29278	-27.04404	-25.39595	-26.18321	-25.95947	-25.57783	-26.65546	-24.91428	-25.45931	-25.42132	-26.06776	-26.95052	-24.09985	-27.38400	-26.72160	-26.85775	-28.30816	-26.24977	-26.68960	-27.31495	-27.19057	-27.40677	-27.72548	-27.25481	-26.54644	-28.02084	-25.85703	-26.25349	-26.99394	-27.09200	-28.03863	-25.43970	-27.81001	-26.99951	-27.44589	-27.31719	-27.73562
17000	3.0000	-25.69685	-25.36671	-26.28975	-24.94750	-25.98414	-25.73061	-26.60954	-26.29778	-27.04584	-25.40089	-26.18375	-25.96423	-25.58159	-26.65725	-24.91771	-25.46240	-25.42194	-26.06970	-26.95416	-24.10090	-27.38763	-26.72692	-26.86122	-28.31179	-26.25555	-26.69389	-27.31553	-27.19557	-27.41041	-27.72728	-27.25856	-26.55138	-28.02459	-25.86151	-26.25506	-26.99870	-27.09547	-28.04240	-25.44312	-27.81527	-27.00005	-27.44768	-27.32335	-27.73948
17250	3.0000	-25.70043	-25.37013	-26.29331	-24.95064	-25.98783	-25.73584	-26.61012	-26.30269	-27.04761	-25.40574	-26.18430	-25.96888	-25.58529	-26.65902	-24.92105	-25.46538	-25.42261	-26.07163	-26.95774	-24.10203	-27.39119	-26.73214	-26.86464	-28.31535	-26.26121	-26.69804	-27.31611	-27.20048	-27.41400	-27.72906	-27.26225	-26.55623	-28.02827	-25.86584	-26.25650	-27.00335	-27.09889	-28.04610	-25.44649	-27.82045	-27.00060	-27.44945	-27.32939	-27.74322
17500	3.0000	-25.70396	-25.37351	-26.29681	-24.95375	-25.99144	-25.74097	-26.61072	-26.30751	-27.04937	-25.41049	-26.18487	-25.97344	-25.58893	-26.66078	-24.92431	-25.46827	-25.42334	-26.07356	-26.96127	-24.10323	-27.39468	-26.73728	-26.86802	-28.31884	-26.26674	-26.70207	-27.31671	-27.20530	-27.41753	-27.73082	-27.26586	-26.56098	-28.03189	-25.87005	-26.25784	-27.00791	-27.10227	-28.04975	-25.44981	-27.82554	-27.00117	-27.45122	-27.33533	-27.74684
17750	3.0000	-25.70745	-25.37685	-26.30025	-24.95683	-25.99501	-25.74603	-26.61132	-26.31224	-27.05112	-25.41515	-26.18545	-25.97792	-25.59252	-26.66253	-24.92748	-25.47105	-25.42413	-26.07548	-26.96476	-24.10451	-27.39812	-26.74233	-26.87136	-28.32228	-26.27216	-26.70599	-27.31732	-27.21003	-27.42101	-27.73256	-27.26943	-26.56564	-28.03546	-25.87413	-26.25907	-27.01238	-27.10561	-28.05334	-25.45309	-27.83055	-27.00175	-27.45297	-27.34115	-27.75036
18000	3.0000	-25.71086	-25.38005	-26.30364	-24.95983	-25.99852	-25.75092	-26.61175	-26.31688	-27.05282	-25.41964	-26.18595	-25.98229	-25.59607	-26.66426	-24.93034	-25.47374	-25.42457	-26.07743	-26.96818	-24.10462	-27.40151	-26.74723	-26.87456	-28.32567	-26.27742	-26.70976	-27.31775	-27.21467	-27.42443	-27.73427	-27.27294	-26.57013	-28.03897	-25.87803	-26.26016	-27.01675	-27.10882	-28.05687	-25.45646	-27.83546	-27.00225	-27.45469	-27.34685	-27.75373
18250	3.0000	-25.71424	-25.38321	-26.30697	-24.96278	-26.00200	-25.75573	-26.61216	-26.32144	-27.05451	-25.42401	-26.18645	-25.98657	-25.59958	-26.66597	-24.93310	-25.47633	-25.42499	-26.07939	-26.97155	-24.10464	-27.40485	-26.75203	-26.87772	-28.32901	-26.28256	-26.71342	-27.31815	-27.21923	-27.42780	-27.73596	-27.27642	-26.57450	-28.04244	-25.88180	-26.26114	-27.02104	-27.11197	-28.06034	-25.45980	-27.84030	-27.00275	-27.45640	-27.35245	-27.75700
18500	3.0000	-25.71756	-25.38633	-26.31026	-24.96571	-26.00542	-25.76045	-26.61258	-26.32592	-27.05619	-25.42831	-26.18697	-25.99078	-25.60303	-26.66767	-24.93578	-25.47884	-25.42547	-26.08134	-26.97487	-24.10477	-27.40813	-26.75676	-26.88084	-28.33229	-26.28760	-26.71698	-27.31858	-27.22371	-27.43113	-27.73764	-27.27984	-26.57880	-28.04586	-25.88547	-26.26204	-27.02525	-27.11509	-28.06376	-25.46310	-27.84506	-27.00327	-27.45810	-27.35795	-27.76017
18750	3.0000	-25.72084	-25.38941	-26.31349	-24.96862	-26.00878	-25.76509	-26.61301	-26.33032	-27.05786	-25.43253	-26.18751	-25.99491	-25.60644	-26.66936	-24.93839	-25.48129	-25.42600	-26.08330	-26.97815	-24.10500	-27.41137	-26.76140	-26.88392	-28.33553	-26.29253	-26.72043	-27.31901	-27.22811	-27.43441	-27.73931	-27.28320	-26.58302	-28.04923	-25.88903	-26.26287	-27.02938	-27.11817	-28.06713	-25.46637	-27.84975	-27.00381	-27.45980	-27.36335	-27.76325
19000	3.0000	-25.72409	-25.39245	-26.31668	-24.97149	-26.01211	-25.76967	-26.61346	-26.33466	-27.05952	-25.43667	-26.18806	-25.99897	-25.60981	-26.67105	-24.94094	-25.48366	-25.42658	-26.08526	-26.98140	-24.10531	-27.41456	-26.76597	-26.88696	-28.33872	-26.29737	-26.72380	-27.31945	-27.23245	-27.43765	-27.74096	-27.28653	-26.58716	-28.05255	-25.89249	-26.26364	-27.03344	-27.12122	-28.07045	-25.46959	-27.85437	-27.00436	-27.46149	-27.36866	-27.76625
19250	3.0000	-25.72729	-25.39547	-26.31983	-24.97434	-26.01538	-25.77417	-26.61392	-26.33892	-27.06116	-25.44074	-26.18863	-26.00295	-25.61313	-26.67273	-24.94342	-25.48596	-25.42720	-26.08722	-26.98460	-24.10571	-27.41770	-26.77047	-26.88997	-28.34186	-26.30210	-26.72708	-27.31991	-27.23671	-27.44085	-27.74261	-27.28980	-26.59123	-28.05583	-25.89586	-26.26434	-27.03742	-27.12423	-28.07372	-25.47277	-27.85893	-27.00493	-27.46317	-27.37388	-27.76917
19500	3.0000	-25.73045	-25.39845	-26.32293	-24.97718	-26.01861	-25.77860	-26.61439	-26.34312	-27.06280	-25.44473	-26.18923	-26.00687	-25.61641	-26.67442	-24.94585	-25.48821	-25.42787	-26.08919	-26.98776	-24.10621	-27.42081	-26.77490	-26.89296	-28.34497	-26.30675	-26.73027	-27.32038	-27.24092	-27.44402	-27.74425	-27.29303	-26.59522	-28.05906	-25.89913	-26.26499	-27.04134	-27.12721	-28.07695	-25.47592	-27.86341	-27.00553	-27.46485	-27.37902	-27.77201
19750	3.0000	-25.73358	-25.40140	-26.32599	-24.97999	-26.02181	-25.78296	-26.61487	-26.34726	-27.06444	-25.44866	-26.18984	-26.01073	-25.61965	-26.67609	-24.94822	-25.49039	-25.42858	-26.09116	-26.99089	-24.10677	-27.42387	-26.77926	-26.89591	-28.34803	-26.31131	-26.73339	-27.32087	-27.24505	-27.44714	-27.74588	-27.29623	-26.59915	-28.06225	-25.90232	-26.26559	-27.04519	-27.13016	-28.08014	-25.47904	-27.86784	-27.00614	-27.46653	-27.38406	-27.77478
20000	3.0000	-25.73667	-25.40432	-26.32902	-24.98277	-26.02496	-25.78726	-26.61537	-26.35134	-27.06606	-25.45252	-26.19047	-26.01452	-25.62286	-26.67777	-24.95055	-25.49253	-25.42933	-26.09314	-26.99398	-24.10741	-27.42689	-26.78356	-26.89883	-28.35105	-26.31578	-26.73642	-27.32137	-27.24913	-27.45024	-27.74751	-27.29938	-26.60301	-28.06541	-25.90543	-26.26615	-27.04898	-27.13308	-28.08328	-25.48212	-27.87220	-27.00677	-27.46820	-27.38903	-27.77748
20250	3.0000	-25.73973	-25.40722	-26.33200	-24.98555	-26.02808	-25.79149	-26.61589	-26.35536	-27.06769	-25.45633	-26.19112	-26.01825	-25.62603	-26.67944	-24.95283	-25.49461	-25.43012	-26.09511	-26.99704	-24.10814	-27.42988	-26.78780	-26.90173	-28.35404	-26.32017	-26.73939	-27.32189	-27.25315	-27.45330	-27.74913	-27.30250	-26.60682	-28.06853	-25.90846	-26.26667	-27.05271	-27.13598	-28.08638	-25.48517	-27.87650	-27.00742	-27.46988	-27.39392	-27.78011
20500	3.0000	-25.74275	-25.41008	-26.33495	-24.98830	-26.03116	-25.79567	-26.61643	-26.35932	-27.06930	-25.46007	-26.19179	-26.02192	-25.62916	-26.68112	-24.95506	-25.49665	-25.43096	-26.09710	-27.00006	-24.10893	-27.43283	-26.79197	-26.90459	-28.35699	-26.32449	-26.74229	-27.32242	-27.25711	-27.45632	-27.75075	-27.30558	-26.61056	-28.07161	-25.91141	-26.26716	-27.05639	-27.13884	-28.08945	-25.48819	-27.88075	-27.00809	-27.47155	-27.39873	-27.78269
20750	3.0000	-25.74575	-25.41292	-26.33787	-24.99103	-26.03421	-25.79978	-26.61697	-26.36322	-27.07092	-25.46375	-26.19248	-26.02554	-25.63226	-26.68278	-24.95726	-25.49865	-25.43183	-26.09908	-27.00306	-24.10978	-27.43574	-26.79609	-26.90743	-28.35990	-26.32872	-26.74512	-27.32297	-27.26101	-27.45931	-27.75236	-27.30863	-26.61424	-28.07465	-25.91430	-26.26761	-27.06000	-27.14168	-28.09247	-25.49118	-27.88494	-27.00877	-27.47322	-27.40347	-27.78520
21000	3.0000	-25.74871	-25.41574	-26.34075	-24.99374	-26.03722	-25.80384	-26.61754	-26.36708	-27.07253	-25.46738	-26.19318	-26.02910	-25.63533	-26.68446	-24.95941	-25.50060	-25.43274	-26.10107	-27.00602	-24.11070	-27.43863	-26.80015	-26.91025	-28.36279	-26.33289	-26.74790	-27.32353	-27.26487	-27.46228	-27.75398	-27.31164	-26.61787	-28.07767	-25.91712	-26.26804	-27.06357	-27.14450	-28.09546	-25.49413	-27.88907	-27.00948	-27.47489	-27.40814	-27.78767
21250	3.0000	-25.75165	-25.41853	-26.34361	-24.99644	-26.04020	-25.80785	-26.61812	-26.37088	-27.07414	-25.47095	-26.19391	-26.03262	-25.63837	-26.68612	-24.96154	-25.50252	-25.43369	-26.10306	-27.00896	-24.11168	-27.44148	-26.80415	-26.91304	-28.36564	-26.33698	-26.75061	-27.32411	-27.26867	-27.46521	-27.75558	-27.31462	-26.62144	-28.08065	-25.91988	-26.26844	-27.06708	-27.14729	-28.09842	-25.49707	-27.89316	-27.01021	-27.47656	-27.41274	-27.79008
21500	3.0000	-25.75455	-25.42130	-26.34643	-24.99913	-26.04315	-25.81180	-26.61872	-26.37463	-27.07574	-25.47448	-26.19466	-26.03608	-25.64138	-26.68779	-24.96362	-25.50440	-25.43467	-26.10505	-27.01186	-24.11271	-27.44430	-26.80810	-26.91581	-28.36846	-26.34100	-26.75327	-27.32471	-27.27242	-27.46812	-27.75719	-27.31757	-26.62497	-28.08360	-25.92258	-26.26883	-27.07055	-27.15006	-28.10133	-25.49997	-27.89719	-27.01096	-27.47823	-27.41727	-27.79244
21750	3.0000	-25.75743	-25.42405	-26.34922	-25.00179	-26.04607	-25.81570	-26.61934	-26.37834	-27.07735	-25.47795	-26.19543	-26.03950	-25.64436	-26.68946	-24.96568	-25.50625	-25.43569	-26.10705	-27.01474	-24.11381	-27.44709	-26.81200	-26.91856	-28.37125	-26.34496	-26.75588	-27.32533	-27.27613	-27.47099	-27.75879	-27.32049	-26.62844	-28.08652	-25.92522	-26.26919	-27.07397	-27.15281	-28.10422	-25.50286	-27.90117	-27.01173	-27.47990	-27.42173	-27.79475
22000	3.0000	-25.76028	-25.42678	-26.35198	-25.00445	-26.04896	-25.81955	-26.61997	-26.38200	-27.07895	-25.48138	-26.19621	-26.04287	-25.64731	-26.69113	-24.96771	-25.50806	-25.43674	-26.10905	-27.01759	-24.11495	-27.44986	-26.81585	-26.92129	-28.37402	-26.34886	-26.75844	-27.32596	-27.27979	-27.47385	-27.76040	-27.32338	-26.63187	-28.08941	-25.92781	-26.26955	-27.07734	-27.15554	-28.10707	-25.50571	-27.90510	-27.01251	-27.48157	-27.42613	-27.79702


10000	3.0792	-25.56122	-25.23812	-26.14763	-24.82818	-25.83907	-25.53113	-26.57868	-26.10454	-26.97103	-25.20611	-26.15470	-25.77258	-25.43576	-26.58439	-24.75328	-25.30100	-25.40996	-25.99848	-26.81853	-24.08484	-27.24550	-26.52743	-26.73263	-28.16966	-26.02223	-26.49373	-27.28467	-27.00233	-27.27478	-27.65247	-27.11349	-26.35660	-27.87952	-25.65029	-26.11460	-26.80704	-26.96688	-27.90180	-25.30342	-27.61935	-26.97100	-27.37482	-27.08776	-27.55500
10250	3.0792	-25.56766	-25.24419	-26.15459	-24.83372	-25.84613	-25.54057	-26.58053	-26.11387	-26.97491	-25.21566	-26.15633	-25.78210	-25.44283	-26.58805	-24.76233	-25.31023	-25.40893	-26.00143	-26.82497	-24.08072	-27.25247	-26.53688	-26.73870	-28.17663	-26.03382	-26.50453	-27.28652	-27.01166	-27.28122	-27.65636	-27.12055	-26.36615	-27.88657	-25.66178	-26.12428	-26.81657	-26.97295	-27.90846	-25.30956	-27.62857	-26.97263	-27.37849	-27.09905	-27.56504
10500	3.0792	-25.57391	-25.25008	-26.16134	-24.83907	-25.85296	-25.54979	-26.58220	-26.12295	-26.97860	-25.22493	-26.15778	-25.79132	-25.44967	-26.59152	-24.77098	-25.31905	-25.40786	-26.00422	-26.83122	-24.07693	-27.25922	-26.54609	-26.74458	-28.18337	-26.04507	-26.51492	-27.28819	-27.02074	-27.28748	-27.66005	-27.12738	-26.37542	-27.89340	-25.67284	-26.13341	-26.82579	-26.97884	-27.91494	-25.31550	-27.63756	-26.97407	-27.38196	-27.11004	-27.57470
10750	3.0792	-25.58000	-25.25578	-26.16788	-24.84423	-25.85958	-25.55876	-26.58370	-26.13177	-26.98212	-25.23392	-26.15905	-25.80026	-25.45629	-26.59482	-24.77926	-25.32747	-25.40677	-26.00688	-26.83731	-24.07348	-27.26575	-26.55507	-26.75029	-28.18991	-26.05598	-26.52493	-27.28969	-27.02956	-27.29356	-27.66357	-27.13400	-26.38441	-27.90002	-25.68349	-26.14200	-26.83473	-26.98454	-27.92125	-25.32125	-27.64632	-26.97535	-27.38525	-27.12074	-27.58399
11000	3.0792	-25.58591	-25.26131	-26.17421	-24.84921	-25.86600	-25.56750	-26.58505	-26.14034	-26.98546	-25.24265	-26.16018	-25.80893	-25.46270	-26.59795	-24.78717	-25.33551	-25.40568	-26.00941	-26.84322	-24.07034	-27.27209	-26.56381	-26.75582	-28.19625	-26.06658	-26.53457	-27.29104	-27.03813	-27.29948	-27.66691	-27.14042	-26.39314	-27.90645	-25.69373	-26.15007	-26.84339	-26.99007	-27.92740	-25.32682	-27.65487	-26.97647	-27.38838	-27.13116	-27.59291
11250	3.0792	-25.59166	-25.26668	-26.18035	-24.85403	-25.87224	-25.57603	-26.58625	-26.14868	-26.98866	-25.25114	-26.16116	-25.81733	-25.46892	-26.60092	-24.79474	-25.34318	-25.40460	-26.01183	-26.84897	-24.06749	-27.27823	-26.57233	-26.76119	-28.20239	-26.07687	-26.54385	-27.29224	-27.04647	-27.30523	-27.67010	-27.14666	-26.40162	-27.91268	-25.70359	-26.15764	-26.85180	-26.99544	-27.93339	-25.33222	-27.66321	-26.97746	-27.39136	-27.14132	-27.60150
11500	3.0792	-25.59726	-25.27190	-26.18631	-24.85869	-25.87829	-25.58433	-26.58733	-26.15679	-26.99170	-25.25936	-26.16203	-25.82548	-25.47495	-26.60376	-24.80198	-25.35049	-25.40354	-26.01416	-26.85457	-24.06492	-27.28418	-26.58064	-26.76640	-28.20834	-26.08686	-26.55277	-27.29332	-27.05458	-27.31082	-27.67315	-27.15271	-26.40985	-27.91873	-25.71306	-26.16472	-26.85994	-27.00066	-27.93923	-25.33745	-27.67134	-26.97833	-27.39420	-27.15122	-27.60974
11750	3.0792	-25.60271	-25.27696	-26.19209	-24.86322	-25.88416	-25.59244	-26.58830	-26.16468	-26.99460	-25.26737	-26.16278	-25.83338	-25.48080	-26.60647	-24.80890	-25.35747	-25.40252	-26.01641	-26.86002	-24.06262	-27.28996	-26.58875	-26.77147	-28.21412	-26.09656	-26.56136	-27.29429	-27.06247	-27.31628	-27.67605	-27.15858	-26.41786	-27.92461	-25.72217	-26.17135	-26.86784	-27.00573	-27.94492	-25.34253	-27.67928	-26.97908	-27.39691	-27.16087	-27.61766
12000	3.0792	-25.60802	-25.28190	-26.19770	-24.86761	-25.88988	-25.60034	-26.58916	-26.17235	-26.99738	-25.27514	-26.16345	-25.84104	-25.48648	-26.60906	-24.81553	-25.36412	-25.40155	-26.01858	-26.86533	-24.06057	-27.29557	-26.59665	-26.77641	-28.21973	-26.10598	-26.56961	-27.29515	-27.07014	-27.32159	-27.67883	-27.16430	-26.42563	-27.93032	-25.73093	-26.17753	-26.87551	-27.01066	-27.95047	-25.34747	-27.68703	-26.97974	-27.39949	-27.17027	-27.62526
12250	3.0792	-25.61319	-25.28670	-26.20314	-24.87188	-25.89542	-25.60806	-26.58993	-26.17983	-27.00004	-25.28270	-26.16402	-25.84848	-25.49200	-26.61154	-24.82187	-25.37047	-25.40062	-26.02067	-26.87050	-24.05877	-27.30102	-26.60437	-26.78121	-28.22518	-26.11513	-26.57756	-27.29592	-27.07762	-27.32676	-27.68149	-27.16984	-26.43319	-27.93587	-25.73935	-26.18328	-26.88295	-27.01546	-27.95589	-25.35227	-27.69460	-26.98032	-27.40198	-27.17945	-27.63256
12500	3.0792	-25.61825	-25.29137	-26.20844	-24.87604	-25.90082	-25.61559	-26.59062	-26.18711	-27.00261	-25.29005	-26.16453	-25.85570	-25.49737	-26.61392	-24.82793	-25.37651	-25.39976	-26.02272	-26.87556	-24.05720	-27.30631	-26.61190	-26.78588	-28.23047	-26.12402	-26.58520	-27.29662	-27.08490	-27.33181	-27.68405	-27.17524	-26.44053	-27.94126	-25.74745	-26.18863	-26.89017	-27.02013	-27.96118	-25.35695	-27.70199	-26.98083	-27.40436	-27.18840	-27.63958
12750	3.0792	-25.62317	-25.29593	-26.21358	-24.88008	-25.90607	-25.62295	-26.59125	-26.19420	-27.00505	-25.29719	-26.16497	-25.86271	-25.50259	-26.61622	-24.83374	-25.38227	-25.39896	-26.02471	-26.88048	-24.05584	-27.31146	-26.61926	-26.79044	-28.23561	-26.13265	-26.59255	-27.29724	-27.09199	-27.33674	-27.68650	-27.18049	-26.44768	-27.94651	-25.75523	-26.19360	-26.89717	-27.02469	-27.96635	-25.36150	-27.70922	-26.98127	-27.40665	-27.19713	-27.64631
13000	3.0792	-25.62799	-25.30039	-26.21858	-24.88403	-25.91118	-25.63014	-26.59181	-26.20111	-27.00742	-25.30415	-26.16537	-25.86952	-25.50766	-26.61842	-24.83930	-25.38777	-25.39823	-26.02666	-26.88530	-24.05469	-27.31646	-26.62644	-26.79490	-28.24062	-26.14105	-26.59962	-27.29781	-27.09890	-27.34155	-27.68887	-27.18560	-26.45464	-27.95163	-25.76271	-26.19819	-26.90398	-27.02916	-27.97140	-25.36593	-27.71628	-26.98167	-27.40886	-27.20565	-27.65277
13250	3.0792	-25.63269	-25.30473	-26.22345	-24.88788	-25.91616	-25.63716	-26.59233	-26.20784	-27.00970	-25.31092	-26.16571	-25.87613	-25.51261	-26.62057	-24.84463	-25.39300	-25.39757	-26.02856	-26.89000	-24.05374	-27.32132	-26.63346	-26.79924	-28.24548	-26.14921	-26.60642	-27.29832	-27.10563	-27.34625	-27.69115	-27.19058	-26.46141	-27.95660	-25.76989	-26.20244	-26.91060	-27.03350	-27.97634	-25.37026	-27.72318	-26.98201	-27.41100	-27.21397	-27.65897
13500	3.0792	-25.63728	-25.30899	-26.22818	-24.89165	-25.92101	-25.64402	-26.59279	-26.21441	-27.01190	-25.31751	-26.16603	-25.88256	-25.51743	-26.62263	-24.84974	-25.39800	-25.39698	-26.03044	-26.89459	-24.05298	-27.32606	-26.64032	-26.80350	-28.25022	-26.15715	-26.61295	-27.29879	-27.11220	-27.35085	-27.69335	-27.19543	-26.46800	-27.96146	-25.77681	-26.20637	-26.91702	-27.03775	-27.98116	-25.37448	-27.72994	-26.98233	-27.41306	-27.22209	-27.66493
13750	3.0792	-25.64177	-25.31315	-26.23280	-24.89533	-25.92574	-25.65073	-26.59322	-26.22082	-27.01403	-25.32393	-26.16631	-25.88882	-25.52214	-26.62464	-24.85465	-25.40276	-25.39648	-26.03229	-26.89908	-24.05239	-27.33067	-26.64703	-26.80766	-28.25483	-26.16487	-26.61924	-27.29921	-27.11861	-27.35534	-27.69548	-27.20016	-26.47442	-27.96619	-25.78345	-26.20998	-26.92328	-27.04191	-27.98588	-25.37861	-27.73655	-26.98261	-27.41507	-27.23002	-27.67065
14000	3.0792	-25.64617	-25.31722	-26.23729	-24.89894	-25.93035	-25.65729	-26.59362	-26.22707	-27.01609	-25.33018	-26.16658	-25.89489	-25.52672	-26.62659	-24.85935	-25.40730	-25.39605	-26.03412	-26.90348	-24.05198	-27.33517	-26.65360	-26.81173	-28.25933	-26.17238	-26.62530	-27.29962	-27.12486	-27.35973	-27.69754	-27.20477	-26.48067	-27.97079	-25.78984	-26.21331	-26.92936	-27.04599	-27.99050	-25.38264	-27.74301	-26.98288	-27.41702	-27.23776	-27.67614
14250	3.0792	-25.65047	-25.32122	-26.24168	-24.90248	-25.93485	-25.66371	-26.59400	-26.23317	-27.01810	-25.33628	-26.16682	-25.90081	-25.53120	-26.62849	-24.86387	-25.41163	-25.39570	-26.03593	-26.90778	-24.05172	-27.33955	-26.66002	-26.81572	-28.26371	-26.17969	-26.63112	-27.29999	-27.13096	-27.36404	-27.69955	-27.20927	-26.48677	-27.97530	-25.79599	-26.21636	-26.93528	-27.04998	-27.99502	-25.38658	-27.74935	-26.98312	-27.41892	-27.24533	-27.68141
14500	3.0792	-25.65469	-25.32512	-26.24595	-24.90596	-25.93925	-25.67000	-26.59436	-26.23913	-27.02006	-25.34223	-26.16706	-25.90657	-25.53557	-26.63035	-24.86822	-25.41577	-25.39543	-26.03772	-26.91200	-24.05162	-27.34383	-26.66630	-26.81963	-28.26799	-26.18680	-26.63673	-27.30035	-27.13692	-27.36825	-27.70150	-27.21367	-26.49271	-27.97970	-25.80190	-26.21916	-26.94104	-27.05389	-27.99944	-25.39045	-27.75555	-26.98336	-27.42078	-27.25273	-27.68648
14750	3.0792	-25.65882	-25.32897	-26.25013	-24.90937	-25.94355	-25.67615	-26.59471	-26.24495	-27.02196	-25.34803	-26.16729	-25.91219	-25.53985	-26.63216	-24.87240	-25.41973	-25.39524	-26.03951	-26.91613	-24.05166	-27.34800	-26.67246	-26.82348	-28.27216	-26.19373	-26.64213	-27.30070	-27.14274	-27.37238	-27.70341	-27.21797	-26.49852	-27.98400	-25.80759	-26.22172	-26.94665	-27.05773	-28.00378	-25.39423	-27.76162	-26.98359	-27.42260	-27.25996	-27.69136
15000	3.0792	-25.66287	-25.33274	-26.25420	-24.91273	-25.94776	-25.68218	-26.59504	-26.25064	-27.02382	-25.35369	-26.16753	-25.91765	-25.54404	-26.63395	-24.87643	-25.42351	-25.39513	-26.04129	-26.92018	-24.05184	-27.35208	-26.67849	-26.82725	-28.27624	-26.20048	-26.64733	-27.30103	-27.14843	-27.37644	-27.70527	-27.22218	-26.50418	-27.98820	-25.81307	-26.22406	-26.95212	-27.06150	-28.00803	-25.39794	-27.76758	-26.98383	-27.42438	-27.26704	-27.69604
15250	3.0792	-25.66685	-25.33645	-26.25819	-24.91603	-25.95187	-25.68809	-26.59537	-26.25621	-27.02564	-25.35922	-26.16776	-25.92298	-25.54814	-26.63570	-24.88031	-25.42712	-25.39510	-26.04306	-26.92416	-24.05215	-27.35606	-26.68439	-26.83096	-28.28022	-26.20705	-26.65234	-27.30137	-27.15400	-27.38041	-27.70709	-27.22629	-26.50971	-27.99231	-25.81834	-26.22619	-26.95745	-27.06521	-28.01220	-25.40158	-27.77341	-26.98406	-27.42613	-27.27396	-27.70055
15500	3.0792	-25.67075	-25.34009	-26.26209	-24.91929	-25.95589	-25.69387	-26.59570	-26.26165	-27.02743	-25.36462	-26.16801	-25.92818	-25.55215	-26.63743	-24.88405	-25.43058	-25.39514	-26.04482	-26.92806	-24.05259	-27.35996	-26.69018	-26.83460	-28.28412	-26.21346	-26.65718	-27.30170	-27.15944	-27.38431	-27.70887	-27.23031	-26.51511	-27.99634	-25.82342	-26.22813	-26.96265	-27.06885	-28.01629	-25.40516	-27.77914	-26.98431	-27.42786	-27.28073	-27.70489
15750	3.0792	-25.67458	-25.34368	-26.26590	-24.92250	-25.95983	-25.69955	-26.59604	-26.26698	-27.02918	-25.36989	-26.16826	-25.93325	-25.55609	-26.63913	-24.88767	-25.43389	-25.39526	-26.04659	-26.93189	-24.05314	-27.36377	-26.69586	-26.83819	-28.28793	-26.21970	-26.66184	-27.30203	-27.16477	-27.38815	-27.71063	-27.23425	-26.52038	-28.00028	-25.82831	-26.22989	-26.96772	-27.07244	-28.02030	-25.40868	-27.78475	-26.98456	-27.42956	-27.28735	-27.70906
16000	3.0792	-25.67835	-25.34721	-26.26963	-24.92566	-25.96370	-25.70512	-26.59638	-26.27219	-27.03090	-25.37505	-26.16853	-25.93821	-25.55994	-26.64081	-24.89116	-25.43706	-25.39546	-26.04835	-26.93566	-24.05381	-27.36751	-26.70142	-26.84172	-28.29167	-26.22579	-26.66633	-27.30237	-27.16998	-27.39191	-27.71235	-27.23812	-26.52554	-28.00414	-25.83304	-26.23149	-26.97267	-27.07597	-28.02424	-25.41213	-27.79026	-26.98482	-27.43124	-27.29384	-27.71309
16250	3.0792	-25.68205	-25.35069	-26.27329	-24.92879	-25.96749	-25.71058	-26.59673	-26.27730	-27.03260	-25.38010	-26.16880	-25.94304	-25.56373	-26.64247	-24.89454	-25.44011	-25.39573	-26.05011	-26.93936	-24.05458	-27.37116	-26.70688	-26.84520	-28.29532	-26.23174	-26.67068	-27.30272	-27.17509	-27.39562	-27.71405	-27.24191	-26.53059	-28.00793	-25.83759	-26.23294	-26.97751	-27.07945	-28.02810	-25.41552	-27.79567	-26.98510	-27.43291	-27.30020	-27.71696
16500	3.0792	-25.68569	-25.35412	-26.27688	-24.93188	-25.97121	-25.71594	-26.59709	-26.28231	-27.03428	-25.38504	-26.16910	-25.94777	-25.56745	-26.64412	-24.89782	-25.44304	-25.39607	-26.05189	-26.94300	-24.05546	-27.37475	-26.71225	-26.84863	-28.29891	-26.23754	-26.67487	-27.30308	-27.18010	-27.39926	-27.71572	-27.24563	-26.53553	-28.01165	-25.84199	-26.23424	-26.98224	-27.08288	-28.03190	-25.41887	-27.80098	-26.98540	-27.43456	-27.30642	-27.72070
16750	3.0792	-25.68928	-25.35750	-26.28039	-24.93493	-25.97485	-25.72120	-26.59746	-26.28721	-27.03593	-25.38987	-26.16942	-25.95239	-25.57110	-26.64576	-24.90099	-25.44585	-25.39649	-26.05366	-26.94659	-24.05643	-27.37827	-26.71751	-26.85201	-28.30243	-26.24320	-26.67892	-27.30345	-27.18500	-27.40284	-27.71738	-27.24927	-26.54036	-28.01530	-25.84624	-26.23542	-26.98686	-27.08626	-28.03563	-25.42216	-27.80620	-26.98572	-27.43619	-27.31252	-27.72432
17000	3.0792	-25.69281	-25.36084	-26.28384	-24.93795	-25.97844	-25.72637	-26.59784	-26.29202	-27.03757	-25.39461	-26.16976	-25.95692	-25.57470	-26.64738	-24.90408	-25.44856	-25.39697	-26.05544	-26.95012	-24.05749	-27.38172	-26.72268	-26.85535	-28.30588	-26.24874	-26.68285	-27.30384	-27.18982	-27.40637	-27.71902	-27.25286	-26.54510	-28.01889	-25.85034	-26.23649	-26.99138	-27.08961	-28.03930	-25.42541	-27.81133	-26.98606	-27.43782	-27.31850	-27.72780
17250	3.0792	-25.69628	-25.36414	-26.28723	-24.94094	-25.98196	-25.73145	-26.59825	-26.29675	-27.03919	-25.39925	-26.17011	-25.96134	-25.57823	-26.64899	-24.90707	-25.45116	-25.39752	-26.05722	-26.95359	-24.05864	-27.38511	-26.72776	-26.85865	-28.30927	-26.25415	-26.68664	-27.30424	-27.19454	-27.40985	-27.72064	-27.25638	-26.54974	-28.02241	-25.85431	-26.23744	-26.99581	-27.09290	-28.04291	-25.42861	-27.81637	-26.98641	-27.43943	-27.32436	-27.73118
17500	3.0792	-25.69971	-25.36740	-26.29056	-24.94391	-25.98542	-25.73645	-26.59867	-26.30138	-27.04080	-25.40380	-26.17050	-25.96567	-25.58170	-26.65060	-24.90999	-25.45368	-25.39813	-26.05901	-26.95702	-24.05987	-27.38844	-26.73275	-26.86191	-28.31260	-26.25943	-26.69032	-27.30466	-27.19917	-27.41328	-27.72225	-27.25985	-26.55429	-28.02587	-25.85815	-26.23830	-27.00014	-27.09616	-28.04646	-25.43177	-27.82132	-26.98680	-27.44103	-27.33011	-27.73444
17750	3.0792	-25.70309	-25.37062	-26.29384	-24.94684	-25.98883	-25.74135	-26.59911	-26.30593	-27.04239	-25.40827	-26.17090	-25.96992	-25.58513	-26.65220	-24.91283	-25.45611	-25.39881	-26.06081	-26.96040	-24.06118	-27.39171	-26.73766	-26.86513	-28.31587	-26.26460	-26.69388	-27.30510	-27.20372	-27.41665	-27.72384	-27.26325	-26.55875	-28.02928	-25.86187	-26.23907	-27.00439	-27.09938	-28.04995	-25.43489	-27.82619	-26.98720	-27.44264	-27.33575	-27.73759
18000	3.0792	-25.70640	-25.37370	-26.29706	-24.94969	-25.99220	-25.74609	-26.59935	-26.31038	-27.04395	-25.41253	-26.17122	-25.97406	-25.58852	-26.65377	-24.91534	-25.45843	-25.39911	-26.06263	-26.96371	-24.06128	-27.39494	-26.74240	-26.86821	-28.31909	-26.26961	-26.69730	-27.30534	-27.20817	-27.41997	-27.72540	-27.26662	-26.56302	-28.03264	-25.86540	-26.23969	-27.00853	-27.10246	-28.05338	-25.43811	-27.83097	-26.98752	-27.44421	-27.34127	-27.74061
18250	3.0792	-25.70966	-25.37673	-26.30023	-24.95250	-25.99551	-25.75074	-26.59958	-26.31475	-27.04550	-25.41669	-26.17155	-25.97812	-25.59187	-26.65534	-24.91774	-25.46066	-25.39941	-26.06446	-26.96697	-24.06128	-27.39811	-26.74705	-26.87124	-28.32227	-26.27450	-26.70060	-27.30557	-27.21254	-27.42323	-27.72695	-27.26993	-26.56718	-28.03596	-25.86882	-26.24022	-27.01259	-27.10549	-28.05675	-25.44132	-27.83567	-26.98784	-27.44577	-27.34668	-27.74351
18500	3.0792	-25.71289	-25.37972	-26.30336	-24.95529	-25.99878	-25.75531	-26.59982	-26.31904	-27.04704	-25.42078	-26.17189	-25.98211	-25.59517	-26.65690	-24.92008	-25.46283	-25.39976	-26.06629	-26.97020	-24.06140	-27.40123	-26.75161	-26.87423	-28.32539	-26.27929	-26.70381	-27.30582	-27.21683	-27.42645	-27.72849	-27.27320	-26.57127	-28.03923	-25.87213	-26.24068	-27.01657	-27.10849	-28.06007	-25.44448	-27.84029	-26.98819	-27.44733	-27.35200	-27.74633
18750	3.0792	-25.71607	-25.38268	-26.30643	-24.95806	-26.00200	-25.75980	-26.60009	-26.32327	-27.04857	-25.42479	-26.17227	-25.98601	-25.59843	-26.65846	-24.92236	-25.46493	-25.40018	-26.06814	-26.97338	-24.06163	-27.40431	-26.75610	-26.87719	-28.32847	-26.28397	-26.70693	-27.30608	-27.22106	-27.42963	-27.73002	-27.27642	-26.57528	-28.04245	-25.87534	-26.24109	-27.02048	-27.11145	-28.06334	-25.44761	-27.84484	-26.98857	-27.44889	-27.35721	-27.74907
19000	3.0792	-25.71921	-25.38561	-26.30947	-24.96081	-26.00518	-25.76421	-26.60037	-26.32742	-27.05010	-25.42872	-26.17267	-25.98985	-25.60165	-26.66002	-24.92458	-25.46697	-25.40064	-26.07000	-26.97652	-24.06195	-27.40734	-26.76052	-26.88012	-28.33150	-26.28856	-26.70996	-27.30636	-27.22521	-27.43277	-27.73154	-27.27960	-26.57921	-28.04563	-25.87845	-26.24144	-27.02432	-27.11437	-28.06656	-25.45071	-27.84933	-26.98897	-27.45045	-27.36234	-27.75172
19250	3.0792	-25.72231	-25.38851	-26.31246	-24.96353	-26.00831	-25.76856	-26.60067	-26.33151	-27.05162	-25.43258	-26.17309	-25.99361	-25.60483	-26.66158	-24.92674	-25.46895	-25.40116	-26.07186	-26.97962	-24.06236	-27.41033	-26.76487	-26.88302	-28.33449	-26.29305	-26.71291	-27.30666	-27.22930	-27.43587	-27.73307	-27.28273	-26.58307	-28.04876	-25.88147	-26.24174	-27.02808	-27.11727	-28.06974	-25.45376	-27.85374	-26.98939	-27.45201	-27.36737	-27.75430
19500	3.0792	-25.72537	-25.39138	-26.31541	-24.96624	-26.01140	-25.77284	-26.60100	-26.33553	-27.05314	-25.43637	-26.17354	-25.99732	-25.60796	-26.66314	-24.92886	-25.47088	-25.40174	-26.07373	-26.98268	-24.06286	-27.41328	-26.76914	-26.88589	-28.33744	-26.29745	-26.71578	-27.30699	-27.23332	-27.43894	-27.73459	-27.28582	-26.58686	-28.05185	-25.88441	-26.24200	-27.03179	-27.12014	-28.07287	-25.45679	-27.85809	-26.98984	-27.45357	-27.37232	-27.75681
19750	3.0792	-25.72840	-25.39422	-26.31832	-24.96894	-26.01446	-25.77705	-26.60134	-26.33949	-27.05466	-25.44010	-26.17402	-26.00096	-25.61107	-26.66470	-24.93093	-25.47275	-25.40236	-26.07562	-26.98571	-24.06345	-27.41619	-26.77335	-26.88873	-28.34035	-26.30177	-26.71857	-27.30733	-27.23728	-27.44197	-27.73610	-27.28888	-26.59059	-28.05490	-25.88727	-26.24222	-27.03543	-27.12298	-28.07596	-25.45979	-27.86238	-26.99032	-27.45514	-27.37719	-27.75926
20000	3.0792	-25.73140	-25.39703	-26.32120	-24.97160	-26.01748	-25.78119	-26.60170	-26.34339	-27.05617	-25.44376	-26.17452	-26.00454	-25.61414	-26.66627	-24.93295	-25.47458	-25.40304	-26.07751	-26.98871	-24.06412	-27.41907	-26.77750	-26.89154	-28.34323	-26.30601	-26.72129	-27.30770	-27.24118	-27.44497	-27.73762	-27.29190	-26.59425	-28.05792	-25.89006	-26.24242	-27.03901	-27.12579	-28.07901	-25.46276	-27.86661	-26.99082	-27.45670	-27.38198	-27.76164
20250	3.0792	-25.73437	-25.39983	-26.32404	-24.97427	-26.02046	-25.78528	-26.60209	-26.34724	-27.05769	-25.44736	-26.17505	-26.00807	-25.61717	-26.66784	-24.93494	-25.47638	-25.40376	-26.07941	-26.99168	-24.06487	-27.42191	-26.78159	-26.89434	-28.34607	-26.31016	-26.72396	-27.30808	-27.24503	-27.44793	-27.73913	-27.29488	-26.59785	-28.06091	-25.89277	-26.24259	-27.04254	-27.12859	-28.08202	-25.46570	-27.87078	-26.99135	-27.45827	-27.38669	-27.76396
20500	3.0792	-25.73730	-25.40259	-26.32685	-24.97691	-26.02341	-25.78931	-26.60250	-26.35103	-27.05920	-25.45091	-26.17560	-26.01154	-25.62018	-26.66941	-24.93690	-25.47813	-25.40453	-26.08131	-26.99461	-24.06569	-27.42472	-26.78561	-26.89710	-28.34888	-26.31424	-26.72655	-27.30849	-27.24882	-27.45087	-27.74065	-27.29783	-26.60140	-28.06386	-25.89542	-26.24273	-27.04601	-27.13135	-28.08500	-25.46861	-27.87490	-26.99190	-27.45984	-27.39132	-27.76623
20750	3.0792	-25.74021	-25.40533	-26.32962	-24.97954	-26.02633	-25.79328	-26.60293	-26.35477	-27.06071	-25.45440	-26.17618	-26.01496	-25.62315	-26.67098	-24.93881	-25.47984	-25.40534	-26.08323	-26.99752	-24.06657	-27.42750	-26.78958	-26.89984	-28.35166	-26.31825	-26.72909	-27.30892	-27.25256	-27.45377	-27.74216	-27.30075	-26.60489	-28.06677	-25.89800	-26.24285	-27.04943	-27.13409	-28.08793	-25.47150	-27.87896	-26.99248	-27.46141	-27.39588	-27.76845
21000	3.0792	-25.74308	-25.40805	-26.33237	-24.98216	-26.02921	-25.79719	-26.60338	-26.35846	-27.06223	-25.45784	-26.17678	-26.01833	-25.62609	-26.67256	-24.94070	-25.48152	-25.40620	-26.08515	-27.00039	-24.06753	-27.43025	-26.79350	-26.90256	-28.35440	-26.32218	-26.73157	-27.30937	-27.25625	-27.45665	-27.74368	-27.30363	-26.60833	-28.06966	-25.90053	-26.24297	-27.05279	-27.13681	-28.09083	-25.47436	-27.88296	-26.99308	-27.46300	-27.40038	-27.77062
21250	3.0792	-25.74593	-25.41075	-26.33509	-24.98476	-26.03207	-25.80105	-26.60385	-26.36210	-27.06375	-25.46123	-26.17741	-26.02165	-25.62901	-26.67414	-24.94257	-25.48318	-25.40710	-26.08708	-27.00324	-24.06856	-27.43296	-26.79736	-26.90526	-28.35712	-26.32605	-26.73401	-27.30984	-27.25989	-27.45950	-27.74519	-27.30649	-26.61172	-28.07252	-25.90300	-26.24306	-27.05612	-27.13951	-28.09369	-25.47720	-27.88692	-26.99371	-27.46458	-27.40480	-27.77274
21500	3.0792	-25.74875	-25.41343	-26.33778	-24.98735	-26.03490	-25.80486	-26.60435	-26.36570	-27.06526	-25.46457	-26.17806	-26.02493	-25.63190	-26.67573	-24.94440	-25.48480	-25.40804	-26.08902	-27.00606	-24.06964	-27.43566	-26.80117	-26.90794	-28.35981	-26.32986	-26.73639	-27.31034	-27.26349	-27.46232	-27.74671	-27.30932	-26.61506	-28.07535	-25.90541	-26.24315	-27.05939	-27.14219	-28.09653	-25.48002	-27.89083	-26.99436	-27.46616	-27.40916	-27.77482
21750	3.0792	-25.75155	-25.41609	-26.34045	-24.98993	-26.03770	-25.80862	-26.60486	-26.36925	-27.06678	-25.46786	-26.17874	-26.02816	-25.63476	-26.67732	-24.94621	-25.48639	-25.40902	-26.09097	-27.00886	-24.07078	-27.43832	-26.80493	-26.91060	-28.36248	-26.33360	-26.73872	-27.31086	-27.26704	-27.46512	-27.74823	-27.31212	-26.61835	-28.07815	-25.90778	-26.24324	-27.06263	-27.14485	-28.09932	-25.48281	-27.89469	-26.99504	-27.46775	-27.41346	-27.77687
22000	3.0792	-25.75432	-25.41873	-26.34309	-24.99250	-26.04048	-25.81233	-26.60540	-26.37275	-27.06831	-25.47111	-26.17944	-26.03135	-25.63760	-26.67891	-24.94800	-25.48797	-25.41004	-26.09292	-27.01163	-24.07197	-27.44096	-26.80864	-26.91324	-28.36512	-26.33728	-26.74102	-27.31139	-27.27054	-27.46789	-27.74975	-27.31490	-26.62160	-28.08092	-25.91010	-26.24332	-27.06581	-27.14750	-28.10209	-25.48558	-27.89850	-26.99574	-27.46935	-27.41769	-27.77887


10000	3.1761	-25.55992	-25.23581	-26.14592	-24.82342	-25.83736	-25.53015	-26.57357	-26.10314	-26.96782	-25.20464	-26.14784	-25.77079	-25.43330	-26.57998	-24.74934	-25.29737	-25.39051	-25.98957	-26.81723	-24.03716	-27.24380	-26.52646	-26.73032	-28.16796	-26.02099	-26.49150	-27.27956	-27.00093	-27.27349	-27.64927	-27.11178	-26.35513	-27.87781	-25.64826	-26.11047	-26.80526	-26.96457	-27.90093	-25.28951	-27.61843	-26.96414	-27.37041	-27.08683	-27.55243
10250	3.1761	-25.56625	-25.24170	-26.15273	-24.82865	-25.84426	-25.53950	-26.57500	-26.11232	-26.97143	-25.21403	-26.14897	-25.78012	-25.44016	-26.58330	-24.75797	-25.30619	-25.38871	-25.99204	-26.82356	-24.03257	-27.25060	-26.53580	-26.73621	-28.17476	-26.03241	-26.50200	-27.28100	-27.01011	-27.27982	-27.65288	-27.11868	-26.36451	-27.88470	-25.65945	-26.11960	-26.81459	-26.97046	-27.90751	-25.29525	-27.62755	-26.96527	-27.37374	-27.09800	-27.56217
10500	3.1761	-25.57239	-25.24739	-26.15931	-24.83368	-25.85092	-25.54860	-26.57626	-26.12124	-26.97483	-25.22312	-26.14992	-25.78914	-25.44679	-26.58643	-24.76619	-25.31458	-25.38690	-25.99436	-26.82970	-24.02837	-27.25718	-26.54490	-26.74190	-28.18134	-26.04348	-26.51209	-27.28225	-27.01903	-27.28595	-27.65628	-27.12534	-26.37361	-27.89137	-25.67019	-26.12814	-26.82361	-26.97616	-27.91391	-25.30079	-27.63644	-26.96622	-27.37686	-27.10886	-27.57150
10750	3.1761	-25.57835	-25.25291	-26.16567	-24.83852	-25.85737	-25.55745	-26.57733	-26.12989	-26.97807	-25.23192	-26.15069	-25.79786	-25.45319	-26.58938	-24.77402	-25.32256	-25.38511	-25.99656	-26.83566	-24.02454	-27.26354	-26.55376	-26.74742	-28.18770	-26.05420	-26.52177	-27.28333	-27.02769	-27.29192	-27.65951	-27.13179	-26.38241	-27.89782	-25.68050	-26.13611	-26.83233	-26.98167	-27.92014	-25.30614	-27.64510	-26.96699	-27.37981	-27.11943	-27.58044
11000	3.1761	-25.58413	-25.25824	-26.17182	-24.84319	-25.86362	-25.56607	-26.57825	-26.13829	-26.98111	-25.24046	-26.15132	-25.80630	-25.45938	-26.59216	-24.78147	-25.33014	-25.38334	-25.99864	-26.84145	-24.02105	-27.26969	-26.56237	-26.75275	-28.19385	-26.06459	-26.53106	-27.28425	-27.03608	-27.29770	-27.66256	-27.13804	-26.39095	-27.90406	-25.69039	-26.14355	-26.84077	-26.98700	-27.92619	-25.31133	-27.65353	-26.96762	-27.38260	-27.12972	-27.58900
11250	3.1761	-25.58976	-25.26341	-26.17777	-24.84769	-25.86967	-25.57446	-26.57904	-26.14645	-26.98401	-25.24875	-26.15182	-25.81447	-25.46538	-26.59479	-24.78857	-25.33734	-25.38162	-26.00062	-26.84707	-24.01790	-27.27564	-26.57077	-26.75792	-28.19980	-26.07466	-26.53998	-27.28503	-27.04424	-27.30332	-27.66546	-27.14409	-26.39923	-27.91011	-25.69987	-26.15046	-26.84894	-26.99217	-27.93209	-25.31635	-27.66174	-26.96811	-27.38522	-27.13973	-27.59720
11500	3.1761	-25.59522	-25.26842	-26.18353	-24.85204	-25.87553	-25.58263	-26.57969	-26.15437	-26.98676	-25.25676	-26.15220	-25.82237	-25.47117	-26.59728	-24.79533	-25.34418	-25.37995	-26.00252	-26.85253	-24.01507	-27.28140	-26.57894	-26.76293	-28.20556	-26.08443	-26.54852	-27.28569	-27.05216	-27.30878	-27.66820	-27.14995	-26.40725	-27.91597	-25.70895	-26.15687	-26.85684	-26.99719	-27.93783	-25.32122	-27.66975	-26.96849	-27.38771	-27.14947	-27.60505
11750	3.1761	-25.60053	-25.27329	-26.18911	-24.85626	-25.88121	-25.59060	-26.58024	-26.16206	-26.98936	-25.26455	-26.15247	-25.83002	-25.47679	-26.59965	-24.80177	-25.35066	-25.37835	-26.00434	-26.85785	-24.01252	-27.28698	-26.58690	-26.76780	-28.21114	-26.09389	-26.55672	-27.28623	-27.05985	-27.31410	-27.67081	-27.15563	-26.41504	-27.92165	-25.71766	-26.16280	-26.86448	-27.00205	-27.94342	-25.32595	-27.67756	-26.96877	-27.39008	-27.15896	-27.61256
12000	3.1761	-25.60570	-25.27802	-26.19451	-24.86034	-25.88672	-25.59835	-26.58069	-26.16954	-26.99184	-25.27210	-26.15267	-25.83743	-25.48223	-26.60189	-24.80789	-25.35681	-25.37683	-26.00610	-26.86301	-24.01027	-27.29238	-26.59466	-26.77253	-28.21654	-26.10307	-26.56458	-27.28668	-27.06733	-27.31927	-27.67329	-27.16114	-26.42259	-27.92717	-25.72601	-26.16827	-26.87189	-27.00678	-27.94887	-25.33054	-27.68517	-26.96896	-27.39233	-27.16820	-27.61974
12250	3.1761	-25.61073	-25.28261	-26.19974	-24.86431	-25.89207	-25.60592	-26.58105	-26.17681	-26.99421	-25.27943	-26.15278	-25.84460	-25.48752	-26.60404	-24.81373	-25.36264	-25.37539	-26.00781	-26.86804	-24.00828	-27.29762	-26.60223	-26.77712	-28.22177	-26.11197	-26.57211	-27.28704	-27.07460	-27.32430	-27.67565	-27.16649	-26.42992	-27.93251	-25.73400	-26.17330	-26.87906	-27.01138	-27.95418	-25.33500	-27.69260	-26.96908	-27.39447	-27.17720	-27.62661
12500	3.1761	-25.61564	-25.28708	-26.20482	-24.86816	-25.89725	-25.61329	-26.58134	-26.18387	-26.99647	-25.28655	-26.15284	-25.85155	-25.49264	-26.60609	-24.81929	-25.36817	-25.37403	-26.00947	-26.87295	-24.00654	-27.30270	-26.60960	-26.78159	-28.22686	-26.12060	-26.57933	-27.28733	-27.08166	-27.32921	-27.67792	-27.17167	-26.43704	-27.93770	-25.74167	-26.17792	-26.88601	-27.01585	-27.95936	-25.33934	-27.69985	-26.96914	-27.39652	-27.18597	-27.63318
12750	3.1761	-25.62042	-25.29144	-26.20975	-24.87191	-25.90229	-25.62049	-26.58157	-26.19075	-26.99863	-25.29345	-26.15284	-25.85828	-25.49762	-26.60805	-24.82459	-25.37341	-25.37277	-26.01109	-26.87773	-24.00504	-27.30762	-26.61680	-26.78595	-28.23178	-26.12897	-26.58625	-27.28756	-27.08854	-27.33399	-27.68008	-27.17671	-26.44394	-27.94274	-25.74900	-26.18215	-26.89274	-27.02020	-27.96442	-25.34357	-27.70693	-26.96914	-27.39849	-27.19451	-27.63946
13000	3.1761	-25.62509	-25.29570	-26.21453	-24.87557	-25.90719	-25.62751	-26.58175	-26.19744	-27.00071	-25.30017	-26.15281	-25.86481	-25.50245	-26.60994	-24.82964	-25.37838	-25.37161	-26.01268	-26.88240	-24.00378	-27.31240	-26.62382	-26.79021	-28.23656	-26.13709	-26.59288	-27.28774	-27.09523	-27.33865	-27.68215	-27.18162	-26.45066	-27.94764	-25.75602	-26.18601	-26.89927	-27.02446	-27.96935	-25.34769	-27.71384	-26.96911	-27.40037	-27.20284	-27.64546
13250	3.1761	-25.62964	-25.29984	-26.21917	-24.87914	-25.91196	-25.63437	-26.58189	-26.20395	-27.00270	-25.30669	-26.15274	-25.87113	-25.50716	-26.61176	-24.83446	-25.38308	-25.37053	-26.01424	-26.88695	-24.00272	-27.31704	-26.63067	-26.79435	-28.24120	-26.14497	-26.59923	-27.28788	-27.10174	-27.34320	-27.68415	-27.18638	-26.45718	-27.95241	-25.76275	-26.18952	-26.90560	-27.02860	-27.97417	-25.35171	-27.72059	-26.96904	-27.40220	-27.21096	-27.65120
13500	3.1761	-25.63408	-25.30390	-26.22368	-24.88263	-25.91660	-25.64106	-26.58198	-26.21029	-27.00462	-25.31303	-26.15265	-25.87727	-25.51173	-26.61352	-24.83906	-25.38755	-25.36957	-26.01579	-26.89139	-24.00187	-27.32155	-26.63736	-26.79841	-28.24571	-26.15263	-26.60531	-27.28797	-27.10808	-27.34765	-27.68606	-27.19102	-26.46352	-27.95704	-25.76919	-26.19270	-26.91174	-27.03266	-27.97887	-25.35564	-27.72718	-26.96895	-27.40395	-27.21888	-27.65668
13750	3.1761	-25.63842	-25.30786	-26.22807	-24.88604	-25.92111	-25.64760	-26.58205	-26.21646	-27.00647	-25.31919	-26.15254	-25.88324	-25.51620	-26.61522	-24.84346	-25.39177	-25.36870	-26.01732	-26.89573	-24.00122	-27.32594	-26.64390	-26.80237	-28.25010	-26.16005	-26.61114	-27.28804	-27.11425	-27.35199	-27.68792	-27.19553	-26.46968	-27.96156	-25.77537	-26.19558	-26.91770	-27.03662	-27.98347	-25.35947	-27.73363	-26.96884	-27.40566	-27.22661	-27.66192
14000	3.1761	-25.64267	-25.31173	-26.23233	-24.88939	-25.92550	-25.65398	-26.58210	-26.22248	-27.00826	-25.32519	-26.15243	-25.88902	-25.52054	-26.61688	-24.84766	-25.39579	-25.36794	-26.01885	-26.89998	-24.00075	-27.33021	-26.65029	-26.80624	-28.25437	-26.16727	-26.61674	-27.28810	-27.12027	-27.35623	-27.68971	-27.19992	-26.47567	-27.96595	-25.78128	-26.19817	-26.92349	-27.04050	-27.98797	-25.36322	-27.73994	-26.96873	-27.40732	-27.23414	-27.66694
14250	3.1761	-25.64682	-25.31553	-26.23649	-24.89267	-25.92979	-25.66023	-26.58214	-26.22834	-27.01000	-25.33103	-26.15231	-25.89465	-25.52478	-26.61850	-24.85168	-25.39960	-25.36727	-26.02036	-26.90413	-24.00045	-27.33436	-26.65653	-26.81004	-28.25852	-26.17428	-26.62210	-27.28813	-27.12614	-27.36039	-27.69145	-27.20421	-26.48152	-27.97024	-25.78695	-26.20050	-26.92911	-27.04430	-27.99237	-25.36690	-27.74610	-26.96861	-27.40893	-27.24150	-27.67173
14500	3.1761	-25.65089	-25.31925	-26.24054	-24.89589	-25.93397	-25.66633	-26.58217	-26.23407	-27.01170	-25.33671	-26.15220	-25.90011	-25.52891	-26.62008	-24.85553	-25.40321	-25.36671	-26.02188	-26.90820	-24.00032	-27.33841	-26.66264	-26.81376	-28.26257	-26.18109	-26.62724	-27.28817	-27.13186	-27.36445	-27.69314	-27.20839	-26.48720	-27.97442	-25.79239	-26.20258	-26.93457	-27.04801	-27.99667	-25.37050	-27.75214	-26.96850	-27.41051	-27.24868	-27.67632
14750	3.1761	-25.65487	-25.32291	-26.24448	-24.89906	-25.93806	-25.67230	-26.58220	-26.23965	-27.01335	-25.34226	-26.15209	-25.90542	-25.53296	-26.62162	-24.85922	-25.40665	-25.36624	-26.02340	-26.91218	-24.00034	-27.34236	-26.66861	-26.81742	-28.26652	-26.18771	-26.63217	-27.28819	-27.13744	-27.36843	-27.69480	-27.21248	-26.49275	-27.97851	-25.79760	-26.20444	-26.93989	-27.05167	-28.00088	-25.37403	-27.75804	-26.96839	-27.41205	-27.25570	-27.68071
15000	3.1761	-25.65877	-25.32649	-26.24833	-24.90217	-25.94205	-25.67815	-26.58223	-26.24510	-27.01496	-25.34765	-26.15200	-25.91059	-25.53691	-26.62314	-24.86277	-25.40992	-25.36587	-26.02492	-26.91608	-24.00052	-27.34621	-26.67445	-26.82100	-28.27037	-26.19415	-26.63691	-27.28822	-27.14290	-27.37234	-27.69641	-27.21647	-26.49814	-27.98249	-25.80260	-26.20608	-26.94505	-27.05526	-28.00501	-25.37749	-27.76383	-26.96829	-27.41358	-27.26255	-27.68491
15250	3.1761	-25.66260	-25.33002	-26.25209	-24.90525	-25.94595	-25.68387	-26.58227	-26.25043	-27.01654	-25.35292	-26.15192	-25.91562	-25.54078	-26.62464	-24.86617	-25.41302	-25.36561	-26.02644	-26.91991	-24.00083	-27.34997	-26.68018	-26.82453	-28.27413	-26.20042	-26.64146	-27.28826	-27.14822	-27.37616	-27.69799	-27.22037	-26.50341	-27.98639	-25.80739	-26.20753	-26.95009	-27.05879	-28.00905	-25.38089	-27.76949	-26.96822	-27.41507	-27.26925	-27.68894
15500	3.1761	-25.66635	-25.33349	-26.25576	-24.90828	-25.94976	-25.68948	-26.58231	-26.25563	-27.01809	-25.35806	-26.15186	-25.92052	-25.54457	-26.62612	-24.86944	-25.41598	-25.36543	-26.02798	-26.92366	-24.00128	-27.35364	-26.68578	-26.82800	-28.27780	-26.20651	-26.64583	-27.28831	-27.15342	-27.37992	-27.69954	-27.22418	-26.50854	-27.99020	-25.81200	-26.20880	-26.95499	-27.06225	-28.01301	-25.38424	-27.77504	-26.96816	-27.41656	-27.27579	-27.69280
15750	3.1761	-25.67004	-25.33691	-26.25935	-24.91127	-25.95349	-25.69497	-26.58237	-26.26072	-27.01961	-25.36307	-26.15183	-25.92530	-25.54828	-26.62759	-24.87260	-25.41880	-25.36535	-26.02952	-26.92735	-24.00186	-27.35723	-26.69127	-26.83142	-28.28139	-26.21245	-26.65003	-27.28837	-27.15851	-27.38361	-27.70106	-27.22791	-26.51356	-27.99393	-25.81643	-26.20991	-26.95977	-27.06567	-28.01690	-25.38753	-27.78049	-26.96812	-27.41802	-27.28219	-27.69650
16000	3.1761	-25.67366	-25.34027	-26.26287	-24.91422	-25.95714	-25.70035	-26.58245	-26.26570	-27.02112	-25.36797	-26.15181	-25.92996	-25.55191	-26.62904	-24.87564	-25.42149	-25.36536	-26.03108	-26.93097	-24.00256	-27.36074	-26.69665	-26.83478	-28.28490	-26.21823	-26.65407	-27.28844	-27.16349	-27.38723	-27.70256	-27.23156	-26.51846	-27.99759	-25.82068	-26.21087	-26.96442	-27.06903	-28.02071	-25.39076	-27.78582	-26.96811	-27.41947	-27.28846	-27.70006
16250	3.1761	-25.67722	-25.34358	-26.26631	-24.91715	-25.96073	-25.70562	-26.58255	-26.27057	-27.02260	-25.37276	-26.15183	-25.93450	-25.55548	-26.63048	-24.87858	-25.42406	-25.36546	-26.03264	-26.93454	-24.00337	-27.36418	-26.70193	-26.83809	-28.28834	-26.22386	-26.65796	-27.28854	-27.16836	-27.39079	-27.70405	-27.23515	-26.52325	-28.00117	-25.82477	-26.21170	-26.96897	-27.07234	-28.02445	-25.39395	-27.79106	-26.96813	-27.42091	-27.29458	-27.70347
16500	3.1761	-25.68073	-25.34685	-26.26967	-24.92004	-25.96424	-25.71080	-26.58266	-26.27534	-27.02407	-25.37744	-26.15188	-25.93894	-25.55898	-26.63192	-24.88142	-25.42653	-25.36564	-26.03422	-26.93804	-24.00429	-27.36755	-26.70711	-26.84136	-28.29171	-26.22936	-26.66170	-27.28866	-27.17313	-27.39429	-27.70551	-27.23866	-26.52793	-28.00469	-25.82872	-26.21240	-26.97341	-27.07561	-28.02812	-25.39710	-27.79620	-26.96818	-27.42235	-27.30058	-27.70676
16750	3.1761	-25.68417	-25.35007	-26.27298	-24.92290	-25.96769	-25.71588	-26.58280	-26.28001	-27.02552	-25.38202	-26.15195	-25.94327	-25.56243	-26.63335	-24.88417	-25.42888	-25.36591	-26.03581	-26.94148	-24.00532	-27.37085	-26.71219	-26.84458	-28.29501	-26.23471	-26.66532	-27.28880	-27.17780	-27.39774	-27.70697	-27.24211	-26.53251	-28.00813	-25.83251	-26.21299	-26.97774	-27.07884	-28.03173	-25.40020	-27.80124	-26.96825	-27.42378	-27.30645	-27.70991
17000	3.1761	-25.68757	-25.35327	-26.27622	-24.92574	-25.97108	-25.72087	-26.58297	-26.28459	-27.02697	-25.38650	-26.15206	-25.94752	-25.56582	-26.63478	-24.88684	-25.43114	-25.36626	-26.03742	-26.94488	-24.00644	-27.37409	-26.71717	-26.84778	-28.29825	-26.23994	-26.66880	-27.28896	-27.18238	-27.40113	-27.70841	-27.24550	-26.53699	-28.01152	-25.83617	-26.21348	-26.98198	-27.08203	-28.03527	-25.40326	-27.80620	-26.96836	-27.42521	-27.31220	-27.71296
17250	3.1761	-25.69091	-25.35641	-26.27940	-24.92855	-25.97441	-25.72576	-26.58316	-26.28908	-27.02840	-25.39089	-26.15220	-25.95166	-25.56914	-26.63620	-24.88942	-25.43331	-25.36669	-26.03904	-26.94822	-24.00765	-27.37727	-26.72207	-26.85092	-28.30143	-26.24504	-26.67217	-27.28915	-27.18687	-27.40447	-27.70985	-27.24883	-26.54138	-28.01485	-25.83970	-26.21388	-26.98612	-27.08517	-28.03876	-25.40628	-27.81106	-26.96850	-27.42663	-27.31784	-27.71589
17500	3.1761	-25.69420	-25.35953	-26.28252	-24.93134	-25.97767	-25.73058	-26.58338	-26.29348	-27.02983	-25.39519	-26.15238	-25.95571	-25.57242	-26.63763	-24.89194	-25.43540	-25.36720	-26.04068	-26.95151	-24.00896	-27.38040	-26.72688	-26.85404	-28.30456	-26.25002	-26.67542	-27.28937	-27.19127	-27.40777	-27.71128	-27.25209	-26.54568	-28.01812	-25.84311	-26.21421	-26.99017	-27.08829	-28.04218	-25.40927	-27.81585	-26.96868	-27.42806	-27.32336	-27.71872
17750	3.1761	-25.69745	-25.36261	-26.28560	-24.93411	-25.98089	-25.73530	-26.58363	-26.29781	-27.03125	-25.39941	-26.15258	-25.95968	-25.57565	-26.63905	-24.89440	-25.43741	-25.36778	-26.04234	-26.95476	-24.01034	-27.38347	-26.73161	-26.85712	-28.30763	-26.25489	-26.67856	-27.28962	-27.19560	-27.41102	-27.71270	-27.25531	-26.54990	-28.02134	-25.84640	-26.21446	-26.99415	-27.09137	-28.04555	-25.41223	-27.82055	-26.96888	-27.42949	-27.32878	-27.72145
18000	3.1761	-25.70063	-25.36553	-26.28862	-24.93679	-25.98406	-25.73985	-26.58366	-26.30203	-27.03263	-25.40341	-26.15270	-25.96355	-25.57885	-26.64045	-24.89650	-25.43932	-25.36795	-26.04402	-26.95794	-24.01047	-27.38649	-26.73616	-26.86004	-28.31065	-26.25959	-26.68156	-27.28965	-27.19982	-27.41420	-27.71408	-27.25848	-26.55390	-28.02451	-25.84950	-26.21456	-26.99801	-27.09430	-28.04885	-25.41529	-27.82515	-26.96900	-27.43088	-27.33406	-27.72403
18250	3.1761	-25.70376	-25.36841	-26.29159	-24.93943	-25.98720	-25.74430	-26.58368	-26.30617	-27.03401	-25.40731	-26.15282	-25.96733	-25.58201	-26.64185	-24.89849	-25.44114	-25.36811	-26.04571	-26.96107	-24.01050	-27.38946	-26.74061	-26.86292	-28.31362	-26.26417	-26.68445	-27.28967	-27.20396	-27.41733	-27.71546	-27.26162	-26.55780	-28.02764	-25.85249	-26.21458	-27.00179	-27.09717	-28.05210	-25.41834	-27.82968	-26.96912	-27.43228	-27.33924	-27.72651
18500	3.1761	-25.70685	-25.37125	-26.29451	-24.94206	-25.99028	-25.74867	-26.58372	-26.31023	-27.03538	-25.41114	-26.15298	-25.97104	-25.58513	-26.64324	-24.90044	-25.44291	-25.36835	-26.04742	-26.96417	-24.01064	-27.39239	-26.74498	-26.86576	-28.31655	-26.26865	-26.68725	-27.28971	-27.20803	-27.42042	-27.71683	-27.26470	-26.56163	-28.03073	-25.85538	-26.21455	-27.00551	-27.10002	-28.05530	-25.42136	-27.83413	-26.96928	-27.43368	-27.34432	-27.72892
18750	3.1761	-25.70991	-25.37407	-26.29740	-24.94467	-25.99332	-25.75297	-26.58379	-26.31423	-27.03676	-25.41488	-26.15317	-25.97468	-25.58821	-26.64465	-24.90232	-25.44462	-25.36866	-26.04915	-26.96722	-24.01090	-27.39527	-26.74928	-26.86858	-28.31943	-26.27303	-26.68997	-27.28978	-27.21202	-27.42347	-27.71820	-27.26774	-26.56537	-28.03376	-25.85818	-26.21448	-27.00914	-27.10283	-28.05845	-25.42435	-27.83851	-26.96947	-27.43508	-27.34931	-27.73124
19000	3.1761	-25.71292	-25.37685	-26.30024	-24.94727	-25.99632	-25.75720	-26.58389	-26.31817	-27.03813	-25.41856	-26.15340	-25.97825	-25.59124	-26.64606	-24.90417	-25.44628	-25.36902	-26.05089	-26.97023	-24.01126	-27.39811	-26.75350	-26.87136	-28.32227	-26.27732	-26.69260	-27.28988	-27.21596	-27.42649	-27.71958	-27.27074	-26.56905	-28.03677	-25.86089	-26.21437	-27.01272	-27.10562	-28.06155	-25.42731	-27.84282	-26.96970	-27.43649	-27.35421	-27.73350
19250	3.1761	-25.71590	-25.37961	-26.30304	-24.94984	-25.99928	-25.76135	-26.58401	-26.32203	-27.03951	-25.42217	-26.15366	-25.98175	-25.59425	-26.64747	-24.90596	-25.44788	-25.36945	-26.05265	-26.97321	-24.01172	-27.40092	-26.75766	-26.87412	-28.32508	-26.28152	-26.69516	-27.29001	-27.21982	-27.42947	-27.72095	-27.27370	-26.57266	-28.03973	-25.86352	-26.21423	-27.01622	-27.10837	-28.06461	-25.43024	-27.84707	-26.96995	-27.43791	-27.35902	-27.73568
19500	3.1761	-25.71885	-25.38234	-26.30581	-24.95241	-26.00220	-25.76544	-26.58417	-26.32584	-27.04088	-25.42571	-26.15395	-25.98520	-25.59722	-26.64890	-24.90772	-25.44945	-25.36995	-26.05442	-26.97616	-24.01228	-27.40369	-26.76175	-26.87685	-28.32785	-26.28563	-26.69765	-27.29016	-27.22363	-27.43242	-27.72233	-27.27662	-26.57620	-28.04265	-25.86607	-26.21407	-27.01967	-27.11111	-28.06762	-25.43315	-27.85126	-26.97025	-27.43933	-27.36375	-27.73781
19750	3.1761	-25.72176	-25.38506	-26.30855	-24.95497	-26.00509	-25.76947	-26.58435	-26.32959	-27.04227	-25.42919	-26.15428	-25.98860	-25.60016	-26.65033	-24.90945	-25.45098	-25.37050	-26.05621	-26.97907	-24.01292	-27.40642	-26.76577	-26.87957	-28.33058	-26.28966	-26.70008	-27.29034	-27.22738	-27.43533	-27.72371	-27.27951	-26.57968	-28.04553	-25.86855	-26.21389	-27.02306	-27.11382	-28.07059	-25.43603	-27.85538	-26.97058	-27.44077	-27.36839	-27.73988
20000	3.1761	-25.72465	-25.38774	-26.31125	-24.95751	-26.00794	-25.77343	-26.58456	-26.33328	-27.04365	-25.43262	-26.15464	-25.99193	-25.60306	-26.65178	-24.91114	-25.45247	-25.37111	-26.05802	-26.98196	-24.01365	-27.40912	-26.76974	-26.88225	-28.33328	-26.29361	-26.70244	-27.29056	-27.23108	-27.43821	-27.72510	-27.28236	-26.58311	-28.04839	-25.87097	-26.21369	-27.02640	-27.11650	-28.07353	-25.43888	-27.85945	-26.97094	-27.44221	-27.37296	-27.74189
20250	3.1761	-25.72750	-25.39041	-26.31392	-24.96005	-26.01077	-25.77734	-26.58481	-26.33693	-27.04505	-25.43599	-26.15504	-25.99521	-25.60594	-26.65323	-24.91280	-25.45394	-25.37178	-26.05984	-26.98481	-24.01446	-27.41179	-26.77364	-26.88492	-28.33595	-26.29748	-26.70474	-27.29080	-27.23472	-27.44107	-27.72649	-27.28519	-26.58647	-28.05121	-25.87332	-26.21348	-27.02968	-27.11918	-28.07643	-25.44171	-27.86346	-26.97134	-27.44366	-27.37745	-27.74386
20500	3.1761	-25.73032	-25.39306	-26.31656	-24.96257	-26.01356	-25.78118	-26.58507	-26.34051	-27.04644	-25.43930	-26.15547	-25.99845	-25.60880	-26.65469	-24.91444	-25.45537	-25.37250	-26.06167	-26.98764	-24.01535	-27.41443	-26.77749	-26.88757	-28.33859	-26.30128	-26.70699	-27.29107	-27.23831	-27.44389	-27.72789	-27.28798	-26.58979	-28.05401	-25.87561	-26.21326	-27.03291	-27.12182	-28.07928	-25.44452	-27.86741	-26.97177	-27.44512	-27.38187	-27.74578
20750	3.1761	-25.73312	-25.39568	-26.31917	-24.96508	-26.01632	-25.78497	-26.58537	-26.34405	-27.04784	-25.44256	-26.15593	-26.00163	-25.61162	-26.65615	-24.91605	-25.45677	-25.37327	-26.06352	-26.99043	-24.01631	-27.41704	-26.78128	-26.89019	-28.34120	-26.30502	-26.70919	-27.29136	-27.24185	-27.44669	-27.72929	-27.29074	-26.59305	-28.05677	-25.87785	-26.21304	-27.03610	-27.12445	-28.08211	-25.44731	-27.87131	-26.97223	-27.44659	-27.38622	-27.74766
21000	3.1761	-25.73589	-25.39829	-26.32176	-24.96759	-26.01906	-25.78871	-26.58570	-26.34755	-27.04925	-25.44577	-26.15642	-26.00477	-25.61441	-26.65763	-24.91764	-25.45815	-25.37409	-26.06538	-26.99320	-24.01735	-27.41963	-26.78502	-26.89280	-28.34379	-26.30868	-26.71135	-27.29169	-27.24534	-27.44946	-27.73070	-27.29348	-26.59626	-28.05951	-25.88004	-26.21281	-27.03924	-27.12705	-28.08490	-25.45007	-27.87516	-26.97272	-27.44807	-27.39050	-27.74949
21250	3.1761	-25.73864	-25.40088	-26.32432	-24.97009	-26.02177	-25.79240	-26.58606	-26.35100	-27.05067	-25.44894	-26.15695	-26.00787	-25.61719	-26.65912	-24.91922	-25.45952	-25.37496	-26.06725	-26.99595	-24.01845	-27.42219	-26.78871	-26.89539	-28.34635	-26.31229	-26.71346	-27.29205	-27.24879	-27.45221	-27.73211	-27.29619	-26.59943	-28.06222	-25.88218	-26.21259	-27.04233	-27.12964	-28.08765	-25.45282	-27.87897	-26.97325	-27.44955	-27.39472	-27.75129
21500	3.1761	-25.74136	-25.40345	-26.32685	-24.97258	-26.02446	-25.79604	-26.58644	-26.35440	-27.05209	-25.45206	-26.15751	-26.01092	-25.61994	-26.66062	-24.92077	-25.46086	-25.37587	-26.06914	-26.99867	-24.01961	-27.42473	-26.79234	-26.89796	-28.34889	-26.31583	-26.71553	-27.29243	-27.25219	-27.45493	-27.73353	-27.29888	-26.60255	-28.06491	-25.88428	-26.21237	-27.04539	-27.13222	-28.09038	-25.45555	-27.88272	-26.97381	-27.45105	-27.39887	-27.75306
21750	3.1761	-25.74406	-25.40601	-26.32937	-24.97506	-26.02712	-25.79963	-26.58685	-26.35777	-27.05351	-25.45514	-26.15810	-26.01394	-25.62267	-26.66212	-24.92231	-25.46218	-25.37683	-26.07104	-27.00137	-24.02084	-27.42724	-26.79593	-26.90052	-28.35140	-26.31932	-26.71756	-27.29284	-27.25556	-27.45763	-27.73496	-27.30154	-26.60563	-28.06757	-25.88634	-26.21216	-27.04841	-27.13478	-28.09307	-25.45826	-27.88643	-26.97440	-27.45256	-27.40296	-27.75480
22000	3.1761	-25.74674	-25.40856	-26.33186	-24.97753	-26.02976	-25.80317	-26.58729	-26.36109	-27.05495	-25.45818	-26.15871	-26.01692	-25.62538	-26.66364	-24.92384	-25.46349	-25.37784	-26.07295	-27.00405	-24.02212	-27.42974	-26.79948	-26.90306	-28.35390	-26.32275	-26.71956	-27.29328	-27.25888	-27.46030	-27.73640	-27.30418	-26.60867	-28.07021	-25.88835	-26.21196	-27.05138	-27.13732	-28.09574	-25.46096	-27.89010	-26.97501	-27.45407	-27.40700	-27.75650


10000	3.3010	-25.55809	-25.23255	-26.14352	-24.81675	-25.83494	-25.52876	-26.56641	-26.10115	-26.96330	-25.20254	-26.13826	-25.76826	-25.42982	-26.57379	-24.74377	-25.29223	-25.36427	-25.97722	-26.81540	-23.97728	-27.24139	-26.52507	-26.72706	-28.16555	-26.01921	-26.48832	-27.27240	-26.99894	-27.27166	-27.64475	-27.10936	-26.35303	-27.87539	-25.64534	-26.10465	-26.80273	-26.96132	-27.89969	-25.27047	-27.61712	-26.95456	-27.36422	-27.08549	-27.54880
10250	3.3010	-25.56426	-25.23819	-26.15010	-24.82155	-25.84162	-25.53796	-26.56728	-26.11013	-26.96653	-25.21170	-26.13873	-25.77732	-25.43640	-26.57665	-24.75183	-25.30051	-25.36153	-25.97907	-26.82157	-23.97227	-27.24798	-26.53427	-26.73270	-28.17214	-26.03039	-26.49842	-27.27327	-27.00792	-27.27783	-27.64798	-27.11604	-26.36219	-27.88207	-25.65611	-26.11303	-26.81178	-26.96695	-27.90616	-25.27570	-27.62611	-26.95503	-27.36708	-27.09650	-27.55811
10500	3.3010	-25.57024	-25.24362	-26.15645	-24.82615	-25.84806	-25.54691	-26.56797	-26.11883	-26.96955	-25.22055	-26.13901	-25.78605	-25.44274	-26.57931	-24.75947	-25.30833	-25.35883	-25.98077	-26.82755	-23.96769	-27.25432	-26.54321	-26.73813	-28.17848	-26.04120	-26.50808	-27.27396	-27.01662	-27.28380	-27.65100	-27.12248	-26.37104	-27.88850	-25.66641	-26.12079	-26.82052	-26.97239	-27.91245	-25.28075	-27.63485	-26.95531	-27.36974	-27.10719	-27.56698
10750	3.3010	-25.57603	-25.24887	-26.16256	-24.83057	-25.85427	-25.55560	-26.56848	-26.12725	-26.97239	-25.22910	-26.13913	-25.79448	-25.44885	-26.58180	-24.76669	-25.31572	-25.35619	-25.98237	-26.83334	-23.96353	-27.26044	-26.55190	-26.74338	-28.18460	-26.05165	-26.51731	-27.27447	-27.02504	-27.28960	-27.65384	-27.12869	-26.37959	-27.89471	-25.67626	-26.12795	-26.82894	-26.97764	-27.91856	-25.28563	-27.64336	-26.95543	-27.37223	-27.11757	-27.57545
11000	3.3010	-25.58164	-25.25394	-26.16846	-24.83482	-25.86027	-25.56404	-26.56883	-26.13541	-26.97504	-25.23737	-26.13911	-25.80261	-25.45474	-26.58412	-24.77353	-25.32269	-25.35362	-25.98387	-26.83895	-23.95977	-27.26634	-26.56034	-26.74845	-28.19049	-26.06177	-26.52614	-27.27483	-27.03320	-27.29521	-27.65649	-27.13469	-26.38786	-27.90072	-25.68566	-26.13454	-26.83707	-26.98270	-27.92449	-25.29035	-27.65163	-26.95541	-27.37455	-27.12766	-27.58352
11250	3.3010	-25.58708	-25.25884	-26.17415	-24.83890	-25.86607	-25.57225	-26.56905	-26.14332	-26.97754	-25.24538	-26.13896	-25.81046	-25.46042	-26.58628	-24.78000	-25.32926	-25.35113	-25.98528	-26.84439	-23.95637	-27.27203	-26.56856	-26.75335	-28.19618	-26.07154	-26.53456	-27.27504	-27.04111	-27.30065	-27.65899	-27.14049	-26.39587	-27.90651	-25.69464	-26.14058	-26.84492	-26.98760	-27.93026	-25.29492	-27.65968	-26.95526	-27.37671	-27.13747	-27.59121
11500	3.3010	-25.59236	-25.26358	-26.17964	-24.84284	-25.87167	-25.58023	-26.56915	-26.15098	-26.97989	-25.25312	-26.13871	-25.81802	-25.46591	-26.58831	-24.78612	-25.33546	-25.34875	-25.98663	-26.84967	-23.95332	-27.27752	-26.57654	-26.75809	-28.20168	-26.08099	-26.54260	-27.27514	-27.04877	-27.30593	-27.66134	-27.14609	-26.40360	-27.91212	-25.70320	-26.14611	-26.85249	-26.99234	-27.93587	-25.29935	-27.66751	-26.95501	-27.37875	-27.14700	-27.59852
11750	3.3010	-25.59749	-25.26817	-26.18495	-24.84665	-25.87709	-25.58801	-26.56915	-26.15841	-26.98210	-25.26061	-26.13837	-25.82533	-25.47121	-26.59022	-24.79190	-25.34129	-25.34648	-25.98792	-26.85480	-23.95060	-27.28282	-26.58431	-26.76268	-28.20698	-26.09014	-26.55028	-27.27514	-27.05620	-27.31106	-27.66354	-27.15151	-26.41110	-27.91753	-25.71138	-26.15113	-26.85980	-26.99693	-27.94132	-25.30365	-27.67514	-26.95467	-27.38066	-27.15627	-27.60548
12000	3.3010	-25.60247	-25.27263	-26.19007	-24.85033	-25.88233	-25.59556	-26.56906	-26.16561	-26.98418	-25.26786	-26.13796	-25.83239	-25.47634	-26.59202	-24.79737	-25.34678	-25.34432	-25.98917	-26.85978	-23.94820	-27.28794	-26.59187	-26.76714	-28.21210	-26.09898	-26.55760	-27.27505	-27.06340	-27.31603	-27.66563	-27.15675	-26.41835	-27.92278	-25.71917	-26.15568	-26.86686	-27.00139	-27.94663	-25.30782	-27.68257	-26.95426	-27.38246	-27.16528	-27.61210
12250	3.3010	-25.60730	-25.27695	-26.19502	-24.85390	-25.88740	-25.60292	-26.56889	-26.17260	-26.98615	-25.27488	-26.13749	-25.83920	-25.48130	-26.59373	-24.80255	-25.35194	-25.34229	-25.99038	-26.86461	-23.94609	-27.29289	-26.59923	-26.77146	-28.21705	-26.10754	-26.56458	-27.27488	-27.07039	-27.32087	-27.66760	-27.16182	-26.42537	-27.92785	-25.72660	-26.15979	-26.87367	-27.00571	-27.95179	-25.31188	-27.68981	-26.95379	-27.38416	-27.17404	-27.61839
12500	3.3010	-25.61201	-25.28115	-26.19981	-24.85737	-25.89231	-25.61008	-26.56866	-26.17938	-26.98803	-25.28168	-26.13697	-25.84579	-25.48610	-26.59534	-24.80745	-25.35680	-25.34038	-25.99156	-26.86933	-23.94425	-27.29768	-26.60639	-26.77566	-28.22184	-26.11582	-26.57124	-27.27465	-27.07717	-27.32558	-27.66948	-27.16673	-26.43217	-27.93276	-25.73369	-26.16347	-26.88026	-27.00991	-27.95682	-25.31583	-27.69686	-26.95327	-27.38578	-27.18256	-27.62437
12750	3.3010	-25.61660	-25.28523	-26.20444	-24.86074	-25.89707	-25.61706	-26.56838	-26.18596	-26.98980	-25.28826	-26.13642	-25.85215	-25.49076	-26.59688	-24.81209	-25.36136	-25.33860	-25.99272	-26.87391	-23.94268	-27.30231	-26.61337	-26.77974	-28.22647	-26.12383	-26.57759	-27.27437	-27.08375	-27.33016	-27.67125	-27.17149	-26.43875	-27.93752	-25.74043	-26.16677	-26.88662	-27.01399	-27.96172	-25.31968	-27.70374	-26.95271	-27.38732	-27.19085	-27.63005
13000	3.3010	-25.62107	-25.28922	-26.20892	-24.86403	-25.90169	-25.62386	-26.56806	-26.19236	-26.99150	-25.29465	-26.13585	-25.85831	-25.49527	-26.59835	-24.81649	-25.36565	-25.33695	-25.99388	-26.87838	-23.94136	-27.30680	-26.62017	-26.78373	-28.23096	-26.13159	-26.58363	-27.27406	-27.09015	-27.33463	-27.67295	-27.17611	-26.44514	-27.94214	-25.74686	-26.16969	-26.89277	-27.01799	-27.96650	-25.32344	-27.71044	-26.95214	-27.38879	-27.19893	-27.63545
13250	3.3010	-25.62542	-25.29310	-26.21327	-24.86723	-25.90617	-25.63049	-26.56772	-26.19856	-26.99312	-25.30084	-26.13526	-25.86425	-25.49966	-26.59978	-24.82065	-25.36968	-25.33543	-25.99502	-26.88273	-23.94027	-27.31114	-26.62680	-26.78761	-28.23530	-26.13910	-26.58940	-27.27371	-27.09635	-27.33898	-27.67457	-27.18059	-26.45133	-27.94662	-25.75299	-26.17227	-26.89872	-27.02186	-27.97116	-25.32711	-27.71698	-26.95155	-27.39021	-27.20678	-27.64057
13500	3.3010	-25.62966	-25.29689	-26.21748	-24.87037	-25.91052	-25.63695	-26.56735	-26.20460	-26.99467	-25.30685	-26.13467	-25.87001	-25.50392	-26.60113	-24.82460	-25.37347	-25.33404	-25.99617	-26.88697	-23.93941	-27.31536	-26.63326	-26.79140	-28.23951	-26.14637	-26.59489	-27.27334	-27.10239	-27.34323	-27.67612	-27.18494	-26.45734	-27.95097	-25.75883	-26.17454	-26.90448	-27.02565	-27.97571	-25.33069	-27.72337	-26.95096	-27.39157	-27.21443	-27.64544
13750	3.3010	-25.63380	-25.30059	-26.22157	-24.87343	-25.91475	-25.64326	-26.56696	-26.21047	-26.99617	-25.31267	-26.13407	-25.87559	-25.50807	-26.60246	-24.82835	-25.37703	-25.33279	-25.99732	-26.89111	-23.93876	-27.31944	-26.63956	-26.79510	-28.24360	-26.15341	-26.60013	-27.27296	-27.10826	-27.34737	-27.67762	-27.18917	-26.46316	-27.95520	-25.76440	-26.17650	-26.91006	-27.02936	-27.98014	-25.33420	-27.72960	-26.95037	-27.39289	-27.22188	-27.65006
14000	3.3010	-25.63785	-25.30422	-26.22554	-24.87644	-25.91886	-25.64941	-26.56658	-26.21618	-26.99762	-25.31833	-26.13350	-25.88099	-25.51209	-26.60375	-24.83192	-25.38038	-25.33166	-25.99848	-26.89516	-23.93830	-27.32341	-26.64572	-26.79873	-28.24757	-26.16024	-26.60513	-27.27257	-27.11397	-27.35141	-27.67906	-27.19328	-26.46881	-27.95931	-25.76970	-26.17820	-26.91545	-27.03298	-27.98448	-25.33763	-27.73568	-26.94980	-27.39418	-27.22914	-27.65446
14250	3.3010	-25.64180	-25.30776	-26.22939	-24.87940	-25.92287	-25.65542	-26.56620	-26.22173	-26.99902	-25.32383	-26.13293	-25.88623	-25.51603	-26.60500	-24.83531	-25.38353	-25.33066	-25.99965	-26.89911	-23.93804	-27.32727	-26.65172	-26.80227	-28.25143	-26.16685	-26.60989	-27.27219	-27.11952	-27.35536	-27.68046	-27.19729	-26.47432	-27.96332	-25.77477	-26.17964	-26.92069	-27.03653	-27.98871	-25.34100	-27.74163	-26.94923	-27.39543	-27.23621	-27.65863
14500	3.3010	-25.64567	-25.31124	-26.23314	-24.88231	-25.92677	-25.66128	-26.56582	-26.22714	-27.00038	-25.32917	-26.13239	-25.89130	-25.51985	-26.60623	-24.83854	-25.38650	-25.32979	-26.00083	-26.90298	-23.93795	-27.33102	-26.65759	-26.80575	-28.25518	-26.17327	-26.61444	-27.27182	-27.12493	-27.35923	-27.68183	-27.20119	-26.47966	-27.96721	-25.77959	-26.18086	-26.92577	-27.04000	-27.99285	-25.34431	-27.74744	-26.94869	-27.39667	-27.24311	-27.66261
14750	3.3010	-25.64945	-25.31465	-26.23679	-24.88517	-25.93057	-25.66702	-26.56546	-26.23242	-27.00171	-25.33437	-26.13188	-25.89623	-25.52359	-26.60744	-24.84162	-25.38930	-25.32905	-26.00204	-26.90676	-23.93803	-27.33467	-26.66332	-26.80916	-28.25883	-26.17949	-26.61878	-27.27145	-27.13021	-27.36302	-27.68315	-27.20499	-26.48486	-27.97102	-25.78420	-26.18186	-26.93070	-27.04342	-27.99689	-25.34755	-27.75312	-26.94818	-27.39787	-27.24983	-27.66638
15000	3.3010	-25.65316	-25.31800	-26.24035	-24.88799	-25.93428	-25.67262	-26.56512	-26.23756	-27.00301	-25.33942	-26.13139	-25.90101	-25.52725	-26.60864	-24.84457	-25.39193	-25.32842	-26.00326	-26.91047	-23.93827	-27.33822	-26.66893	-26.81251	-28.26238	-26.18553	-26.62293	-27.27111	-27.13535	-27.36673	-27.68445	-27.20870	-26.48991	-27.97473	-25.78860	-26.18267	-26.93548	-27.04677	-28.00085	-25.35075	-27.75868	-26.94769	-27.39907	-27.25640	-27.66998
15250	3.3010	-25.65679	-25.32130	-26.24382	-24.89078	-25.93790	-25.67810	-26.56479	-26.24257	-27.00428	-25.34435	-26.13094	-25.90566	-25.53082	-26.60982	-24.84739	-25.39442	-25.32792	-26.00451	-26.91410	-23.93867	-27.34169	-26.67441	-26.81581	-28.26585	-26.19139	-26.62689	-27.27079	-27.14036	-27.37036	-27.68573	-27.21232	-26.49484	-27.97835	-25.79280	-26.18331	-26.94013	-27.05006	-28.00473	-25.35389	-27.76412	-26.94724	-27.40026	-27.26280	-27.67340
15500	3.3010	-25.66036	-25.32454	-26.24720	-24.89353	-25.94144	-25.68346	-26.56450	-26.24747	-27.00554	-25.34915	-26.13053	-25.91019	-25.53432	-26.61101	-24.85009	-25.39677	-25.32753	-26.00577	-26.91767	-23.93921	-27.34507	-26.67977	-26.81905	-28.26923	-26.19709	-26.63068	-27.27049	-27.14526	-27.37392	-27.68699	-27.21586	-26.49964	-27.98189	-25.79681	-26.18379	-26.94465	-27.05330	-28.00853	-25.35698	-27.76945	-26.94683	-27.40144	-27.26905	-27.67667
15750	3.3010	-25.66386	-25.32774	-26.25050	-24.89626	-25.94490	-25.68871	-26.56423	-26.25225	-27.00678	-25.35383	-26.13016	-25.91458	-25.53775	-26.61218	-24.85268	-25.39900	-25.32726	-26.00707	-26.92117	-23.93988	-27.34838	-26.68502	-26.82225	-28.27254	-26.20263	-26.63431	-27.27022	-27.15004	-27.37742	-27.68823	-27.21932	-26.50431	-27.98535	-25.80065	-26.18414	-26.94905	-27.05650	-28.01224	-25.36003	-27.77466	-26.94646	-27.40262	-27.27516	-27.67978
16000	3.3010	-25.66730	-25.33089	-26.25373	-24.89896	-25.94829	-25.69385	-26.56399	-26.25692	-27.00801	-25.35839	-26.12982	-25.91887	-25.54110	-26.61336	-24.85518	-25.40110	-25.32709	-26.00839	-26.92461	-23.94069	-27.35161	-26.69016	-26.82540	-28.27577	-26.20801	-26.63778	-27.26998	-27.15471	-27.38086	-27.68946	-27.22271	-26.50888	-27.98874	-25.80433	-26.18435	-26.95334	-27.05965	-28.01589	-25.36304	-27.77977	-26.94612	-27.40379	-27.28112	-27.68276
16250	3.3010	-25.67067	-25.33400	-26.25689	-24.90164	-25.95161	-25.69889	-26.56379	-26.26148	-27.00923	-25.36285	-26.12954	-25.92304	-25.54440	-26.61453	-24.85758	-25.40311	-25.32703	-26.00973	-26.92798	-23.94161	-27.35477	-26.69520	-26.82851	-28.27893	-26.21325	-26.64111	-27.26978	-27.15927	-27.38424	-27.69068	-27.22603	-26.51334	-27.99206	-25.80786	-26.18446	-26.95751	-27.06276	-28.01947	-25.36601	-27.78479	-26.94583	-27.40497	-27.28696	-27.68560
16500	3.3010	-25.67400	-25.33706	-26.25999	-24.90429	-25.95487	-25.70383	-26.56362	-26.26595	-27.01045	-25.36720	-26.12929	-25.92712	-25.54763	-26.61572	-24.85991	-25.40502	-25.32708	-26.01110	-26.93131	-23.94266	-27.35786	-26.70013	-26.83157	-28.28202	-26.21835	-26.64431	-27.26961	-27.16374	-27.38756	-27.69189	-27.22929	-26.51769	-27.99531	-25.81124	-26.18446	-26.96158	-27.06583	-28.02298	-25.36895	-27.78970	-26.94559	-27.40615	-27.29266	-27.68832
16750	3.3010	-25.67727	-25.34009	-26.26302	-24.90693	-25.95806	-25.70867	-26.56349	-26.27033	-27.01166	-25.37145	-26.12910	-25.93109	-25.55082	-26.61691	-24.86215	-25.40683	-25.32722	-26.01249	-26.93458	-23.94381	-27.36090	-26.70498	-26.83460	-28.28505	-26.22331	-26.64738	-27.26948	-27.16812	-27.39083	-27.69310	-27.23248	-26.52194	-27.99850	-25.81449	-26.18438	-26.96556	-27.06885	-28.02642	-25.37185	-27.79452	-26.94540	-27.40734	-27.29824	-27.69092
17000	3.3010	-25.68049	-25.34309	-26.26600	-24.90955	-25.96120	-25.71342	-26.56340	-26.27461	-27.01287	-25.37562	-26.12895	-25.93498	-25.55395	-26.61810	-24.86433	-25.40857	-25.32747	-26.01392	-26.93780	-23.94507	-27.36387	-26.70973	-26.83760	-28.28803	-26.22815	-26.65034	-27.26939	-27.17240	-27.39405	-27.69432	-27.23562	-26.52610	-28.00164	-25.81761	-26.18423	-26.96944	-27.07186	-28.02981	-25.37472	-27.79925	-26.94525	-27.40854	-27.30370	-27.69342
17250	3.3010	-25.68366	-25.34606	-26.26892	-24.91215	-25.96428	-25.71809	-26.56335	-26.27881	-27.01408	-25.37969	-26.12884	-25.93877	-25.55703	-26.61930	-24.86644	-25.41023	-25.32780	-26.01537	-26.94097	-23.94642	-27.36679	-26.71439	-26.84057	-28.29095	-26.23287	-26.65318	-27.26934	-27.17660	-27.39722	-27.69553	-27.23870	-26.53018	-28.00473	-25.82061	-26.18401	-26.97323	-27.07482	-28.03313	-25.37756	-27.80390	-26.94514	-27.40974	-27.30904	-27.69583
17500	3.3010	-25.68679	-25.34900	-26.27178	-24.91475	-25.96731	-25.72267	-26.56334	-26.28293	-27.01529	-25.38368	-26.12879	-25.94247	-25.56006	-26.62052	-24.86849	-25.41182	-25.32823	-26.01685	-26.94410	-23.94787	-27.36966	-26.71897	-26.84350	-28.29382	-26.23747	-26.65593	-27.26933	-27.18072	-27.40035	-27.69674	-27.24173	-26.53416	-28.00775	-25.82350	-26.18373	-26.97694	-27.07776	-28.03640	-25.38037	-27.80847	-26.94509	-27.41095	-27.31427	-27.69814
17750	3.3010	-25.68987	-25.35190	-26.27461	-24.91732	-25.97029	-25.72717	-26.56337	-26.28697	-27.01651	-25.38759	-26.12878	-25.94611	-25.56305	-26.62175	-24.87050	-25.41335	-25.32874	-26.01836	-26.94718	-23.94941	-27.37248	-26.72347	-26.84641	-28.29664	-26.24197	-26.65857	-27.26936	-27.18476	-27.40344	-27.69796	-27.24471	-26.53808	-28.01074	-25.82629	-26.18341	-26.98058	-27.08067	-28.03962	-25.38317	-27.81295	-26.94508	-27.41218	-27.31940	-27.70036
18000	3.3010	-25.69288	-25.35464	-26.27737	-24.91980	-25.97323	-25.73147	-26.56315	-26.29090	-27.01768	-25.39126	-26.12866	-25.94963	-25.56602	-26.62294	-24.87212	-25.41477	-25.32880	-26.01989	-26.95019	-23.94962	-27.37525	-26.72777	-26.84915	-28.29941	-26.24628	-26.66106	-27.26914	-27.18869	-27.40645	-27.69913	-27.24765	-26.54175	-28.01367	-25.82888	-26.18292	-26.98409	-27.08340	-28.04276	-25.38607	-27.81733	-26.94496	-27.41338	-27.32439	-27.70243
18250	3.3010	-25.69585	-25.35733	-26.28010	-24.92224	-25.97613	-25.73567	-26.56292	-26.29475	-27.01885	-25.39483	-26.12856	-25.95307	-25.56895	-26.62414	-24.87364	-25.41612	-25.32885	-26.02144	-26.95316	-23.94973	-27.37797	-26.73197	-26.85184	-28.30213	-26.25048	-26.66345	-27.26892	-27.19254	-27.40941	-27.70030	-27.25055	-26.54532	-28.01657	-25.83136	-26.18238	-26.98754	-27.08609	-28.04584	-25.38897	-27.82164	-26.94486	-27.41458	-27.32928	-27.70440
18500	3.3010	-25.69878	-25.35999	-26.28278	-24.92468	-25.97898	-25.73979	-26.56274	-26.29854	-27.02003	-25.39833	-26.12851	-25.95645	-25.57184	-26.62535	-24.87512	-25.41743	-25.32899	-26.02301	-26.95609	-23.94997	-27.38065	-26.73610	-26.85450	-28.30481	-26.25458	-26.66577	-27.26873	-27.19633	-27.41234	-27.70148	-27.25340	-26.54882	-28.01943	-25.83375	-26.18181	-26.99091	-27.08875	-28.04888	-25.39185	-27.82587	-26.94481	-27.41578	-27.33407	-27.70631
18750	3.3010	-25.70167	-25.36262	-26.28542	-24.92711	-25.98180	-25.74385	-26.56259	-26.30226	-27.02122	-25.40176	-26.12850	-25.95975	-25.57469	-26.62658	-24.87656	-25.41869	-25.32921	-26.02462	-26.95898	-23.95032	-27.38330	-26.74015	-26.85713	-28.30746	-26.25858	-26.66801	-27.26858	-27.20005	-27.41524	-27.70267	-27.25622	-26.55225	-28.02224	-25.83606	-26.18123	-26.99422	-27.09138	-28.05188	-25.39471	-27.83003	-26.94480	-27.41701	-27.33877	-27.70815
19000	3.3010	-25.70453	-25.36523	-26.28803	-24.92953	-25.98458	-25.74783	-26.56248	-26.30591	-27.02241	-25.40512	-26.12854	-25.96301	-25.57752	-26.62782	-24.87797	-25.41992	-25.32950	-26.02625	-26.96184	-23.95078	-27.38591	-26.74414	-26.85974	-28.31007	-26.26250	-26.67018	-27.26847	-27.20370	-27.41810	-27.70386	-27.25900	-26.55561	-28.02503	-25.83830	-26.18063	-26.99747	-27.09400	-28.05483	-25.39754	-27.83413	-26.94484	-27.41825	-27.34338	-27.70994
19250	3.3010	-25.70736	-25.36783	-26.29061	-24.93194	-25.98733	-25.75175	-26.56241	-26.30951	-27.02362	-25.40842	-26.12863	-25.96619	-25.58032	-26.62907	-24.87935	-25.42111	-25.32987	-26.02790	-26.96467	-23.95134	-27.38848	-26.74805	-26.86234	-28.31264	-26.26633	-26.67228	-27.26840	-27.20730	-27.42093	-27.70507	-27.26175	-26.55891	-28.02778	-25.84047	-26.18001	-27.00066	-27.09659	-28.05773	-25.40034	-27.83817	-26.94492	-27.41950	-27.34791	-27.71166
19500	3.3010	-25.71016	-25.37040	-26.29315	-24.93435	-25.99004	-25.75560	-26.56237	-26.31306	-27.02484	-25.41166	-26.12876	-25.96934	-25.58308	-26.63035	-24.88071	-25.42228	-25.33031	-26.02958	-26.96747	-23.95201	-27.39103	-26.75191	-26.86491	-28.31519	-26.27008	-26.67433	-27.26837	-27.21085	-27.42373	-27.70629	-27.26446	-26.56215	-28.03049	-25.84257	-26.17939	-27.00380	-27.09916	-28.06060	-25.40313	-27.84214	-26.94506	-27.42078	-27.35235	-27.71335
19750	3.3010	-25.71293	-25.37295	-26.29567	-24.93676	-25.99273	-25.75939	-26.56238	-26.31655	-27.02607	-25.41485	-26.12893	-25.97242	-25.58582	-26.63164	-24.88204	-25.42342	-25.33082	-26.03128	-26.97024	-23.95277	-27.39354	-26.75570	-26.86746	-28.31770	-26.27376	-26.67633	-27.26837	-27.21434	-27.42649	-27.70751	-27.26715	-26.56534	-28.03318	-25.84462	-26.17878	-27.00689	-27.10172	-28.06342	-25.40590	-27.84606	-26.94523	-27.42207	-27.35672	-27.71498
20000	3.3010	-25.71567	-25.37548	-26.29816	-24.93915	-25.99539	-25.76313	-26.56242	-26.31998	-27.02730	-25.41798	-26.12915	-25.97546	-25.58854	-26.63294	-24.88335	-25.42453	-25.33139	-26.03301	-26.97298	-23.95362	-27.39603	-26.75943	-26.86999	-28.32019	-26.27736	-26.67827	-27.26842	-27.21777	-27.42924	-27.70875	-27.26981	-26.56847	-28.03583	-25.84661	-26.17816	-27.00993	-27.10425	-28.06621	-25.40865	-27.84992	-26.94545	-27.42338	-27.36102	-27.71657
20250	3.3010	-25.71839	-25.37801	-26.30062	-24.94155	-25.99802	-25.76681	-26.56251	-26.32338	-27.02856	-25.42106	-26.12941	-25.97846	-25.59124	-26.63427	-24.88465	-25.42563	-25.33203	-26.03476	-26.97570	-23.95456	-27.39850	-26.76311	-26.87252	-28.32265	-26.28090	-26.68017	-27.26850	-27.22117	-27.43195	-27.71001	-27.27244	-26.57155	-28.03847	-25.84855	-26.17756	-27.01292	-27.10677	-28.06897	-25.41138	-27.85373	-26.94571	-27.42470	-27.36524	-27.71813
20500	3.3010	-25.72108	-25.38051	-26.30306	-24.94394	-26.00062	-25.77043	-26.56263	-26.32672	-27.02982	-25.42409	-26.12972	-25.98140	-25.59391	-26.63561	-24.88594	-25.42672	-25.33273	-26.03653	-26.97839	-23.95558	-27.40094	-26.76674	-26.87502	-28.32509	-26.28437	-26.68203	-27.26862	-27.22451	-27.43464	-27.71127	-27.27504	-26.57458	-28.04107	-25.85044	-26.17696	-27.01587	-27.10928	-28.07169	-25.41410	-27.85749	-26.94602	-27.42604	-27.36939	-27.71965
20750	3.3010	-25.72375	-25.38300	-26.30548	-24.94633	-26.00321	-25.77400	-26.56279	-26.33002	-27.03110	-25.42708	-26.13006	-25.98431	-25.59655	-26.63696	-24.88721	-25.42778	-25.33349	-26.03831	-26.98106	-23.95667	-27.40335	-26.77031	-26.87751	-28.32751	-26.28777	-26.68385	-27.26878	-27.22781	-27.43731	-27.71255	-27.27763	-26.57756	-28.04365	-25.85229	-26.17638	-27.01878	-27.11176	-28.07437	-25.41680	-27.86119	-26.94636	-27.42739	-27.37348	-27.72114
21000	3.3010	-25.72639	-25.38548	-26.30787	-24.94872	-26.00577	-25.77752	-26.56299	-26.33328	-27.03239	-25.43002	-26.13045	-25.98718	-25.59918	-26.63833	-24.88848	-25.42884	-25.33431	-26.04013	-26.98370	-23.95785	-27.40575	-26.77383	-26.87999	-28.32990	-26.29112	-26.68563	-27.26898	-27.23107	-27.43996	-27.71384	-27.28019	-26.58051	-28.04621	-25.85411	-26.17582	-27.02165	-27.11424	-28.07703	-25.41948	-27.86485	-26.94675	-27.42877	-27.37750	-27.72260
21250	3.3010	-25.72901	-25.38794	-26.31025	-24.95110	-26.00830	-25.78100	-26.56322	-26.33650	-27.03369	-25.43292	-26.13088	-25.99002	-25.60179	-26.63972	-24.88974	-25.42989	-25.33518	-26.04195	-26.98632	-23.95909	-27.40812	-26.77731	-26.88245	-28.33228	-26.29441	-26.68738	-27.26921	-27.23429	-27.44258	-27.71514	-27.28272	-26.58341	-28.04875	-25.85588	-26.17527	-27.02448	-27.11671	-28.07965	-25.42216	-27.86847	-26.94717	-27.43015	-27.38147	-27.72404
21500	3.3010	-25.73162	-25.39039	-26.31260	-24.95348	-26.01082	-25.78443	-26.56349	-26.33968	-27.03501	-25.43579	-26.13134	-25.99281	-25.60439	-26.64112	-24.89099	-25.43093	-25.33610	-26.04380	-26.98893	-23.96039	-27.41048	-26.78074	-26.88490	-28.33464	-26.29765	-26.68910	-27.26948	-27.23747	-27.44518	-27.71646	-27.28524	-26.58627	-28.05127	-25.85763	-26.17474	-27.02728	-27.11916	-28.08224	-25.42481	-27.87204	-26.94764	-27.43156	-27.38537	-27.72546
21750	3.3010	-25.73420	-25.39283	-26.31494	-24.95586	-26.01332	-25.78782	-26.56380	-26.34282	-27.03634	-25.43861	-26.13185	-25.99558	-25.60697	-26.64254	-24.89224	-25.43197	-25.33708	-26.04567	-26.99151	-23.96176	-27.41282	-26.78412	-26.88734	-28.33698	-26.30084	-26.69079	-27.26979	-27.24061	-27.44777	-27.71778	-27.28774	-26.58910	-28.05377	-25.85934	-26.17424	-27.03005	-27.12160	-28.08481	-25.42746	-27.87557	-26.94815	-27.43298	-27.38922	-27.72685
22000	3.3010	-25.73676	-25.39526	-26.31726	-24.95824	-26.01580	-25.79116	-26.56414	-26.34593	-27.03768	-25.44140	-26.13239	-25.99832	-25.60953	-26.64398	-24.89349	-25.43300	-25.33811	-26.04755	-26.99407	-23.96319	-27.41514	-26.78747	-26.88977	-28.33930	-26.30397	-26.69246	-27.27013	-27.24372	-27.45033	-27.71913	-27.29022	-26.59189	-28.05625	-25.86103	-26.17376	-27.03278	-27.12403	-28.08735	-25.43009	-27.87905	-26.94868	-27.43441	-27.39301	-27.72823


10000	3.6990	-25.55162	-25.22120	-26.13508	-24.79397	-25.82646	-25.52377	-26.54209	-26.09410	-26.94778	-25.19507	-26.10615	-25.75933	-25.41771	-26.55267	-24.72451	-25.27467	-25.28288	-25.93638	-26.80893	-23.81509	-27.23296	-26.52008	-26.71571	-28.15712	-26.01268	-26.47714	-27.24808	-26.99189	-27.26519	-27.62923	-27.10088	-26.34556	-27.86691	-25.63488	-26.08499	-26.79380	-26.94997	-27.89526	-25.20938	-27.61242	-26.92245	-27.34311	-27.08057	-27.53610
10250	3.6990	-25.55728	-25.22603	-26.14094	-24.79749	-25.83243	-25.53248	-26.54124	-26.10240	-26.94981	-25.20348	-26.10464	-25.76752	-25.42340	-26.55412	-24.73081	-25.28126	-25.27789	-25.93645	-26.81459	-23.80976	-27.23882	-26.52879	-26.72054	-28.16298	-26.02309	-26.48595	-27.24723	-27.00020	-27.27085	-27.63126	-27.10685	-26.35396	-27.87288	-25.64434	-26.09111	-26.80199	-26.95479	-27.90139	-25.21342	-27.62097	-26.92094	-27.34455	-27.09105	-27.54403
10500	3.6990	-25.56273	-25.23064	-26.14654	-24.80081	-25.83814	-25.54092	-26.54022	-26.11040	-26.95162	-25.21154	-26.10298	-25.77534	-25.42883	-26.55537	-24.73664	-25.28734	-25.27309	-25.93646	-26.82004	-23.80497	-27.24441	-26.53723	-26.72515	-28.16857	-26.03307	-26.49426	-27.24621	-27.00819	-27.27630	-27.63307	-27.11256	-26.36203	-27.87858	-25.65327	-26.09654	-26.80981	-26.95941	-27.90731	-25.21731	-27.62924	-26.91927	-27.34580	-27.10118	-27.55147
10750	3.6990	-25.56798	-25.23506	-26.15188	-24.80397	-25.84359	-25.54908	-26.53903	-26.11809	-26.95325	-25.21928	-26.10119	-25.78283	-25.43402	-26.55645	-24.74203	-25.29295	-25.26850	-25.93641	-26.82529	-23.80069	-27.24975	-26.54538	-26.72957	-28.17391	-26.04267	-26.50209	-27.24502	-27.01588	-27.28155	-27.63470	-27.11801	-26.36977	-27.88404	-25.66169	-26.10131	-26.81729	-26.96383	-27.91303	-25.22109	-27.63725	-26.91749	-27.34689	-27.11097	-27.55844
11000	3.6990	-25.57303	-25.23930	-26.15698	-24.80698	-25.84882	-25.55696	-26.53772	-26.12548	-26.95469	-25.22671	-26.09931	-25.78998	-25.43897	-26.55739	-24.74701	-25.29811	-25.26413	-25.93633	-26.83034	-23.79688	-27.25485	-26.55327	-26.73381	-28.17901	-26.05188	-26.50947	-27.24371	-27.02328	-27.28660	-27.63614	-27.12324	-26.37720	-27.88927	-25.66961	-26.10546	-26.82444	-26.96806	-27.91856	-25.22474	-27.64501	-26.91561	-27.34782	-27.12043	-27.56496
11250	3.6990	-25.57791	-25.24336	-26.16185	-24.80985	-25.85383	-25.56460	-26.53629	-26.13261	-26.95598	-25.23384	-26.09736	-25.79683	-25.44372	-26.55819	-24.75161	-25.30285	-25.25998	-25.93624	-26.83522	-23.79351	-27.25972	-26.56090	-26.73787	-28.18388	-26.06072	-26.51639	-27.24229	-27.03040	-27.29147	-27.63743	-27.12825	-26.38433	-27.89427	-25.67707	-26.10901	-26.83129	-26.97212	-27.92392	-25.22829	-27.65253	-26.91366	-27.34863	-27.12959	-27.57105
11500	3.6990	-25.58261	-25.24727	-26.16650	-24.81260	-25.85862	-25.57198	-26.53479	-26.13946	-26.95714	-25.24068	-26.09535	-25.80337	-25.44825	-26.55889	-24.75585	-25.30718	-25.25606	-25.93614	-26.83992	-23.79055	-27.26438	-26.56829	-26.74178	-28.18854	-26.06921	-26.52289	-27.24078	-27.03725	-27.29617	-27.63859	-27.13304	-26.39117	-27.89907	-25.68407	-26.11203	-26.83783	-26.97603	-27.92910	-25.23175	-27.65981	-26.91165	-27.34932	-27.13844	-27.57673
11750	3.6990	-25.58715	-25.25103	-26.17096	-24.81524	-25.86322	-25.57914	-26.53322	-26.14606	-26.95816	-25.24726	-26.09332	-25.80962	-25.45260	-26.55949	-24.75975	-25.31114	-25.25237	-25.93606	-26.84446	-23.78798	-27.26883	-26.57544	-26.74554	-28.19299	-26.07735	-26.52899	-27.23921	-27.04385	-27.30071	-27.63961	-27.13764	-26.39775	-27.90367	-25.69064	-26.11453	-26.84409	-26.97979	-27.93411	-25.23511	-27.66686	-26.90962	-27.34993	-27.14700	-27.58203
12000	3.6990	-25.59153	-25.25466	-26.17522	-24.81779	-25.86764	-25.58606	-26.53161	-26.15241	-26.95909	-25.25357	-26.09128	-25.81562	-25.45678	-26.56002	-24.76335	-25.31476	-25.24892	-25.93600	-26.84884	-23.78577	-27.27310	-26.58236	-26.74917	-28.19726	-26.08517	-26.53471	-27.23760	-27.05020	-27.30510	-27.64054	-27.14206	-26.40406	-27.90809	-25.69681	-26.11656	-26.85008	-26.98342	-27.93897	-25.23839	-27.67371	-26.90758	-27.35045	-27.15529	-27.58695
12250	3.6990	-25.59577	-25.25817	-26.17930	-24.82026	-25.87188	-25.59277	-26.52996	-26.15854	-26.95992	-25.25964	-26.08924	-25.82135	-25.46079	-26.56048	-24.76666	-25.31805	-25.24570	-25.93597	-26.85308	-23.78390	-27.27718	-26.58908	-26.75268	-28.20134	-26.09268	-26.54007	-27.23596	-27.05633	-27.30934	-27.64136	-27.14630	-26.41013	-27.91233	-25.70260	-26.11815	-26.85582	-26.98693	-27.94368	-25.24160	-27.68034	-26.90554	-27.35091	-27.16330	-27.59153
12500	3.6990	-25.59988	-25.26156	-26.18322	-24.82265	-25.87595	-25.59927	-26.52831	-26.16445	-26.96068	-25.26547	-26.08721	-25.82684	-25.46465	-26.56089	-24.76971	-25.32105	-25.24271	-25.93598	-26.85719	-23.78236	-27.28110	-26.59558	-26.75607	-28.20526	-26.09989	-26.54508	-27.23430	-27.06224	-27.31345	-27.64212	-27.15037	-26.41596	-27.91640	-25.70803	-26.11935	-26.86131	-26.99033	-27.94824	-25.24474	-27.68678	-26.90351	-27.35133	-27.17106	-27.59578
12750	3.6990	-25.60387	-25.26485	-26.18698	-24.82499	-25.87988	-25.60558	-26.52665	-26.17015	-26.96135	-25.27109	-26.08522	-25.83210	-25.46838	-26.56127	-24.77252	-25.32376	-25.23994	-25.93603	-26.86118	-23.78111	-27.28485	-26.60189	-26.75936	-28.20901	-26.10681	-26.54978	-27.23265	-27.06794	-27.31743	-27.64280	-27.15430	-26.42158	-27.92032	-25.71310	-26.12019	-26.86657	-26.99362	-27.95267	-25.24782	-27.69304	-26.90152	-27.35170	-27.17857	-27.59973
13000	3.6990	-25.60773	-25.26807	-26.19058	-24.82727	-25.88366	-25.61170	-26.52501	-26.17565	-26.96199	-25.27649	-26.08328	-25.83715	-25.47196	-26.56161	-24.77512	-25.32622	-25.23741	-25.93614	-26.86504	-23.78015	-27.28846	-26.60801	-26.76258	-28.21262	-26.11346	-26.55417	-27.23101	-27.07344	-27.32130	-27.64344	-27.15808	-26.42698	-27.92410	-25.71786	-26.12069	-26.87162	-26.99683	-27.95697	-25.25084	-27.69911	-26.89957	-27.35205	-27.18585	-27.60339
13250	3.6990	-25.61149	-25.27118	-26.19405	-24.82951	-25.88730	-25.61764	-26.52340	-26.18096	-26.96258	-25.28170	-26.08138	-25.84200	-25.47544	-26.56195	-24.77751	-25.32844	-25.23508	-25.93629	-26.86880	-23.77946	-27.29193	-26.61395	-26.76569	-28.21609	-26.11985	-26.55828	-27.22939	-27.07875	-27.32505	-27.64402	-27.16172	-26.43219	-27.92775	-25.72231	-26.12090	-26.87646	-26.99994	-27.96115	-25.25381	-27.70501	-26.89768	-27.35238	-27.19290	-27.60677
13500	3.6990	-25.61513	-25.27422	-26.19739	-24.83172	-25.89083	-25.62341	-26.52181	-26.18610	-26.96313	-25.28671	-26.07954	-25.84665	-25.47879	-26.56227	-24.77972	-25.33046	-25.23298	-25.93651	-26.87244	-23.77902	-27.29527	-26.61972	-26.76873	-28.21943	-26.12600	-26.56212	-27.22781	-27.08389	-27.32870	-27.64457	-27.16525	-26.43720	-27.93127	-25.72649	-26.12085	-26.88111	-27.00299	-27.96521	-25.25674	-27.71075	-26.89584	-27.35270	-27.19973	-27.60992
13750	3.6990	-25.61868	-25.27720	-26.20061	-24.83389	-25.89423	-25.62902	-26.52027	-26.19107	-26.96365	-25.29155	-26.07777	-25.85113	-25.48205	-26.56259	-24.78177	-25.33228	-25.23108	-25.93679	-26.87600	-23.77882	-27.29849	-26.62532	-26.77171	-28.22265	-26.13191	-26.56571	-27.22626	-27.08886	-27.33225	-27.64510	-27.16865	-26.44204	-27.93468	-25.73040	-26.12055	-26.88559	-27.00596	-27.96916	-25.25962	-27.71633	-26.89407	-27.35302	-27.20635	-27.61283
14000	3.6990	-25.62215	-25.28011	-26.20372	-24.83605	-25.89752	-25.63447	-26.51878	-26.19588	-26.96416	-25.29622	-26.07608	-25.85543	-25.48521	-26.56292	-24.78368	-25.33393	-25.22939	-25.93714	-26.87946	-23.77885	-27.30160	-26.63078	-26.77462	-28.22576	-26.13761	-26.56908	-27.22477	-27.09367	-27.33571	-27.64561	-27.17194	-26.44671	-27.93797	-25.73406	-26.12005	-26.88989	-27.00887	-27.97300	-25.26247	-27.72176	-26.89238	-27.35335	-27.21278	-27.61552
14250	3.6990	-25.62552	-25.28296	-26.20673	-24.83818	-25.90072	-25.63978	-26.51735	-26.20055	-26.96466	-25.30074	-26.07446	-25.85958	-25.48829	-26.56325	-24.78546	-25.33541	-25.22790	-25.93755	-26.88283	-23.77908	-27.30460	-26.63608	-26.77747	-28.22876	-26.14309	-26.57223	-27.22334	-27.09834	-27.33909	-27.64610	-27.17514	-26.45123	-27.94117	-25.73750	-26.11937	-26.89404	-27.01173	-27.97674	-25.26528	-27.72705	-26.89076	-27.35369	-27.21901	-27.61802
14500	3.6990	-25.62882	-25.28577	-26.20964	-24.84030	-25.90383	-25.64494	-26.51597	-26.20507	-26.96515	-25.30511	-26.07292	-25.86358	-25.49128	-26.56361	-24.78712	-25.33675	-25.22660	-25.93803	-26.88613	-23.77952	-27.30751	-26.64125	-26.78028	-28.23167	-26.14837	-26.57518	-27.22197	-27.10286	-27.34239	-27.64660	-27.17825	-26.45560	-27.94427	-25.74072	-26.11852	-26.89804	-27.01453	-27.98040	-25.26807	-27.73221	-26.88922	-27.35405	-27.22507	-27.62034
14750	3.6990	-25.63205	-25.28853	-26.21246	-24.84241	-25.90685	-25.64998	-26.51467	-26.20946	-26.96565	-25.30935	-26.07147	-25.86744	-25.49420	-26.56399	-24.78868	-25.33797	-25.22548	-25.93858	-26.88936	-23.78014	-27.31034	-26.64628	-26.78304	-28.23449	-26.15347	-26.57796	-27.22066	-27.10725	-27.34561	-27.64709	-27.18127	-26.45984	-27.94729	-25.74375	-26.11754	-26.90191	-27.01729	-27.98396	-25.27083	-27.73723	-26.88777	-27.35442	-27.23096	-27.62250
15000	3.6990	-25.63520	-25.29125	-26.21520	-24.84452	-25.90979	-25.65488	-26.51343	-26.21373	-26.96615	-25.31344	-26.07011	-25.87117	-25.49706	-26.56440	-24.79014	-25.33907	-25.22454	-25.93919	-26.89251	-23.78094	-27.31308	-26.65119	-26.78576	-28.23724	-26.15839	-26.58056	-27.21942	-27.11152	-27.34877	-27.64759	-27.18421	-26.46393	-27.95023	-25.74660	-26.11645	-26.90564	-27.02001	-27.98743	-25.27356	-27.74214	-26.88641	-27.35483	-27.23668	-27.62450
15250	3.6990	-25.63830	-25.29394	-26.21787	-24.84662	-25.91265	-25.65967	-26.51226	-26.21788	-26.96666	-25.31743	-26.06884	-25.87479	-25.49985	-26.56483	-24.79153	-25.34007	-25.22378	-25.93988	-26.89561	-23.78192	-27.31575	-26.65598	-26.78845	-28.23990	-26.16315	-26.58301	-27.21826	-27.11567	-27.35186	-27.64811	-27.18707	-26.46792	-27.95310	-25.74928	-26.11526	-26.90925	-27.02270	-27.99083	-25.27628	-27.74693	-26.88514	-27.35526	-27.24224	-27.62636
15500	3.6990	-25.64133	-25.29659	-26.22047	-24.84873	-25.91545	-25.66435	-26.51117	-26.22192	-26.96719	-25.32129	-26.06766	-25.87829	-25.50260	-26.56530	-24.79285	-25.34098	-25.22318	-25.94063	-26.89864	-23.78305	-27.31834	-26.66065	-26.79110	-28.24250	-26.16774	-26.58532	-27.21716	-27.11971	-27.35490	-27.64864	-27.18987	-26.47178	-27.95589	-25.75181	-26.11399	-26.91275	-27.02535	-27.99415	-25.27898	-27.75161	-26.88395	-27.35574	-27.24766	-27.62810
15750	3.6990	-25.64431	-25.29922	-26.22301	-24.85084	-25.91818	-25.66892	-26.51016	-26.22586	-26.96774	-25.32505	-26.06657	-25.88169	-25.50529	-26.56581	-24.79412	-25.34182	-25.22275	-25.94145	-26.90162	-23.78433	-27.32088	-26.66522	-26.79373	-28.24504	-26.17219	-26.58750	-27.21615	-27.12365	-27.35788	-27.64918	-27.19260	-26.47554	-27.95863	-25.75421	-26.11266	-26.91615	-27.02799	-27.99740	-25.28167	-27.75618	-26.88287	-27.35624	-27.25293	-27.62973
16000	3.6990	-25.64725	-25.30183	-26.22548	-24.85296	-25.92086	-25.67339	-26.50922	-26.22971	-26.96830	-25.32872	-26.06557	-25.88499	-25.50793	-26.56635	-24.79533	-25.34258	-25.22246	-25.94234	-26.90456	-23.78575	-27.32336	-26.66969	-26.79634	-28.24752	-26.17650	-26.58956	-27.21522	-27.12750	-27.36081	-27.64975	-27.19528	-26.47921	-27.96131	-25.75647	-26.11127	-26.91946	-27.03059	-28.00058	-25.28434	-27.76066	-26.88187	-27.35678	-27.25807	-27.63125
16250	3.6990	-25.65013	-25.30441	-26.22791	-24.85508	-25.92349	-25.67776	-26.50837	-26.23346	-26.96890	-25.33229	-26.06466	-25.88820	-25.51053	-26.56693	-24.79650	-25.34330	-25.22233	-25.94329	-26.90744	-23.78730	-27.32578	-26.67406	-26.79892	-28.24994	-26.18068	-26.59152	-27.21436	-27.13125	-27.36370	-27.65034	-27.19791	-26.48277	-27.96394	-25.75862	-26.10985	-26.92267	-27.03317	-28.00370	-25.28700	-27.76504	-26.88096	-27.35736	-27.26309	-27.63268
16500	3.6990	-25.65297	-25.30697	-26.23029	-24.85722	-25.92607	-25.68204	-26.50759	-26.23713	-26.96952	-25.33577	-26.06385	-25.89134	-25.51310	-26.56755	-24.79764	-25.34396	-25.22234	-25.94431	-26.91028	-23.78898	-27.32816	-26.67834	-26.80148	-28.25232	-26.18474	-26.59338	-27.21359	-27.13492	-27.36654	-27.65096	-27.20050	-26.48626	-27.96652	-25.76067	-26.10841	-26.92580	-27.03573	-28.00676	-25.28965	-27.76934	-26.88015	-27.35798	-27.26798	-27.63403
16750	3.6990	-25.65577	-25.30952	-26.23262	-24.85936	-25.92861	-25.68623	-26.50690	-26.24072	-26.97016	-25.33917	-26.06312	-25.89439	-25.51564	-26.56821	-24.79875	-25.34459	-25.22249	-25.94539	-26.91308	-23.79078	-27.33050	-26.68254	-26.80403	-28.25466	-26.18868	-26.59515	-27.21289	-27.13851	-27.36934	-27.65161	-27.20303	-26.48966	-27.96905	-25.76262	-26.10696	-26.92886	-27.03828	-28.00975	-25.29229	-27.77355	-26.87942	-27.35865	-27.27276	-27.63531
17000	3.6990	-25.65854	-25.31206	-26.23492	-24.86152	-25.93111	-25.69035	-26.50628	-26.24424	-26.97084	-25.34250	-26.06249	-25.89738	-25.51814	-26.56892	-24.79984	-25.34518	-25.22277	-25.94653	-26.91585	-23.79270	-27.33279	-26.68665	-26.80657	-28.25695	-26.19251	-26.59684	-27.21227	-27.14203	-27.37210	-27.65229	-27.20553	-26.49299	-27.97155	-25.76448	-26.10550	-26.93185	-27.04082	-28.01270	-25.29493	-27.77768	-26.87879	-27.35935	-27.27742	-27.63652
17250	3.6990	-25.66127	-25.31458	-26.23718	-24.86369	-25.93357	-25.69438	-26.50574	-26.24768	-26.97155	-25.34576	-26.06195	-25.90030	-25.52061	-26.56966	-24.80090	-25.34574	-25.22317	-25.94773	-26.91858	-23.79471	-27.33505	-26.69069	-26.80909	-28.25921	-26.19624	-26.59847	-27.21174	-27.14547	-27.37483	-27.65300	-27.20799	-26.49625	-27.97402	-25.76627	-26.10405	-26.93476	-27.04334	-28.01560	-25.29756	-27.78173	-26.87824	-27.36009	-27.28199	-27.63768
17500	3.6990	-25.66397	-25.31710	-26.23941	-24.86587	-25.93599	-25.69835	-26.50529	-26.25107	-26.97229	-25.34895	-26.06149	-25.90315	-25.52306	-26.57045	-24.80197	-25.34629	-25.22370	-25.94899	-26.92128	-23.79683	-27.33728	-26.69465	-26.81161	-28.26144	-26.19988	-26.60003	-27.21128	-27.14886	-27.37753	-27.65374	-27.21041	-26.49944	-27.97644	-25.76798	-26.10261	-26.93762	-27.04586	-28.01844	-25.30018	-27.78571	-26.87779	-27.36089	-27.28645	-27.63879
17750	3.6990	-25.66664	-25.31960	-26.24161	-24.86807	-25.93839	-25.70224	-26.50491	-26.25439	-26.97307	-25.35208	-26.06111	-25.90596	-25.52550	-26.57128	-24.80302	-25.34682	-25.22433	-25.95031	-26.92395	-23.79904	-27.33948	-26.69855	-26.81411	-28.26364	-26.20343	-26.60153	-27.21090	-27.15218	-27.38020	-27.65451	-27.21281	-26.50257	-27.97884	-25.76964	-26.10119	-26.94043	-27.04837	-28.02124	-25.30281	-27.78962	-26.87741	-27.36172	-27.29082	-27.63986
18000	3.6990	-25.66921	-25.32187	-26.24374	-24.87011	-25.94074	-25.70588	-26.50418	-26.25758	-26.97377	-25.35491	-26.06056	-25.90863	-25.52789	-26.57205	-24.80359	-25.34721	-25.22437	-25.95161	-26.92652	-23.79974	-27.34161	-26.70219	-26.81638	-28.26577	-26.20676	-26.60285	-27.21017	-27.15537	-27.38278	-27.65522	-27.21516	-26.50540	-27.98118	-25.77105	-26.09958	-26.94309	-27.05064	-28.02395	-25.30553	-27.79341	-26.87686	-27.36248	-27.29503	-27.64073
18250	3.6990	-25.67175	-25.32410	-26.24584	-24.87214	-25.94305	-25.70942	-26.50345	-26.26070	-26.97449	-25.35764	-26.06005	-25.91123	-25.53026	-26.57284	-24.80407	-25.34757	-25.22440	-25.95296	-26.92906	-23.80032	-27.34371	-26.70572	-26.81861	-28.26787	-26.20998	-26.60409	-27.20944	-27.15849	-27.38531	-27.65593	-27.21748	-26.50813	-27.98350	-25.77238	-26.09795	-26.94570	-27.05286	-28.02661	-25.30826	-27.79712	-26.87635	-27.36327	-27.29914	-27.64153
18500	3.6990	-25.67426	-25.32632	-26.24792	-24.87418	-25.94535	-25.71289	-26.50280	-26.26377	-26.97524	-25.36033	-26.05962	-25.91379	-25.53262	-26.57367	-24.80457	-25.34792	-25.22455	-25.95436	-26.93157	-23.80104	-27.34579	-26.70920	-26.82083	-28.26995	-26.21313	-26.60530	-27.20879	-27.16156	-27.38783	-27.65669	-27.21977	-26.51081	-27.98580	-25.77366	-26.09637	-26.94826	-27.05508	-28.02923	-25.31099	-27.80076	-26.87592	-27.36410	-27.30316	-27.64232
18750	3.6990	-25.67675	-25.32853	-26.24998	-24.87624	-25.94762	-25.71630	-26.50222	-26.26680	-26.97603	-25.36295	-26.05927	-25.91631	-25.53496	-26.57454	-24.80506	-25.34828	-25.22480	-25.95582	-26.93406	-23.80189	-27.34785	-26.71261	-26.82304	-28.27201	-26.21620	-26.60647	-27.20821	-27.16459	-27.39032	-27.65747	-27.22204	-26.51344	-27.98807	-25.77491	-26.09482	-26.95078	-27.05729	-28.03181	-25.31372	-27.80436	-26.87557	-27.36498	-27.30711	-27.64308
19000	3.6990	-25.67922	-25.33074	-26.25202	-24.87832	-25.94988	-25.71966	-26.50171	-26.26977	-26.97685	-25.36553	-26.05899	-25.91879	-25.53729	-26.57546	-24.80557	-25.34864	-25.22515	-25.95732	-26.93653	-23.80286	-27.34990	-26.71596	-26.82524	-28.27406	-26.21921	-26.60761	-27.20770	-27.16757	-27.39279	-27.65830	-27.22430	-26.51602	-27.99032	-25.77611	-26.09332	-26.95326	-27.05950	-28.03435	-25.31643	-27.80789	-26.87529	-27.36589	-27.31098	-27.64382
19250	3.6990	-25.68167	-25.33294	-26.25405	-24.88040	-25.95211	-25.72296	-26.50127	-26.27271	-26.97770	-25.36807	-26.05879	-25.92123	-25.53961	-26.57641	-24.80609	-25.34901	-25.22559	-25.95887	-26.93898	-23.80394	-27.35192	-26.71926	-26.82745	-28.27608	-26.22215	-26.60873	-27.20726	-27.17050	-27.39524	-27.65915	-27.22653	-26.51856	-27.99256	-25.77729	-26.09185	-26.95570	-27.06170	-28.03686	-25.31914	-27.81138	-26.87509	-27.36684	-27.31478	-27.64454
19500	3.6990	-25.68410	-25.33514	-26.25607	-24.88251	-25.95433	-25.72620	-26.50090	-26.27561	-26.97859	-25.37057	-26.05867	-25.92365	-25.54193	-26.57741	-24.80663	-25.34939	-25.22614	-25.96047	-26.94141	-23.80513	-27.35394	-26.72251	-26.82965	-28.27810	-26.22504	-26.60982	-27.20689	-27.17340	-27.39767	-27.66004	-27.22875	-26.52106	-27.99478	-25.77844	-26.09044	-26.95812	-27.06390	-28.03934	-25.32184	-27.81482	-26.87497	-27.36784	-27.31851	-27.64525
19750	3.6990	-25.68652	-25.33734	-26.25807	-24.88463	-25.95654	-25.72940	-26.50059	-26.27847	-26.97952	-25.37303	-26.05862	-25.92604	-25.54423	-26.57845	-24.80718	-25.34978	-25.22677	-25.96211	-26.94383	-23.80641	-27.35594	-26.72571	-26.83185	-28.28010	-26.22787	-26.61090	-27.20658	-27.17626	-27.40009	-27.66097	-27.23096	-26.52352	-27.99699	-25.77957	-26.08908	-26.96050	-27.06610	-28.04179	-25.32455	-27.81821	-26.87491	-27.36888	-27.32218	-27.64596
20000	3.6990	-25.68892	-25.33953	-26.26006	-24.88675	-25.95874	-25.73256	-26.50035	-26.28130	-26.98047	-25.37546	-26.05863	-25.92839	-25.54652	-26.57952	-24.80775	-25.35019	-25.22749	-25.96379	-26.94623	-23.80780	-27.35794	-26.72886	-26.83404	-28.28210	-26.23066	-26.61196	-27.20634	-27.17909	-27.40249	-27.66192	-27.23316	-26.52595	-27.99919	-25.78068	-26.08777	-26.96286	-27.06829	-28.04421	-25.32724	-27.82155	-26.87493	-27.36995	-27.32579	-27.64666
20250	3.6990	-25.69131	-25.34173	-26.26205	-24.88891	-25.96093	-25.73567	-26.50017	-26.28410	-26.98147	-25.37786	-26.05872	-25.93073	-25.54882	-26.58063	-24.80835	-25.35062	-25.22829	-25.96552	-26.94862	-23.80928	-27.35993	-26.73197	-26.83624	-28.28408	-26.23339	-26.61301	-27.20617	-27.18189	-27.40487	-27.66292	-27.23535	-26.52835	-28.00138	-25.78178	-26.08652	-26.96520	-27.07050	-28.04660	-25.32994	-27.82486	-26.87502	-27.37107	-27.32934	-27.64736
20500	3.6990	-25.69368	-25.34393	-26.26403	-24.89108	-25.96311	-25.73874	-26.50006	-26.28687	-26.98249	-25.38024	-26.05887	-25.93304	-25.55110	-26.58178	-24.80896	-25.35106	-25.22917	-25.96728	-26.95099	-23.81084	-27.36190	-26.73504	-26.83844	-28.28606	-26.23609	-26.61406	-27.20605	-27.18466	-27.40725	-27.66394	-27.23753	-26.53072	-28.00355	-25.78286	-26.08532	-26.96751	-27.07269	-28.04897	-25.33263	-27.82812	-26.87517	-27.37222	-27.33284	-27.64807
20750	3.6990	-25.69604	-25.34613	-26.26600	-24.89325	-25.96528	-25.74177	-26.50001	-26.28961	-26.98355	-25.38258	-26.05909	-25.93534	-25.55338	-26.58297	-24.80960	-25.35152	-25.23012	-25.96908	-26.95335	-23.81248	-27.36388	-26.73807	-26.84064	-28.28804	-26.23874	-26.61509	-27.20600	-27.18740	-27.40961	-27.66499	-27.23970	-26.53307	-28.00572	-25.78394	-26.08417	-26.96980	-27.07489	-28.05131	-25.33531	-27.83135	-26.87538	-27.37340	-27.33629	-27.64877
21000	3.6990	-25.69840	-25.34833	-26.26797	-24.89544	-25.96744	-25.74476	-26.50002	-26.29233	-26.98463	-25.38490	-26.05937	-25.93762	-25.55566	-26.58419	-24.81026	-25.35201	-25.23115	-25.97092	-26.95571	-23.81421	-27.36585	-26.74107	-26.84284	-28.29001	-26.24136	-26.61613	-27.20601	-27.19012	-27.41196	-27.66608	-27.24186	-26.53539	-28.00789	-25.78501	-26.08309	-26.97208	-27.07709	-28.05363	-25.33800	-27.83454	-26.87566	-27.37462	-27.33969	-27.64949
21250	3.6990	-25.70074	-25.35053	-26.26994	-24.89765	-25.96960	-25.74772	-26.50008	-26.29502	-26.98575	-25.38720	-26.05971	-25.93988	-25.55793	-26.58544	-24.81095	-25.35252	-25.23225	-25.97279	-26.95805	-23.81600	-27.36781	-26.74403	-26.84504	-28.29197	-26.24394	-26.61716	-27.20607	-27.19281	-27.41430	-27.66720	-27.24402	-26.53769	-28.01005	-25.78608	-26.08206	-26.97434	-27.07929	-28.05593	-25.34068	-27.83769	-26.87600	-27.37588	-27.34304	-27.65021
21500	3.6990	-25.70307	-25.35273	-26.27190	-24.89987	-25.97175	-25.75065	-26.50020	-26.29769	-26.98690	-25.38948	-26.06010	-25.94212	-25.56020	-26.58673	-24.81167	-25.35306	-25.23341	-25.97470	-26.96038	-23.81787	-27.36977	-26.74696	-26.84724	-28.29393	-26.24648	-26.61820	-27.20620	-27.19549	-27.41663	-27.66835	-27.24617	-26.53997	-28.01220	-25.78715	-26.08109	-26.97659	-27.08149	-28.05821	-25.34336	-27.84081	-26.87640	-27.37716	-27.34635	-27.65094
21750	3.6990	-25.70539	-25.35493	-26.27386	-24.90210	-25.97390	-25.75355	-26.50038	-26.30035	-26.98808	-25.39175	-26.06056	-25.94436	-25.56247	-26.58805	-24.81241	-25.35361	-25.23464	-25.97663	-26.96270	-23.81980	-27.37173	-26.74985	-26.84944	-28.29589	-26.24900	-26.61924	-27.20637	-27.19814	-27.41896	-27.66953	-27.24832	-26.54224	-28.01435	-25.78821	-26.08018	-26.97882	-27.08369	-28.06046	-25.34604	-27.84391	-26.87686	-27.37848	-27.34962	-27.65168
22000	3.6990	-25.70771	-25.35714	-26.27582	-24.90435	-25.97604	-25.75641	-26.50061	-26.30298	-26.98928	-25.39399	-26.06107	-25.94658	-25.56474	-26.58940	-24.81318	-25.35420	-25.23592	-25.97859	-26.96502	-23.82179	-27.37369	-26.75272	-26.85165	-28.29785	-26.25149	-26.62028	-27.20661	-27.20077	-27.42127	-27.67073	-27.25046	-26.54448	-28.01649	-25.78928	-26.07933	-26.98104	-27.08590	-28.06270	-25.34871	-27.84697	-26.87737	-27.37983	-27.35284	-27.65243


10000	4.0000	-25.54700	-25.21341	-26.12917	-24.77895	-25.82053	-25.52013	-26.52630	-26.08910	-26.93752	-25.18978	-26.08558	-25.75312	-25.40943	-26.53886	-24.71168	-25.26323	-25.23523	-25.91064	-26.80431	-23.73189	-27.22704	-26.51643	-26.70792	-28.15120	-26.00796	-26.46954	-27.23229	-26.98689	-27.26056	-27.61897	-27.09495	-26.34026	-27.86097	-25.62772	-26.07262	-26.78759	-26.94217	-27.89200	-25.17225	-27.60899	-26.90188	-27.32929	-27.07692	-27.52742
10250	4.0000	-25.55236	-25.21776	-26.13460	-24.78177	-25.82608	-25.52855	-26.52449	-26.09701	-26.93886	-25.19774	-26.08302	-25.76080	-25.41461	-26.53951	-24.71700	-25.26889	-25.22938	-25.90986	-26.80967	-23.72689	-27.23248	-26.52486	-26.71227	-28.15664	-26.01791	-26.47761	-27.23048	-26.99480	-27.26593	-27.62031	-27.10050	-26.34823	-27.86653	-25.63646	-26.07755	-26.79527	-26.94653	-27.89791	-25.17587	-27.61727	-26.89932	-27.32995	-27.08707	-27.53454
10500	4.0000	-25.55750	-25.22191	-26.13976	-24.78441	-25.83136	-25.53669	-26.52253	-26.10459	-26.93999	-25.20534	-26.08034	-25.76810	-25.41952	-26.53999	-24.72183	-25.27404	-25.22381	-25.90904	-26.81481	-23.72244	-27.23763	-26.53299	-26.71642	-28.16179	-26.02741	-26.48516	-27.22852	-27.00238	-27.27106	-27.62143	-27.10578	-26.35583	-27.87180	-25.64463	-26.08178	-26.80256	-26.95067	-27.90362	-25.17937	-27.62526	-26.89664	-27.33042	-27.09687	-27.54115
10750	4.0000	-25.56243	-25.22585	-26.14465	-24.78690	-25.83638	-25.54453	-26.52043	-26.11185	-26.94094	-25.21260	-26.07758	-25.77504	-25.42419	-26.54032	-24.72623	-25.27871	-25.21854	-25.90822	-26.81974	-23.71852	-27.24253	-26.54083	-26.72036	-28.16669	-26.03651	-26.49220	-27.22642	-27.00964	-27.27600	-27.62238	-27.11080	-26.36309	-27.87683	-25.65227	-26.08533	-26.80950	-26.95462	-27.90911	-25.18278	-27.63298	-26.89388	-27.33075	-27.10631	-27.54726
11000	4.0000	-25.56716	-25.22962	-26.14929	-24.78926	-25.84117	-25.55208	-26.51823	-26.11881	-26.94171	-25.21954	-26.07476	-25.78164	-25.42862	-26.54052	-24.73021	-25.28293	-25.21355	-25.90742	-26.82447	-23.71509	-27.24717	-26.54839	-26.72413	-28.17133	-26.04520	-26.49876	-27.22422	-27.01660	-27.28073	-27.62315	-27.11559	-26.37002	-27.88161	-25.65940	-26.08825	-26.81610	-26.95838	-27.91441	-25.18610	-27.64044	-26.89106	-27.33095	-27.11541	-27.55290
11250	4.0000	-25.57171	-25.23322	-26.15370	-24.79150	-25.84572	-25.55938	-26.51595	-26.12548	-26.94235	-25.22617	-26.07191	-25.78792	-25.43284	-26.54061	-24.73381	-25.28672	-25.20885	-25.90665	-26.82902	-23.71211	-27.25158	-26.55569	-26.72773	-28.17574	-26.05351	-26.50486	-27.22194	-27.02327	-27.28527	-27.62379	-27.12014	-26.37666	-27.88617	-25.66605	-26.09059	-26.82238	-26.96198	-27.91952	-25.18934	-27.64764	-26.88821	-27.33104	-27.12418	-27.55810
11500	4.0000	-25.57608	-25.23667	-26.15789	-24.79365	-25.85007	-25.56642	-26.51362	-26.13187	-26.94286	-25.23249	-26.06906	-25.79389	-25.43686	-26.54061	-24.73707	-25.29012	-25.20446	-25.90592	-26.83339	-23.70956	-27.25576	-26.56272	-26.73118	-28.17992	-26.06144	-26.51053	-27.21961	-27.02966	-27.28965	-27.62430	-27.12449	-26.38298	-27.89052	-25.67223	-26.09239	-26.82835	-26.96543	-27.92446	-25.19250	-27.65460	-26.88536	-27.33105	-27.13264	-27.56288
11750	4.0000	-25.58029	-25.23998	-26.16187	-24.79571	-25.85421	-25.57322	-26.51126	-26.13801	-26.94326	-25.23855	-26.06621	-25.79957	-25.44070	-26.54055	-24.74001	-25.29315	-25.20035	-25.90525	-26.83760	-23.70740	-27.25975	-26.56953	-26.73449	-28.18391	-26.06903	-26.51579	-27.21725	-27.03580	-27.29386	-27.62470	-27.12863	-26.38904	-27.89466	-25.67798	-26.09370	-26.83403	-26.96874	-27.92922	-25.19559	-27.66133	-26.88251	-27.33099	-27.14080	-27.56727
12000	4.0000	-25.58434	-25.24317	-26.16566	-24.79770	-25.85818	-25.57978	-26.50889	-26.14389	-26.94357	-25.24434	-26.06341	-25.80498	-25.44437	-26.54044	-24.74265	-25.29585	-25.19654	-25.90464	-26.84165	-23.70563	-27.26353	-26.57609	-26.73768	-28.18769	-26.07627	-26.52066	-27.21489	-27.04168	-27.29791	-27.62502	-27.13260	-26.39483	-27.89862	-25.68332	-26.09456	-26.83944	-26.97193	-27.93382	-25.19863	-27.66784	-26.87971	-27.33087	-27.14867	-27.57128
12250	4.0000	-25.58825	-25.24624	-26.16927	-24.79964	-25.86196	-25.58613	-26.50653	-26.14955	-26.94381	-25.24988	-26.06065	-25.81013	-25.44789	-26.54029	-24.74504	-25.29824	-25.19301	-25.90409	-26.84556	-23.70420	-27.26714	-26.58244	-26.74075	-28.19130	-26.08320	-26.52517	-27.21252	-27.04734	-27.30182	-27.62526	-27.13638	-26.40037	-27.90241	-25.68828	-26.09501	-26.84459	-26.97500	-27.93827	-25.20162	-27.67413	-26.87694	-27.33073	-27.15627	-27.57495
12500	4.0000	-25.59203	-25.24921	-26.17272	-24.80153	-25.86559	-25.59226	-26.50419	-26.15498	-26.94400	-25.25519	-26.05795	-25.81504	-25.45126	-26.54012	-24.74718	-25.30036	-25.18975	-25.90364	-26.84934	-23.70310	-27.27059	-26.58856	-26.74372	-28.19475	-26.08983	-26.52934	-27.21018	-27.05277	-27.30560	-27.62545	-27.14001	-26.40567	-27.90603	-25.69288	-26.09510	-26.84950	-26.97798	-27.94257	-25.20455	-27.68023	-26.87425	-27.33056	-27.16360	-27.57830
12750	4.0000	-25.59569	-25.25210	-26.17600	-24.80338	-25.86906	-25.59820	-26.50189	-26.16020	-26.94414	-25.26027	-26.05532	-25.81972	-25.45450	-26.53994	-24.74911	-25.30221	-25.18678	-25.90326	-26.85300	-23.70231	-27.27388	-26.59450	-26.74661	-28.19804	-26.09616	-26.53320	-27.20788	-27.05799	-27.30925	-27.62558	-27.14348	-26.41076	-27.90951	-25.69714	-26.09486	-26.85418	-26.98086	-27.94674	-25.20745	-27.68613	-26.87162	-27.33038	-27.17067	-27.58135
13000	4.0000	-25.59923	-25.25491	-26.17915	-24.80521	-25.87240	-25.60394	-26.49964	-26.16523	-26.94425	-25.26514	-26.05278	-25.82419	-25.45762	-26.53976	-24.75085	-25.30384	-25.18407	-25.90297	-26.85654	-23.70181	-27.27702	-26.60025	-26.74942	-28.20118	-26.10223	-26.53676	-27.20564	-27.06302	-27.31280	-27.62570	-27.14682	-26.41563	-27.91285	-25.70109	-26.09433	-26.85866	-26.98367	-27.95078	-25.21031	-27.69185	-26.86908	-27.33020	-27.17751	-27.58412
13250	4.0000	-25.60267	-25.25763	-26.18216	-24.80702	-25.87562	-25.60950	-26.49745	-26.17007	-26.94433	-25.26982	-26.05033	-25.82847	-25.46063	-26.53960	-24.75242	-25.30525	-25.18161	-25.90277	-26.85998	-23.70158	-27.28003	-26.60581	-26.75214	-28.20419	-26.10803	-26.54005	-27.20345	-27.06786	-27.31623	-27.62578	-27.15004	-26.42031	-27.91606	-25.70475	-26.09354	-26.86293	-26.98640	-27.95469	-25.21313	-27.69740	-26.86663	-27.33004	-27.18412	-27.58664
13500	4.0000	-25.60600	-25.26031	-26.18505	-24.80882	-25.87871	-25.61490	-26.49533	-26.17473	-26.94441	-25.27432	-26.04799	-25.83255	-25.46354	-26.53945	-24.75384	-25.30649	-25.17942	-25.90267	-26.86331	-23.70162	-27.28292	-26.61120	-26.75482	-28.20708	-26.11359	-26.54309	-27.20132	-27.07253	-27.31957	-27.62585	-27.15313	-26.42481	-27.91916	-25.70814	-26.09253	-26.86702	-26.98907	-27.95849	-25.21594	-27.70279	-26.86429	-27.32989	-27.19051	-27.58893
13750	4.0000	-25.60924	-25.26292	-26.18783	-24.81060	-25.88169	-25.62013	-26.49329	-26.17924	-26.94448	-25.27865	-26.04575	-25.83648	-25.46637	-26.53933	-24.75513	-25.30755	-25.17746	-25.90265	-26.86656	-23.70189	-27.28570	-26.61644	-26.75743	-28.20986	-26.11892	-26.54590	-27.19928	-27.07703	-27.32281	-27.62592	-27.15612	-26.42913	-27.92214	-25.71129	-26.09133	-26.87094	-26.99169	-27.96217	-25.21872	-27.70802	-26.86205	-27.32977	-27.19669	-27.59100
14000	4.0000	-25.61240	-25.26549	-26.19050	-24.81239	-25.88458	-25.62521	-26.49133	-26.18359	-26.94456	-25.28281	-26.04362	-25.84024	-25.46911	-26.53925	-24.75630	-25.30848	-25.17574	-25.90274	-26.86972	-23.70240	-27.28838	-26.62152	-26.76000	-28.21254	-26.12403	-26.54850	-27.19732	-27.08139	-27.32597	-27.62600	-27.15900	-26.43330	-27.92503	-25.71420	-26.08997	-26.87470	-26.99425	-27.96576	-25.22148	-27.71310	-26.85992	-27.32968	-27.20267	-27.59289
14250	4.0000	-25.61549	-25.26802	-26.19309	-24.81418	-25.88738	-25.63015	-26.48946	-26.18781	-26.94464	-25.28683	-26.04160	-25.84385	-25.47178	-26.53920	-24.75738	-25.30926	-25.17424	-25.90292	-26.87280	-23.70311	-27.29096	-26.62645	-26.76253	-28.21512	-26.12894	-26.55090	-27.19545	-27.08560	-27.32905	-27.62609	-27.16180	-26.43732	-27.92782	-25.71692	-26.08846	-26.87832	-26.99678	-27.96924	-25.22422	-27.71804	-26.85790	-27.32963	-27.20847	-27.59460
14500	4.0000	-25.61850	-25.27051	-26.19559	-24.81599	-25.89009	-25.63495	-26.48768	-26.19189	-26.94475	-25.29071	-26.03970	-25.84733	-25.47438	-26.53920	-24.75837	-25.30995	-25.17297	-25.90319	-26.87581	-23.70403	-27.29346	-26.63125	-26.76501	-28.21762	-26.13367	-26.55313	-27.19368	-27.08968	-27.33206	-27.62620	-27.16451	-26.44120	-27.93054	-25.71944	-26.08685	-26.88179	-26.99927	-27.97264	-25.22695	-27.72286	-26.85600	-27.32963	-27.21409	-27.59615
14750	4.0000	-25.62144	-25.27297	-26.19801	-24.81780	-25.89273	-25.63962	-26.48600	-26.19584	-26.94489	-25.29447	-26.03792	-25.85069	-25.47693	-26.53924	-24.75929	-25.31053	-25.17190	-25.90356	-26.87875	-23.70514	-27.29588	-26.63593	-26.76748	-28.22004	-26.13821	-26.55520	-27.19200	-27.09363	-27.33501	-27.62633	-27.16715	-26.44496	-27.93318	-25.72179	-26.08515	-26.88515	-27.00173	-27.97595	-25.22967	-27.72754	-26.85422	-27.32968	-27.21954	-27.59756
15000	4.0000	-25.62433	-25.27540	-26.20036	-24.81963	-25.89530	-25.64417	-26.48443	-26.19968	-26.94505	-25.29809	-26.03626	-25.85392	-25.47942	-26.53934	-24.76016	-25.31103	-25.17104	-25.90403	-26.88164	-23.70643	-27.29823	-26.64048	-26.76991	-28.22239	-26.14258	-26.55712	-27.19042	-27.09747	-27.33790	-27.62650	-27.16972	-26.44858	-27.93575	-25.72398	-26.08337	-26.88839	-27.00416	-27.97918	-25.23238	-27.73211	-26.85256	-27.32977	-27.22483	-27.59884
15250	4.0000	-25.62716	-25.27782	-26.20265	-24.82148	-25.89781	-25.64861	-26.48295	-26.20342	-26.94524	-25.30162	-26.03472	-25.85706	-25.48187	-26.53949	-24.76097	-25.31146	-25.17038	-25.90459	-26.88447	-23.70790	-27.30052	-26.64492	-26.77233	-28.22468	-26.14680	-26.55891	-27.18894	-27.10121	-27.34073	-27.62669	-27.17223	-26.45211	-27.93826	-25.72603	-26.08155	-26.89152	-27.00658	-27.98233	-25.23508	-27.73657	-26.85102	-27.32992	-27.22997	-27.60001
15500	4.0000	-25.62994	-25.28021	-26.20488	-24.82336	-25.90026	-25.65295	-26.48157	-26.20705	-26.94548	-25.30504	-26.03329	-25.86009	-25.48428	-26.53970	-24.76175	-25.31184	-25.16989	-25.90523	-26.88725	-23.70951	-27.30276	-26.64925	-26.77472	-28.22692	-26.15088	-26.56059	-27.18757	-27.10485	-27.34351	-27.62692	-27.17468	-26.45553	-27.94071	-25.72795	-26.07968	-26.89456	-27.00897	-27.98541	-25.23778	-27.74093	-26.84959	-27.33013	-27.23497	-27.60109
15750	4.0000	-25.63268	-25.28260	-26.20707	-24.82525	-25.90267	-25.65718	-26.48030	-26.21060	-26.94575	-25.30837	-26.03199	-25.86304	-25.48666	-26.53996	-24.76250	-25.31217	-25.16959	-25.90597	-26.88999	-23.71129	-27.30494	-26.65348	-26.77711	-28.22910	-26.15482	-26.56216	-27.18630	-27.10839	-27.34624	-27.62719	-27.17709	-26.45885	-27.94311	-25.72976	-26.07780	-26.89750	-27.01136	-27.98843	-25.24048	-27.74518	-26.84829	-27.33039	-27.23984	-27.60208
16000	4.0000	-25.63537	-25.28497	-26.20920	-24.82717	-25.90503	-25.66132	-26.47914	-26.21406	-26.94606	-25.31161	-26.03081	-25.86590	-25.48900	-26.54028	-24.76323	-25.31246	-25.16946	-25.90679	-26.89268	-23.71320	-27.30708	-26.65762	-26.77948	-28.23124	-26.15863	-26.56364	-27.18513	-27.11185	-27.34894	-27.62751	-27.17945	-26.46210	-27.94547	-25.73147	-26.07591	-26.90037	-27.01373	-27.99138	-25.24318	-27.74935	-26.84710	-27.33072	-27.24457	-27.60299
16250	4.0000	-25.63803	-25.28734	-26.21130	-24.82911	-25.90735	-25.66537	-26.47807	-26.21744	-26.94642	-25.31477	-26.02973	-25.86869	-25.49131	-26.54067	-24.76395	-25.31272	-25.16950	-25.90769	-26.89534	-23.71524	-27.30918	-26.66167	-26.78185	-28.23334	-26.16232	-26.56504	-27.18407	-27.11523	-27.35160	-27.62786	-27.18177	-26.46526	-27.94779	-25.73308	-26.07402	-26.90316	-27.01610	-27.99428	-25.24587	-27.75342	-26.84603	-27.33110	-27.24919	-27.60384
16500	4.0000	-25.64065	-25.28970	-26.21337	-24.83108	-25.90963	-25.66933	-26.47711	-26.22075	-26.94682	-25.31786	-26.02878	-25.87142	-25.49360	-26.54111	-24.76466	-25.31297	-25.16969	-25.90868	-26.89796	-23.71741	-27.31124	-26.66564	-26.78421	-28.23540	-26.16591	-26.56636	-27.18311	-27.11854	-27.35422	-27.62827	-27.18405	-26.46835	-27.95008	-25.73462	-26.07215	-26.90589	-27.01846	-27.99711	-25.24857	-27.75742	-26.84508	-27.33154	-27.25370	-27.60463
16750	4.0000	-25.64324	-25.29205	-26.21540	-24.83308	-25.91188	-25.67322	-26.47626	-26.22399	-26.94727	-25.32088	-26.02794	-25.87409	-25.49588	-26.54161	-24.76537	-25.31320	-25.17003	-25.90975	-26.90055	-23.71970	-27.31327	-26.66953	-26.78656	-28.23743	-26.16940	-26.56763	-27.18225	-27.12178	-27.35681	-27.62871	-27.18630	-26.47137	-27.95233	-25.73609	-26.07030	-26.90855	-27.02081	-27.99990	-25.25127	-27.76133	-26.84424	-27.33205	-27.25809	-27.60538
17000	4.0000	-25.64581	-25.29441	-26.21741	-24.83510	-25.91411	-25.67704	-26.47550	-26.22717	-26.94776	-25.32384	-26.02721	-25.87670	-25.49814	-26.54218	-24.76609	-25.31342	-25.17051	-25.91090	-26.90312	-23.72210	-27.31528	-26.67334	-26.78892	-28.23944	-26.17279	-26.56884	-27.18149	-27.12496	-27.35937	-27.62921	-27.18853	-26.47433	-27.95456	-25.73749	-26.06848	-26.91117	-27.02318	-28.00264	-25.25398	-27.76518	-26.84351	-27.33261	-27.26239	-27.60609
17250	4.0000	-25.64834	-25.29677	-26.21939	-24.83715	-25.91631	-25.68078	-26.47484	-26.23029	-26.94831	-25.32674	-26.02659	-25.87926	-25.50038	-26.54280	-24.76681	-25.31365	-25.17113	-25.91211	-26.90565	-23.72460	-27.31726	-26.67709	-26.79128	-28.24142	-26.17609	-26.57000	-27.18083	-27.12808	-27.36191	-27.62975	-27.19073	-26.47723	-27.95676	-25.73884	-26.06671	-26.91373	-27.02553	-28.00533	-25.25668	-27.76895	-26.84288	-27.33323	-27.26659	-27.60677
17500	4.0000	-25.65086	-25.29913	-26.22135	-24.83923	-25.91849	-25.68447	-26.47428	-26.23336	-26.94890	-25.32959	-26.02607	-25.88177	-25.50261	-26.54348	-24.76755	-25.31388	-25.17188	-25.91340	-26.90817	-23.72720	-27.31923	-26.68077	-26.79364	-28.24338	-26.17932	-26.57112	-27.18027	-27.13115	-27.36442	-27.63035	-27.19291	-26.48008	-27.95894	-25.74015	-26.06497	-26.91624	-27.02789	-28.00799	-25.25939	-27.77266	-26.84237	-27.33391	-27.27071	-27.60742
17750	4.0000	-25.65335	-25.30149	-26.22330	-24.84134	-25.92065	-25.68809	-26.47382	-26.23638	-26.94954	-25.33240	-26.02565	-25.88425	-25.50483	-26.54422	-24.76831	-25.31412	-25.17276	-25.91476	-26.91066	-23.72989	-27.32117	-26.68440	-26.79600	-28.24533	-26.18247	-26.57221	-27.17981	-27.13417	-27.36692	-27.63099	-27.19507	-26.48289	-27.96110	-25.74141	-26.06329	-26.91871	-27.03026	-28.01060	-25.26211	-27.77631	-26.84195	-27.33465	-27.27474	-27.60806
18000	4.0000	-25.65574	-25.30358	-26.22516	-24.84325	-25.92275	-25.69142	-26.47294	-26.23925	-26.95009	-25.33486	-26.02501	-25.88656	-25.50701	-26.54487	-24.76851	-25.31419	-25.17294	-25.91608	-26.91305	-23.73097	-27.32304	-26.68772	-26.79809	-28.24720	-26.18537	-26.57309	-27.17893	-27.13704	-27.36930	-27.63153	-27.19717	-26.48535	-27.96319	-25.74241	-26.06138	-26.92103	-27.03234	-28.01310	-25.26491	-27.77982	-26.84131	-27.33530	-27.27858	-27.60848
18250	4.0000	-25.65809	-25.30562	-26.22701	-24.84516	-25.92482	-25.69465	-26.47207	-26.24205	-26.95066	-25.33722	-26.02442	-25.88883	-25.50917	-26.54555	-24.76865	-25.31424	-25.17312	-25.91745	-26.91540	-23.73193	-27.32488	-26.69095	-26.80013	-28.24904	-26.18818	-26.57392	-27.17807	-27.13985	-27.37165	-27.63210	-27.19925	-26.48771	-27.96527	-25.74333	-26.05948	-26.92329	-27.03438	-28.01556	-25.26771	-27.78325	-26.84072	-27.33598	-27.28233	-27.60885
18500	4.0000	-25.66042	-25.30767	-26.22884	-24.84709	-25.92689	-25.69782	-26.47130	-26.24482	-26.95128	-25.33955	-26.02392	-25.89106	-25.51133	-26.54628	-24.76882	-25.31432	-25.17342	-25.91888	-26.91773	-23.73302	-27.32671	-26.69412	-26.80218	-28.25087	-26.19092	-26.57472	-27.17729	-27.14261	-27.37399	-27.63272	-27.20131	-26.49004	-27.96734	-25.74423	-26.05765	-26.92553	-27.03643	-28.01799	-25.27052	-27.78663	-26.84022	-27.33671	-27.28601	-27.60921
18750	4.0000	-25.66274	-25.30972	-26.23066	-24.84906	-25.92894	-25.70094	-26.47061	-26.24755	-26.95194	-25.34183	-26.02352	-25.89326	-25.51348	-26.54707	-24.76901	-25.31442	-25.17383	-25.92038	-26.92005	-23.73424	-27.32854	-26.69725	-26.80423	-28.25270	-26.19361	-26.57552	-27.17660	-27.14534	-27.37631	-27.63339	-27.20336	-26.49232	-27.96939	-25.74512	-26.05588	-26.92773	-27.03848	-28.02038	-25.27332	-27.78997	-26.83982	-27.33750	-27.28962	-27.60958
19000	4.0000	-25.66505	-25.31178	-26.23248	-24.85104	-25.93099	-25.70401	-26.47001	-26.25025	-26.95266	-25.34409	-26.02321	-25.89545	-25.51563	-26.54791	-24.76924	-25.31454	-25.17436	-25.92193	-26.92236	-23.73558	-27.33036	-26.70032	-26.80629	-28.25452	-26.19624	-26.57630	-27.17600	-27.14804	-27.37861	-27.63411	-27.20541	-26.49458	-27.97144	-25.74598	-26.05418	-26.92991	-27.04054	-28.02274	-25.27613	-27.79325	-26.83951	-27.33835	-27.29316	-27.60994
19250	4.0000	-25.66734	-25.31384	-26.23430	-24.85305	-25.93303	-25.70704	-26.46949	-26.25292	-26.95342	-25.34631	-26.02299	-25.89760	-25.51779	-26.54881	-24.76950	-25.31469	-25.17499	-25.92354	-26.92465	-23.73703	-27.33217	-26.70334	-26.80835	-28.25633	-26.19882	-26.57707	-27.17548	-27.15071	-27.38091	-27.63486	-27.20745	-26.49680	-27.97348	-25.74684	-26.05254	-26.93207	-27.04260	-28.02508	-25.27893	-27.79649	-26.83929	-27.33924	-27.29664	-27.61032
19500	4.0000	-25.66963	-25.31591	-26.23611	-24.85509	-25.93506	-25.71002	-26.46905	-26.25556	-26.95423	-25.34851	-26.02285	-25.89975	-25.51994	-26.54976	-24.76979	-25.31487	-25.17572	-25.92521	-26.92694	-23.73860	-27.33399	-26.70632	-26.81042	-28.25814	-26.20136	-26.57785	-27.17504	-27.15335	-27.38319	-27.63567	-27.20948	-26.49900	-27.97551	-25.74769	-26.05098	-26.93421	-27.04467	-28.02739	-25.28174	-27.79969	-26.83915	-27.34019	-27.30007	-27.61070
19750	4.0000	-25.67190	-25.31799	-26.23792	-24.85716	-25.93709	-25.71296	-26.46870	-26.25817	-26.95508	-25.35068	-26.02280	-25.90187	-25.52210	-26.55076	-24.77012	-25.31508	-25.17655	-25.92693	-26.92921	-23.74026	-27.33580	-26.70927	-26.81250	-28.25996	-26.20386	-26.57863	-27.17469	-27.15596	-27.38547	-27.63653	-27.21151	-26.50117	-27.97754	-25.74854	-26.04948	-26.93634	-27.04675	-28.02967	-25.28456	-27.80285	-26.83910	-27.34119	-27.30344	-27.61110
20000	4.0000	-25.67417	-25.32007	-26.23973	-24.85924	-25.93912	-25.71586	-26.46842	-26.26076	-26.95597	-25.35283	-26.02283	-25.90399	-25.52426	-26.55181	-24.77048	-25.31532	-25.17747	-25.92870	-26.93148	-23.74202	-27.33761	-26.71217	-26.81458	-28.26177	-26.20632	-26.57941	-27.17441	-27.15855	-27.38773	-27.63742	-27.21354	-26.50332	-27.97957	-25.74938	-26.04806	-26.93845	-27.04883	-28.03193	-25.28737	-27.80597	-26.83913	-27.34224	-27.30676	-27.61151
20250	4.0000	-25.67643	-25.32217	-26.24155	-24.86137	-25.94115	-25.71873	-26.46822	-26.26334	-26.95692	-25.35497	-26.02295	-25.90609	-25.52642	-26.55291	-24.77089	-25.31560	-25.17848	-25.93052	-26.93374	-23.74388	-27.33942	-26.71504	-26.81668	-28.26358	-26.20876	-26.58020	-27.17421	-27.16113	-27.39000	-27.63836	-27.21557	-26.50546	-27.98160	-25.75023	-26.04672	-26.94055	-27.05093	-28.03417	-25.29018	-27.80906	-26.83925	-27.34334	-27.31003	-27.61194
20500	4.0000	-25.67869	-25.32427	-26.24337	-24.86350	-25.94318	-25.72157	-26.46809	-26.26589	-26.95790	-25.35708	-26.02314	-25.90818	-25.52859	-26.55405	-24.77134	-25.31591	-25.17957	-25.93239	-26.93600	-23.74581	-27.34124	-26.71788	-26.81878	-28.26540	-26.21115	-26.58099	-27.17408	-27.16368	-27.39225	-27.63935	-27.21760	-26.50757	-27.98363	-25.75109	-26.04544	-26.94264	-27.05303	-28.03639	-25.29299	-27.81212	-26.83943	-27.34449	-27.31326	-27.61239
20750	4.0000	-25.68094	-25.32637	-26.24518	-24.86566	-25.94521	-25.72438	-26.46803	-26.26842	-26.95892	-25.35918	-26.02339	-25.91026	-25.53075	-26.55524	-24.77182	-25.31626	-25.18074	-25.93430	-26.93825	-23.74783	-27.34306	-26.72068	-26.82088	-28.26722	-26.21353	-26.58180	-27.17402	-27.16621	-27.39450	-27.64037	-27.21963	-26.50967	-27.98566	-25.75195	-26.04424	-26.94473	-27.05514	-28.03859	-25.29581	-27.81515	-26.83969	-27.34567	-27.31644	-27.61286
21000	4.0000	-25.68318	-25.32849	-26.24701	-24.86784	-25.94724	-25.72716	-26.46804	-26.27094	-26.95999	-25.36127	-26.02373	-25.91234	-25.53293	-26.55648	-24.77235	-25.31664	-25.18199	-25.93625	-26.94049	-23.74992	-27.34488	-26.72346	-26.82300	-28.26904	-26.21587	-26.58262	-27.17403	-27.16873	-27.39675	-27.64143	-27.22166	-26.51176	-27.98769	-25.75283	-26.04311	-26.94680	-27.05726	-28.04077	-25.29862	-27.81814	-26.84003	-27.34691	-27.31959	-27.61335
21250	4.0000	-25.68542	-25.33062	-26.24884	-24.87004	-25.94927	-25.72991	-26.46812	-26.27345	-26.96109	-25.36335	-26.02413	-25.91441	-25.53511	-26.55775	-24.77291	-25.31706	-25.18331	-25.93824	-26.94273	-23.75209	-27.34671	-26.72621	-26.82513	-28.27087	-26.21820	-26.58346	-27.17411	-27.17124	-27.39899	-27.64254	-27.22369	-26.51384	-27.98972	-25.75372	-26.04205	-26.94888	-27.05938	-28.04294	-25.30144	-27.82111	-26.84043	-27.34818	-27.32270	-27.61386
21500	4.0000	-25.68766	-25.33276	-26.25067	-24.87226	-25.95131	-25.73263	-26.46827	-26.27594	-26.96223	-25.36542	-26.02460	-25.91648	-25.53730	-26.55906	-24.77351	-25.31752	-25.18470	-25.94027	-26.94497	-23.75432	-27.34855	-26.72894	-26.82727	-28.27271	-26.22050	-26.58431	-27.17426	-27.17373	-27.40123	-27.64368	-27.22573	-26.51591	-27.99176	-25.75462	-26.04107	-26.95094	-27.06152	-28.04509	-25.30426	-27.82406	-26.84090	-27.34950	-27.32577	-27.61440
21750	4.0000	-25.68990	-25.33490	-26.25251	-24.87451	-25.95335	-25.73534	-26.46848	-26.27842	-26.96341	-25.36748	-26.02513	-25.91854	-25.53949	-26.56042	-24.77416	-25.31801	-25.18616	-25.94234	-26.94721	-23.75662	-27.35039	-26.73164	-26.82941	-28.27455	-26.22279	-26.58517	-27.17447	-27.17621	-27.40346	-27.64486	-27.22777	-26.51797	-27.99379	-25.75553	-26.04016	-26.95301	-27.06366	-28.04722	-25.30708	-27.82698	-26.84143	-27.35085	-27.32881	-27.61497
22000	4.0000	-25.69213	-25.33705	-26.25436	-24.87677	-25.95539	-25.73802	-26.46875	-26.28089	-26.96463	-25.36954	-26.02572	-25.92061	-25.54169	-26.56181	-24.77484	-25.31854	-25.18768	-25.94444	-26.94944	-23.75898	-27.35223	-26.73432	-26.83156	-28.27639	-26.22505	-26.58606	-27.17474	-27.17868	-27.40569	-27.64607	-27.22981	-26.52003	-27.99584	-25.75646	-26.03931	-26.95507	-27.06582	-28.04935	-25.30989	-27.82987	-26.84202	-27.35225	-27.33182	-27.61556


